Real-Time Spatial Trajectory Planning for Urban Environments Using Dynamic Optimization

Planning trajectories for automated vehicles in urban environments requires methods with high generality, long planning horizons, and fast update rates. Using a path-velocity decomposition, we contribute a novel planning framework, which generates foresighted trajectories and can handle a wide variety of state and control constraints effectively. In contrast to related work, the proposed optimal control problems are formulated over space rather than time. This spatial formulation decouples environmental constraints from the optimization variables, which allows the application of simple, yet efficient shooting methods. To this end, we present a tailored solution strategy based on ILQR, in the Augmented Lagrangian framework, to rapidly minimize the trajectory objective costs, even under infeasible initial solutions. Evaluations in simulation and on a full-sized automated vehicle in real-world urban traffic show the real-time capability and versatility of the proposed approach.

==> data/example_vp.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.093182179923752173e+01,1.093182097993579127e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.081625499720455785e+01,1.081747589485854277e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.069942630335127376e+01,1.070192213609360543e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.058129329587789158e+01,1.058512068826918018e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.046181111576895262e+01,1.046703039560154025e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.034093226578989544e+01,1.034760779408456344e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.021860638762377604e+01,1.022680692639854705e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.009478001416682424e+01,1.010457913731480417e+01
4.000000000000000000e+00,1.103978545130310351e+01,9.969396293508236084e+00,9.980872847026679651e+00
4.500000000000000000e+00,1.103978545130310351e+01,9.842394680529560347e+00,9.855633299428156135e+00
5.000000000000000000e+00,1.103978545130310351e+01,9.713710591350180223e+00,9.728802281874720848e+00
5.500000000000000000e+00,1.103978545130310351e+01,9.583275014989823148e+00,9.600317812380586346e+00
6.000000000000000000e+00,1.103978545130310351e+01,9.451014075581252172e+00,9.470113789510843816e+00
6.500000000000000000e+00,1.103978545130310351e+01,9.316848537201090963e+00,9.338119599389864689e+00
7.000000000000000000e+00,1.103978545130310351e+01,9.180693241835831131e+00,9.204259673234959749e+00
7.500000000000000000e+00,1.103978545130310351e+01,9.042456469087941429e+00,9.068452987594085357e+00
8.000000000000000000e+00,1.103978545130310351e+01,8.902039203855199645e+00,8.930612497963711149e+00
8.500000000000000000e+00,1.103978545130310351e+01,8.759334295255342795e+00,8.790644494617353644e+00
9.000000000000000000e+00,1.103978545130310351e+01,8.617084714017027025e+00,8.648447867195393712e+00
9.500000000000000000e+00,1.103978545130310351e+01,8.477628437700001740e+00,8.503913261773142551e+00
1.000000000000000000e+01,1.103978545130310351e+01,8.341194205742270995e+00,8.356922110579372287e+00
1.050000000000000000e+01,1.103978545130310351e+01,8.208023679379953919e+00,8.208023977213487754e+00
1.100000000000000000e+01,1.103978545130310351e+01,8.078371328870332491e+00,8.078371868886446094e+00
1.150000000000000000e+01,1.103978545130310351e+01,7.952504109008305733e+00,7.952505053765666965e+00
1.200000000000000000e+01,1.103978545130310351e+01,7.830700883604291285e+00,7.830702287677750562e+00
1.250000000000000000e+01,1.103978545130310351e+01,7.713251558341625014e+00,7.713253429691152796e+00
1.300000000000000000e+01,1.103978545130310351e+01,7.600455881901604371e+00,7.600458078389934258e+00
1.350000000000000000e+01,1.103978545130310351e+01,7.492621878007446057e+00,7.492624354080327009e+00
1.400000000000000000e+01,1.103978545130310351e+01,7.390063876682704702e+00,7.390066773072637929e+00
1.450000000000000000e+01,1.033869834792382392e+01,7.293100122086698001e+00,7.293103355327333226e+00
1.500000000000000000e+01,9.716615231116060514e+00,7.202049947188759127e+00,7.202053496997057103e+00
1.550000000000000000e+01,9.167728249518299677e+00,7.117230522447991703e+00,7.117234578537744660e+00
1.600000000000000000e+01,8.683970420046396299e+00,7.038953206397816409e+00,7.038957806307609033e+00
1.650000000000000000e+01,8.258764875521688253e+00,6.967519549958042901e+00,6.967524586852929858e+00
1.700000000000000000e+01,7.888300387236180988e+00,6.903217032237426665e+00,6.903222468770194631e+00
1.750000000000000000e+01,7.566360675305422667e+00,6.846314631815718421e+00,6.846320430704539994e+00
1.800000000000000000e+01,7.297445974672534419e+00,6.797058361783778757e+00,6.797064438983752233e+00
1.850000000000000000e+01,7.077115447629557465e+00,6.755666916628938701e+00,6.755673309526308401e+00
1.900000000000000000e+01,6.903976355530504705e+00,6.722327591787516710e+00,6.722334473815074318e+00
1.950000000000000000e+01,6.777363021407682986e+00,6.697192640060611879e+00,6.697200065378821066e+00
2.000000000000000000e+01,6.699034980086903346e+00,6.680376221507068557e+00,6.673499772141543218e+00
2.050000000000000000e+01,6.671952084327103627e+00,6.671952084327103627e+00,6.649711774702559808e+00
2.100000000000000000e+01,6.695673265535721619e+00,6.688789735619578458e+00,6.625826499470061748e+00
2.150000000000000000e+01,6.773740336502330983e+00,6.713966780090152575e+00,6.601819833059721532e+00
2.200000000000000000e+01,6.913887453311597930e+00,6.747368445737524922e+00,6.577662324484062850e+00
2.250000000000000000e+01,7.127592300561270910e+00,6.788841636166085713e+00,6.553319076690349299e+00
2.300000000000000000e+01,7.432338198601668111e+00,6.838198008688232576e+00,6.528749650578081543e+00
2.350000000000000000e+01,7.860596095132318162e+00,6.895217651140790771e+00,6.503907978960428160e+00
2.400000000000000000e+01,8.457503940038806789e+00,6.959653198837902899e+00,6.478742287230499386e+00
2.450000000000000000e+01,9.307282069667641267e+00,7.031234225474232602e+00,6.453195016839368137e+00
2.500000000000000000e+01,1.057909154840778143e+01,7.109671745304506629e+00,6.427202747094177937e+00
2.550000000000000000e+01,1.103978545130310351e+01,7.194662676926615319e+00,6.400696110239564973e+00
2.600000000000000000e+01,1.103978545130310351e+01,7.285894139153330507e+00,6.373599694283595518e+00
2.650000000000000000e+01,1.103978545130310351e+01,7.383047474131925192e+00,6.345831927552729290e+00
2.700000000000000000e+01,1.103978545130310351e+01,7.485801919474994293e+00,6.317304938484306298e+00
2.750000000000000000e+01,1.103978545130310351e+01,7.593837877444855167e+00,6.287924383659141192e+00
2.800000000000000000e+01,1.103978545130310351e+01,7.720934078395422340e+00,6.257589236504814245e+00
2.850000000000000000e+01,1.020679753588145111e+01,7.555833225336777481e+00,6.226182619317455647e+00
2.900000000000000000e+01,9.190079499993101919e+00,7.393827279457961588e+00,6.193769593932247908e+00
2.950000000000000000e+01,8.470499575380465274e+00,7.235281124840404310e+00,6.160414019445622280e+00
3.000000000000000000e+01,7.929892804434230058e+00,7.080591125208093750e+00,6.126178448897245055e+00
3.050000000000000000e+01,7.506796231432756095e+00,6.930186078807105687e+00,6.091123982158874739e+00
3.100000000000000000e+01,7.170278560226430287e+00,6.784527616878625267e+00,6.055310071855569021e+00
3.150000000000000000e+01,6.894217814272333378e+00,6.644109855276407295e+00,6.018794279147369863e+00
3.200000000000000000e+01,6.663763789736840693e+00,6.509458083464716438e+00,5.981631976367134840e+00
3.250000000000000000e+01,6.470939745892773765e+00,6.381126257826812420e+00,5.943875993878291020e+00
3.300000000000000000e+01,6.307920825840385604e+00,6.259693063054439399e+00,5.905576209118916786e+00
3.350000000000000000e+01,6.167993126757524536e+00,6.145756323722373793e+00,5.866779076662425041e+00
3.400000000000000000e+01,6.048703417644036406e+00,6.039925595778710132e+00,5.827527099262928445e+00
3.450000000000000000e+01,5.945673666535875590e+00,5.942812851457961898e+00,5.787858241255119829e+00
3.500000000000000000e+01,5.855021294899207085e+00,5.855021294899207085e+00,5.747805287302492516e+00
3.550000000000000000e+01,5.777132507836873820e+00,5.777132507836873820e+00,5.707395151252430132e+00
3.600000000000000000e+01,5.706759431357109058e+00,5.706759431357109058e+00,5.666648141635843849e+00
3.650000000000000000e+01,5.645454418064753455e+00,5.645454418064753455e+00,5.625579442758156468e+00
3.700000000000000000e+01,5.590408811535248823e+00,5.590408811535248823e+00,5.584197628124825563e+00
3.750000000000000000e+01,5.542476900436304810e+00,5.542476900436304810e+00,5.542506502285249326e+00
3.800000000000000000e+01,5.502522276591537143e+00,5.502522276591537143e+00,5.502552907404942850e+00
3.850000000000000000e+01,5.470165533216170495e+00,5.470165533216170495e+00,5.470197121223298709e+00
3.900000000000000000e+01,5.448771074657440927e+00,5.448771074657440927e+00,5.448803501787347514e+00
3.950000000000000000e+01,5.439573635426517839e+00,5.439573635426517839e+00,5.439606776758739493e+00
4.000000000000000000e+01,5.443545110917486163e+00,5.443545110917486163e+00,5.439079530917794614e+00
4.050000000000000000e+01,5.464811978882440968e+00,5.464811978882440968e+00,5.438548460991469824e+00
4.100000000000000000e+01,5.505641001997551243e+00,5.502589856687406744e+00,5.437995144849717910e+00
4.150000000000000000e+01,5.570943425084526446e+00,5.552493399191653189e+00,5.437387175381872773e+00
4.200000000000000000e+01,5.665576585703104406e+00,5.614111833995131029e+00,5.436681828296765495e+00
4.250000000000000000e+01,5.798218515294639275e+00,5.686951835490839713e+00,5.435826360059239803e+00
4.300000000000000000e+01,5.978412534870645167e+00,5.770453920514908575e+00,5.434758360123432830e+00
4.350000000000000000e+01,6.220255000368009490e+00,5.864009568859825272e+00,5.433406139852971606e+00
4.400000000000000000e+01,6.542731226952338552e+00,5.966978018833446029e+00,5.431689139332413596e+00
4.450000000000000000e+01,6.973812022090339902e+00,6.078701885826707674e+00,5.429518333100571859e+00
4.500000000000000000e+01,7.558253945100875448e+00,6.198520997722654968e+00,5.426796616483168023e+00
4.550000000000000000e+01,8.374165674833236039e+00,6.325784092337048747e+00,5.423419155424360483e+00
4.600000000000000000e+01,9.572549928327410029e+00,6.459858246694961892e+00,5.419273684255208501e+00
4.650000000000000000e+01,1.103978545130310351e+01,6.600136086804035962e+00,5.414240737450127128e+00
4.700000000000000000e+01,1.103978545130310351e+01,6.746040952989852180e+00,5.408193802903636715e+00
4.750000000000000000e+01,1.103978545130310351e+01,6.897030272366796666e+00,5.400999385445485856e+00
4.800000000000000000e+01,1.103978545130310351e+01,7.052597424723347608e+00,5.392516970078728988e+00
4.850000000000000000e+01,1.103978545130310351e+01,7.212272391357808843e+00,5.382598874680397216e+00
4.900000000000000000e+01,1.103978545130310351e+01,7.375621458470960512e+00,5.371089981575278394e+00
4.950000000000000000e+01,1.005959986902176517e+01,7.413632390119093252e+00,5.357827336413663488e+00
5.000000000000000000e+01,9.133624265345970272e+00,7.341996358623396723e+00,5.342750981186608072e+00
5.050000000000000000e+01,8.499269364260641169e+00,7.276736963048496598e+00,5.325891645483770809e+00
5.100000000000000000e+01,8.045360648254368030e+00,7.218086883713141333e+00,5.307271084657848803e+00
5.150000000000000000e+01,7.711401460804808927e+00,7.166262302311591448e+00,5.286901833101940618e+00
5.200000000000000000e+01,7.462256026731615144e+00,7.121459688230438623e+00,5.264786891095551091e+00
5.250000000000000000e+01,7.279055887311405293e+00,7.083852714027981889e+00,5.240919344862114748e+00
5.300000000000000000e+01,7.149743537120190950e+00,7.053589402797096675e+00,5.215281917899046604e+00
5.350000000000000000e+01,7.064921550144678264e+00,7.030789609486633118e+00,5.187846449803648063e+00
5.400000000000000000e+01,7.018115071610085742e+00,7.015542931468806920e+00,5.158573296642663841e+00
5.450000000000000000e+01,7.007907130637311965e+00,7.007907130637311965e+00,5.127410644306612753e+00
5.500000000000000000e+01,7.033853989236104276e+00,7.023170421403354347e+00,5.094293723141891661e+00
5.550000000000000000e+01,7.096207514267421246e+00,7.046003188303656906e+00,5.059129404850831513e+00
5.600000000000000000e+01,7.190050772076300944e+00,7.076315419139408647e+00,5.021809136406313989e+00
5.650000000000000000e+01,7.315199482992213120e+00,7.113986684486467205e+00,4.982207672268389231e+00
5.700000000000000000e+01,7.468453725316519076e+00,7.158868243732960934e+00,4.940181594560669076e+00
5.750000000000000000e+01,7.649609373221474051e+00,7.210785583710848101e+00,4.895567573401383044e+00
5.800000000000000000e+01,7.863432391408616162e+00,7.269541293593795750e+00,4.848180306873554279e+00
5.850000000000000000e+01,8.110112586428121162e+00,7.334918172902161082e+00,4.797810063734588404e+00
5.900000000000000000e+01,8.397048152305446322e+00,7.406682468847320067e+00,4.744219730564342541e+00
5.950000000000000000e+01,8.731736854885125965e+00,7.484587144241130474e+00,4.687141236715228310e+00
6.000000000000000000e+01,9.119166514200303553e+00,7.491888800696647976e+00,4.626271192391322451e+00
6.050000000000000000e+01,9.566036337029292014e+00,7.491888800696647976e+00,4.561352427663673659e+00
6.100000000000000000e+01,1.008247309116150880e+01,7.321150611254341634e+00,4.492102619282723808e+00
6.150000000000000000e+01,1.068004707547600596e+01,7.146233287725737959e+00,4.418405320029370920e+00
6.200000000000000000e+01,1.103978545130310351e+01,6.966811172050380030e+00,4.340122703795938008e+00
6.250000000000000000e+01,1.103978545130310351e+01,6.782513719559387866e+00,4.257092868767998084e+00
6.300000000000000000e+01,1.103978545130310351e+01,6.592916287170876188e+00,4.169126498801590586e+00
6.350000000000000000e+01,1.103978545130310351e+01,6.397528328603950598e+00,4.076002717505467388e+00
6.400000000000000000e+01,1.103978545130310351e+01,6.195778041283947601e+00,3.977463913109593463e+00
6.450000000000000000e+01,1.103978545130310351e+01,5.986992062109011137e+00,3.873209233238496196e+00
6.500000000000000000e+01,1.103978545130310351e+01,5.770368100116938237e+00,3.762886336435895540e+00
6.550000000000000000e+01,1.103978545130310351e+01,5.544937234606199361e+00,3.646080824941326792e+00
6.600000000000000000e+01,1.103978545130310351e+01,5.309510641773833584e+00,3.522302544214520825e+00
6.650000000000000000e+01,1.103978545130310351e+01,5.062602038138120264e+00,3.390967576025095020e+00
6.700000000000000000e+01,1.103978545130310351e+01,4.802310673196505952e+00,3.251374202548975134e+00
6.750000000000000000e+01,1.103978545130310351e+01,4.526136971924607622e+00,3.102670259241678608e+00
6.800000000000000000e+01,1.103978545130310351e+01,4.230675909244629551e+00,2.943807919611257873e+00
6.850000000000000000e+01,1.103978545130310351e+01,3.911070301679002270e+00,2.773479712893856863e+00
6.900000000000000000e+01,1.103978545130310351e+01,3.559940874516922538e+00,2.590025872604265533e+00
6.950000000000000000e+01,1.103978545130310351e+01,3.164995620247593067e+00,2.391297068892337840e+00
7.000000000000000000e+01,1.103978545130310351e+01,2.746258313448959321e+00,2.174447690256251065e+00
7.050000000000000000e+01,1.103978545130310351e+01,2.306977269872053427e+00,1.935439703766272057e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.846074380165289242e+00,1.668184495555499414e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.375000000000000000e+00,1.362765808850668892e+00
7.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.250000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.350000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.450000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.750000000000000000e+00,1.692652311579756264e+00
7.550000000000000000e+01,1.103978545130310351e+01,2.301020408163265252e+00,1.984427679843634662e+00
7.600000000000000000e+01,1.103978545130310351e+01,2.790914754798729192e+00,2.223493880511221210e+00
7.650000000000000000e+01,1.103978545130310351e+01,3.238796582020695425e+00,2.430274059564772049e+00
7.700000000000000000e+01,1.103978545130310351e+01,3.624742401199040120e+00,2.613798785386135748e+00
7.750000000000000000e+01,1.103978545130310351e+01,3.969594493195014451e+00,2.779226086201334045e+00
7.800000000000000000e+01,1.103978545130310351e+01,4.284488118259954348e+00,2.929856750384375541e+00
7.850000000000000000e+01,1.103978545130310351e+01,4.576238256315573238e+00,3.067961232989963705e+00
7.900000000000000000e+01,1.103978545130310351e+01,4.849388370008823834e+00,3.195181021824491374e+00
7.950000000000000000e+01,1.103978545130310351e+01,5.107152835261938861e+00,3.312746412476354596e+00
8.000000000000000000e+01,1.103978545130310351e+01,5.351907601825702798e+00,3.421604506562285319e+00
8.050000000000000000e+01,1.103978545130310351e+01,5.585469182667193166e+00,3.522499122867512877e+00
8.100000000000000000e+01,1.103978545130310351e+01,5.809264169107901665e+00,3.616023091884482454e+00
8.150000000000000000e+01,1.103978545130310351e+01,6.024437720114097061e+00,3.702653786218592646e+00
8.200000000000000000e+01,1.103978545130310351e+01,6.231925963510914102e+00,3.782778001786458510e+00
8.250000000000000000e+01,1.103978545130310351e+01,6.432506010083832493e+00,3.856709810510987602e+00
8.300000000000000000e+01,1.103978545130310351e+01,6.503649781064802404e+00,3.924703618153119411e+00
8.350000000000000000e+01,1.103978545130310351e+01,6.503649781064802404e+00,3.987170347286468797e+00
8.400000000000000000e+01,1.103978545130310351e+01,6.341537173666767835e+00,4.044563812347703013e+00
8.450000000000000000e+01,1.103978545130310351e+01,6.184879439588947925e+00,4.097522985751247404e+00
8.500000000000000000e+01,1.103978545130310351e+01,6.034361874045069740e+00,4.146601748123424080e+00
8.550000000000000000e+01,1.103978545130310351e+01,5.890723602422222704e+00,4.192284086483924810e+00
8.600000000000000000e+01,1.103978545130310351e+01,5.754753585039154018e+00,4.234995425629895394e+00
8.650000000000000000e+01,1.103978545130310351e+01,5.627283478405336048e+00,4.275111153615293702e+00
8.700000000000000000e+01,1.103978545130310351e+01,5.509176755805728298e+00,4.312963077514337051e+00
8.750000000000000000e+01,1.103978545130310351e+01,5.401313631318580555e+00,4.348844335132779904e+00
8.800000000000000000e+01,1.103978545130310351e+01,5.304571604300439169e+00,4.383013149052092494e+00
8.850000000000000000e+01,1.103978545130310351e+01,5.219801859691096446e+00,4.415695715425743906e+00
8.900000000000000000e+01,1.103978545130310351e+01,5.147802307061802196e+00,4.447088455033895826e+00
8.950000000000000000e+01,1.103978545130310351e+01,5.089288659524171976e+00,4.477359807672748993e+00
9.000000000000000000e+01,1.103978545130310351e+01,5.044865537982264669e+00,4.506651715937796787e+00
9.050000000000000000e+01,1.103978545130310351e+01,5.014999999999999680e+00,4.535080916097359527e+00
9.100000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.562740128963911346e+00
9.150000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.589699220708168603e+00
9.200000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.616006381766446509e+00
9.250000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.641707096116538978e+00
9.300000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.666844381393778107e+00
9.350000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.691459003461315724e+00
9.400000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.715589668670104651e+00
9.450000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.739273196566798241e+00
9.500000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.762544675409853490e+00
9.550000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.785437602520828726e+00
9.600000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.807984011217608433e+00
9.650000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.830214585839669006e+00
9.700000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.852158766174953008e+00
9.750000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.873844842427397239e+00
9.800000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.895300041718603445e+00
9.850000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.916550606992529993e+00
9.900000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.937621869085064397e+00
9.950000000000000000e+01,5.000000000000000000e+00,5.000000000000000000e+00,4.958538312628143707e+00
1.000000000000000000e+02,5.000000000000000000e+00,5.000000000000000000e+00,4.979323636378429896e+00
1.005000000000000000e+02,5.000000000000000000e+00,5.000000000000000000e+00,5.000000808491456006e+00
1.010000000000000000e+02,1.103978545130310351e+01,5.030000000000000249e+00,5.030000333833982040e+00
1.015000000000000000e+02,1.103978545130310351e+01,5.074642680695153452e+00,5.074642784018513986e+00
1.020000000000000000e+02,1.103978545130310351e+01,5.133454607209070097e+00,5.133454640630366939e+00
1.025000000000000000e+02,1.103978545130310351e+01,5.205822975706215772e+00,5.201049355644200567e+00
1.030000000000000000e+02,1.103978545130310351e+01,5.291022656268951074e+00,5.267749492082178797e+00
1.035000000000000000e+02,1.103978545130310351e+01,5.388245680134361670e+00,5.333572738715739447e+00
1.040000000000000000e+02,1.103978545130310351e+01,5.496630707909976543e+00,5.398524243532175859e+00
1.045000000000000000e+02,1.103978545130310351e+01,5.615290447708928490e+00,5.462598575265865897e+00
1.050000000000000000e+02,1.103978545130310351e+01,5.743335598372189210e+00,5.525781460800486045e+00
1.055000000000000000e+02,1.103978545130310351e+01,5.879894531008606151e+00,5.588051309413220480e+00
1.060000000000000000e+02,1.103978545130310351e+01,6.024128484317412990e+00,5.649380536276589204e+00
1.065000000000000000e+02,1.103978545130310351e+01,6.175242475980295964e+00,5.709736699235314461e+00
1.070000000000000000e+02,1.103978545130310351e+01,6.332492408384970517e+00,5.769083464174159737e+00
1.075000000000000000e+02,1.103978545130310351e+01,6.495188987343192721e+00,5.827381415064818881e+00
1.080000000000000000e+02,1.103978545130310351e+01,6.662699108120338387e+00,5.884588724971731466e+00
1.085000000000000000e+02,1.103978545130310351e+01,6.834445328290414956e+00,5.940661703958944884e+00
1.090000000000000000e+02,1.103978545130310351e+01,7.009903972002412331e+00,5.995555239077003939e+00
1.095000000000000000e+02,1.103978545130310351e+01,7.188223105187760531e+00,6.049223140541220900e+00
1.100000000000000000e+02,1.103978545130310351e+01,7.362118653741042351e+00,6.101618670597165561e+00
1.105000000000000000e+02,1.103978545130310351e+01,7.531906734970188921e+00,6.152699405171543567e+00
1.110000000000000000e+02,1.103978545130310351e+01,7.697867366717834336e+00,6.202426570653096327e+00
1.115000000000000000e+02,1.103978545130310351e+01,7.860250003421143106e+00,6.250764465542560266e+00
1.120000000000000000e+02,1.103978545130310351e+01,8.019278024089180334e+00,6.297679954060549257e+00
1.125000000000000000e+02,1.103978545130310351e+01,8.175152405329624727e+00,6.343142020867889030e+00
1.130000000000000000e+02,1.103978545130310351e+01,8.328054753570262037e+00,6.387121377738240291e+00
1.135000000000000000e+02,1.103978545130310351e+01,8.478149828229097906e+00,6.429590114406828150e+00
1.140000000000000000e+02,1.103978545130310351e+01,8.625587656685249627e+00,6.470521386961456400e+00
1.145000000000000000e+02,1.103978545130310351e+01,8.770505319081410178e+00,6.509889138088544414e+00
1.150000000000000000e+02,1.103978545130310351e+01,8.913028463931508938e+00,6.547667844273452609e+00
1.155000000000000000e+02,1.103978545130310351e+01,9.053272602616624809e+00,6.583832285708973941e+00
1.160000000000000000e+02,1.103978545130310351e+01,9.191344221010036009e+00,6.618357335210888870e+00
1.165000000000000000e+02,1.103978545130310351e+01,9.327341738885897016e+00,6.651217762892852825e+00
1.170000000000000000e+02,1.103978545130310351e+01,9.461356341866371977e+00,6.682388053728896438e+00
1.175000000000000000e+02,1.103978545130310351e+01,9.593472706035932163e+00,6.711842235442139426e+00
1.180000000000000000e+02,1.103978545130310351e+01,9.723769631695972748e+00,6.739553714412179097e+00
1.185000000000000000e+02,1.103978545130310351e+01,9.852320599823134017e+00,6.765495117498575794e+00
1.190000000000000000e+02,1.103978545130310351e+01,9.979194262462820930e+00,6.789638137839824950e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.010445487640857110e+01,6.811953382810870039e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.022816268799160255e+01,6.832410222411118284e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.035037427555928602e+01,6.850976636411687082e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.047114285519912258e+01,6.867619058616896588e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.059051855442180567e+01,6.882302216591787314e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.070854865781821452e+01,6.894988965174714046e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.082527782812341677e+01,6.905640112031205646e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.094074830563417144e+01,6.914214233410752364e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,6.920667478139552742e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,6.924961309130584830e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,6.927105336097385546e+00


==> data/real/real_velocity.csv <==
1.673882003607174158e+09,1.000000000000000021e-02
1.673882003637172937e+09,5.000000000000000104e-03
1.673882003657174349e+09,5.000000000000000104e-03
1.673882003687172174e+09,1.499999999999999944e-02
1.673882003707171679e+09,1.000000000000000021e-02
1.673882003727171183e+09,0.000000000000000000e+00
1.673882003747345924e+09,0.000000000000000000e+00
1.673882003767174959e+09,0.000000000000000000e+00
1.673882003787174702e+09,-5.000000000000000104e-03
1.673882003789398193e+09,-5.000000000000000104e-03
1.673882003791282415e+09,0.000000000000000000e+00
1.673882003801285982e+09,0.000000000000000000e+00
1.673882003821284771e+09,0.000000000000000000e+00
1.673882003841286421e+09,0.000000000000000000e+00
1.673882003861285925e+09,0.000000000000000000e+00
1.673882003881287575e+09,-5.000000000000000104e-03
1.673882003901285887e+09,-5.000000000000000104e-03
1.673882003921284437e+09,-5.000000000000000104e-03
1.673882003941284418e+09,-5.000000000000000104e-03
1.673882003961283445e+09,-5.000000000000000104e-03
1.673882003965495348e+09,-5.000000000000000104e-03
1.673882003985485315e+09,-5.000000000000000104e-03
1.673882003995482922e+09,-5.000000000000000104e-03
1.673882004015482664e+09,-5.000000000000000104e-03
1.673882004035486221e+09,-5.000000000000000104e-03
1.673882004055487871e+09,-5.000000000000000104e-03
1.673882004075484991e+09,5.000000000000000104e-03
1.673882004095484972e+09,5.000000000000000104e-03
1.673882004115482092e+09,5.000000000000000104e-03
1.673882004135486841e+09,0.000000000000000000e+00
1.673882004155486345e+09,0.000000000000000000e+00
1.673882004165485144e+09,0.000000000000000000e+00
1.673882004165681839e+09,0.000000000000000000e+00
1.673882004167584419e+09,0.000000000000000000e+00
1.673882004177583218e+09,0.000000000000000000e+00
1.673882004187582731e+09,0.000000000000000000e+00
1.673882004197583914e+09,0.000000000000000000e+00
1.673882004217584848e+09,0.000000000000000000e+00
1.673882004237586260e+09,0.000000000000000000e+00
1.673882004257583380e+09,0.000000000000000000e+00
1.673882004277587175e+09,0.000000000000000000e+00
1.673882004297583342e+09,0.000000000000000000e+00
1.673882004317583084e+09,0.000000000000000000e+00
1.673882004325891256e+09,0.000000000000000000e+00
1.673882004331779003e+09,0.000000000000000000e+00
1.673882004341777325e+09,0.000000000000000000e+00
1.673882004361776590e+09,0.000000000000000000e+00
1.673882004371776104e+09,-5.000000000000000104e-03
1.673882004381776094e+09,-5.000000000000000104e-03
1.673882004391776800e+09,-5.000000000000000104e-03
1.673882004411776066e+09,-5.000000000000000104e-03
1.673882004431778193e+09,-5.000000000000000104e-03
1.673882004451776743e+09,-5.000000000000000104e-03
1.673882004471775770e+09,-5.000000000000000104e-03
1.673882004491774797e+09,-5.000000000000000104e-03
1.673882004494073153e+09,-5.000000000000000104e-03
1.673882004501850605e+09,-5.000000000000000104e-03
1.673882004521846533e+09,-5.000000000000000104e-03
1.673882004531844378e+09,-5.000000000000000104e-03
1.673882004551849365e+09,-5.000000000000000104e-03
1.673882004581845522e+09,5.000000000000000104e-03
1.673882004601847649e+09,5.000000000000000104e-03
1.673882004621850014e+09,5.000000000000000104e-03
1.673882004641852856e+09,5.000000000000000104e-03
1.673882004655934811e+09,5.000000000000000104e-03
1.673882004675830603e+09,0.000000000000000000e+00
1.673882004695830822e+09,0.000000000000000000e+00
1.673882004715835810e+09,-2.082111436950146409e-03
1.673882004735830069e+09,-5.000000000000000104e-03
1.673882004755836725e+09,-5.000000000000000104e-03
1.673882004785832405e+09,0.000000000000000000e+00
1.673882004805830002e+09,0.000000000000000000e+00
1.673882004824120522e+09,5.000000000000000104e-03
1.673882004839908838e+09,5.000000000000000104e-03
1.673882004859913588e+09,5.000000000000000104e-03
1.673882004869911432e+09,4.911548731642188630e-03
1.673882004889910460e+09,-5.000000000000000104e-03
1.673882004899912119e+09,-5.000000000000000104e-03
1.673882004929909468e+09,5.000000000000000104e-03
1.673882004939910650e+09,5.000000000000000104e-03
1.673882004959915161e+09,5.000000000000000104e-03
1.673882004979908943e+09,-5.000000000000000104e-03
1.673882004999906778e+09,-5.000000000000000104e-03
1.673882005000279665e+09,-5.000000000000000104e-03
1.673882005002095461e+09,-5.000000000000000104e-03
1.673882005022099972e+09,0.000000000000000000e+00
1.673882005042093992e+09,0.000000000000000000e+00
1.673882005062094688e+09,0.000000000000000000e+00
1.673882005082096577e+09,0.000000000000000000e+00
1.673882005102095127e+09,0.000000000000000000e+00
1.673882005122096777e+09,1.000000000000000021e-02
1.673882005142096996e+09,1.000000000000000021e-02
1.673882005162098169e+09,1.000000000000000021e-02
1.673882005182094812e+09,5.000000000000000104e-03
1.673882005200254440e+09,5.000000000000000104e-03
1.673882005207898140e+09,5.000000000000000104e-03
1.673882005227900505e+09,0.000000000000000000e+00
1.673882005247899771e+09,0.000000000000000000e+00
1.673882005267897844e+09,-1.051163456036620066e-03
1.673882005297899485e+09,-5.000000000000000104e-03
1.673882005317896605e+09,-5.000000000000000104e-03
1.673882005337900877e+09,-5.000000000000000104e-03
1.673882005357898474e+09,-5.000000000000000104e-03
1.673882005360094309e+09,-5.000000000000000104e-03
1.673882005367730618e+09,-3.865364899983310572e-03
1.673882005387731552e+09,0.000000000000000000e+00
1.673882005407729864e+09,0.000000000000000000e+00
1.673882005427733898e+09,0.000000000000000000e+00
1.673882005447730780e+09,0.000000000000000000e+00
1.673882005477733612e+09,-5.000000000000000104e-03
1.673882005497729778e+09,-5.000000000000000104e-03
1.673882005527728796e+09,0.000000000000000000e+00
1.673882005547730207e+09,0.000000000000000000e+00
1.673882005557727575e+09,0.000000000000000000e+00
1.673882005597729683e+09,0.000000000000000000e+00
1.673882005617730379e+09,2.269508618839853869e-03
1.673882005637727022e+09,1.000000000000000021e-02
1.673882005657727718e+09,1.000000000000000021e-02
1.673882005677728653e+09,0.000000000000000000e+00
1.673882005697727680e+09,0.000000000000000000e+00
1.673882005717729807e+09,-1.135111937629640442e-03
1.673882005747727871e+09,-5.000000000000000104e-03
1.673882005767736197e+09,0.000000000000000000e+00
1.673882005787727594e+09,-5.000000000000000104e-03
1.673882005807725906e+09,-5.000000000000000104e-03
1.673882005827729225e+09,0.000000000000000000e+00
1.673882005847727776e+09,0.000000000000000000e+00
1.673882005877726793e+09,-1.000000000000000021e-02
1.673882005897727966e+09,-1.000000000000000021e-02
1.673882005917731285e+09,-7.731206637579571619e-03
1.673882005947727442e+09,0.000000000000000000e+00
1.673882005967727423e+09,0.000000000000000000e+00
1.673882005987727642e+09,5.000000000000000104e-03
1.673882006017729044e+09,5.000000000000000104e-03
1.673882006047728300e+09,5.000000000000000104e-03
1.673882006067730904e+09,2.730783902345985774e-03
1.673882006097728014e+09,-5.000000000000000104e-03
1.673882006117727995e+09,-5.000000000000000104e-03
1.673882006137727976e+09,-1.000000000000000021e-02
1.673882006157728195e+09,-1.000000000000000021e-02
1.673882006177728415e+09,-2.000000000000000042e-02
1.673882006197727442e+09,-2.000000000000000042e-02
1.673882006217729568e+09,-1.772959183673469483e-02
1.673882006237728596e+09,-1.000000000000000021e-02
1.673882006257728815e+09,-1.000000000000000021e-02
1.673882006277728558e+09,-5.000000000000000104e-03
1.673882006297727823e+09,-5.000000000000000104e-03
1.673882006317729712e+09,-3.864860998521768218e-03
1.673882006347727776e+09,0.000000000000000000e+00
1.673882006357728481e+09,0.000000000000000000e+00
1.673882006387728214e+09,0.000000000000000000e+00
1.673882006407726765e+09,0.000000000000000000e+00
1.673882006427728891e+09,5.000000000000000104e-03
1.673882006447727680e+09,5.000000000000000104e-03
1.673882006477730751e+09,0.000000000000000000e+00
1.673882006497728109e+09,0.000000000000000000e+00
1.673882006517728567e+09,0.000000000000000000e+00
1.673882006537729025e+09,0.000000000000000000e+00
1.673882006557729006e+09,0.000000000000000000e+00
1.673882006587730408e+09,0.000000000000000000e+00
1.673882006597728729e+09,0.000000000000000000e+00
1.673882006627731323e+09,5.000000000000000104e-03
1.673882006647731304e+09,5.000000000000000104e-03
1.673882006667733908e+09,5.000000000000000104e-03
1.673882006687730551e+09,5.000000000000000104e-03
1.673882006707730055e+09,0.000000000000000000e+00
1.673882006727730274e+09,0.000000000000000000e+00
1.673882006747729540e+09,0.000000000000000000e+00
1.673882006767728806e+09,1.135588775242591351e-03
1.673882006787724495e+09,5.000000000000000104e-03
1.673882006807727098e+09,5.000000000000000104e-03
1.673882006827728033e+09,-5.000000000000000104e-03
1.673882006847725153e+09,-5.000000000000000104e-03
1.673882006867722988e+09,-6.138541865344268426e-03
1.673882006887723446e+09,-1.000000000000000021e-02
1.673882006907725811e+09,-1.000000000000000021e-02
1.673882006927726269e+09,0.000000000000000000e+00
1.673882006947726965e+09,0.000000000000000000e+00
1.673882006977746010e+09,5.000000000000000104e-03
1.673882006987739086e+09,5.000000000000000104e-03
1.673882007017735481e+09,2.735498176096131002e-03
1.673882007037735939e+09,-5.000000000000000104e-03
1.673882007057729483e+09,-5.000000000000000104e-03
1.673882007077743530e+09,-5.000000000000000104e-03
1.673882007097727299e+09,-5.000000000000000104e-03
1.673882007117730618e+09,-5.000000000000000104e-03
1.673882007137728214e+09,-5.000000000000000104e-03
1.673882007157727480e+09,-5.000000000000000104e-03
1.673882007177745104e+09,-5.000000000000000104e-03
1.673882007197728634e+09,-5.000000000000000104e-03
1.673882007217728615e+09,-5.000000000000000104e-03
1.673882007247728586e+09,-5.000000000000000104e-03
1.673882007267729044e+09,-5.000000000000000104e-03
1.673882007287731647e+09,-5.000000000000000104e-03
1.673882007317730665e+09,1.134662152496304687e-03
1.673882007347729445e+09,5.000000000000000104e-03
1.673882007377730370e+09,-1.000000000000000021e-02
1.673882007397727728e+09,-1.000000000000000021e-02
1.673882007427728176e+09,-1.000000000000000021e-02
1.673882007447728634e+09,-1.000000000000000021e-02
1.673882007477736235e+09,1.000000000000000021e-02
1.673882007507728100e+09,1.000000000000000021e-02
1.673882007527730465e+09,5.000000000000000104e-03
1.673882007557728529e+09,5.000000000000000104e-03
1.673882007587728024e+09,-1.000000000000000021e-02
1.673882007607728243e+09,-1.000000000000000021e-02
1.673882007627729177e+09,5.000000000000000104e-03
1.673882007647727251e+09,5.000000000000000104e-03
1.673882007667728424e+09,5.000000000000000104e-03
1.673882007687729836e+09,5.000000000000000104e-03
1.673882007707727909e+09,5.000000000000000104e-03
1.673882007737727880e+09,1.000000000000000021e-02
1.673882007747727871e+09,1.000000000000000021e-02
1.673882007777727842e+09,0.000000000000000000e+00
1.673882007787726402e+09,0.000000000000000000e+00
1.673882007817728281e+09,0.000000000000000000e+00
1.673882007837726116e+09,-5.000000000000000104e-03
1.673882007857726574e+09,-5.000000000000000104e-03
1.673882007877726793e+09,0.000000000000000000e+00
1.673882007897729635e+09,0.000000000000000000e+00
1.673882007917732239e+09,-1.133919843597263168e-03
1.673882007937728882e+09,-5.000000000000000104e-03
1.673882007957729578e+09,-5.000000000000000104e-03
1.673882007987727404e+09,0.000000000000000000e+00
1.673882008007769108e+09,0.000000000000000000e+00
1.673882008037727356e+09,0.000000000000000000e+00
1.673882008056006670e+09,0.000000000000000000e+00
1.673882008059759855e+09,0.000000000000000000e+00
1.673882008079758167e+09,5.000000000000000104e-03
1.673882008099760056e+09,5.000000000000000104e-03
1.673882008119763136e+09,5.000000000000000104e-03
1.673882008149755478e+09,5.000000000000000104e-03
1.673882008169755459e+09,5.000000000000000104e-03
1.673882008189756155e+09,5.000000000000000104e-03
1.673882008219758272e+09,5.000000000000000104e-03
1.673882008239756107e+09,5.000000000000000104e-03
1.673882008259756327e+09,5.000000000000000104e-03
1.673882008289756298e+09,1.000000000000000021e-02
1.673882008309782505e+09,1.000000000000000021e-02
1.673882008339755297e+09,5.000000000000000104e-03
1.673882008359755754e+09,5.000000000000000104e-03
1.673882008389753580e+09,0.000000000000000000e+00
1.673882008409779072e+09,0.000000000000000000e+00
1.673882008439755440e+09,0.000000000000000000e+00
1.673882008469733000e+09,-1.333953222230171954e-04
1.673882008489760399e+09,-5.000000000000000104e-03
1.673882008519757509e+09,-4.878761146344952337e-03
1.673882008539754629e+09,0.000000000000000000e+00
1.673882008569755554e+09,2.443792766373409364e-04
1.673882008599754095e+09,1.000000000000000021e-02
1.673882008619755983e+09,9.878048780487804978e-03
1.673882008639754772e+09,5.000000000000000104e-03
1.673882008669754267e+09,5.000000000000000104e-03
1.673882008689755917e+09,5.000000000000000104e-03
1.673882008719758272e+09,5.000000000000000104e-03
1.673882008739754915e+09,5.000000000000000104e-03
1.673882008769753933e+09,5.000000000000000104e-03
1.673882008789754629e+09,5.000000000000000104e-03
1.673882008819766045e+09,4.883055575423789207e-03
1.673882008839761019e+09,0.000000000000000000e+00
1.673882008869762421e+09,0.000000000000000000e+00
1.673882008889760733e+09,-5.000000000000000104e-03
1.673882008909796238e+09,-5.000000000000000104e-03
1.673882008928110838e+09,5.000000000000000104e-03
1.673882008943971634e+09,5.000000000000000104e-03
1.673882008953969717e+09,5.000000000000000104e-03
1.673882008973997116e+09,5.000000000000000104e-03
1.673882008993973970e+09,5.000000000000000104e-03
1.673882009023971081e+09,0.000000000000000000e+00
1.673882009043966055e+09,0.000000000000000000e+00
1.673882009063965797e+09,6.034236124356284932e-03
1.673882009088051558e+09,1.000000000000000021e-02
1.673882009099819899e+09,1.000000000000000021e-02
1.673882009129816055e+09,1.000000000000000021e-02
1.673882009149816036e+09,1.000000000000000021e-02
1.673882009179816246e+09,0.000000000000000000e+00
1.673882009199814320e+09,0.000000000000000000e+00
1.673882009239818811e+09,5.000000000000000104e-03
1.673882009259812832e+09,5.000000000000000104e-03
1.673882009272119045e+09,5.000000000000000104e-03
1.673882009281982660e+09,-1.000000000000000021e-02
1.673882009311972380e+09,-5.000000000000000104e-03
1.673882009331974030e+09,-1.000000000000000021e-02
1.673882009361973763e+09,-1.000000000000000021e-02
1.673882009381974697e+09,1.000000000000000021e-02
1.673882009401974201e+09,1.000000000000000021e-02
1.673882009431977510e+09,0.000000000000000000e+00
1.673882009432060719e+09,0.000000000000000000e+00
1.673882009447955608e+09,0.000000000000000000e+00
1.673882009467954874e+09,-1.022578260973225350e-03
1.673882009487954378e+09,-5.000000000000000104e-03
1.673882009507953405e+09,-5.000000000000000104e-03
1.673882009527953863e+09,-5.000000000000000104e-03
1.673882009557953358e+09,-5.000000000000000104e-03
1.673882009584121943e+09,-5.000000000000000104e-03
1.673882009597883463e+09,-5.000000000000000104e-03
1.673882009627880096e+09,0.000000000000000000e+00
1.673882009657878876e+09,0.000000000000000000e+00
1.673882009677877665e+09,5.000000000000000104e-03
1.673882009707878351e+09,5.000000000000000104e-03
1.673882009737878084e+09,5.000000000000000104e-03
1.673882009767880201e+09,5.000000000000000104e-03
1.673882009797877550e+09,0.000000000000000000e+00
1.673882009817878962e+09,2.120973702405646189e-03
1.673882009847879648e+09,1.000000000000000021e-02
1.673882009877882004e+09,0.000000000000000000e+00
1.673882009897880793e+09,0.000000000000000000e+00
1.673882009927880049e+09,5.000000000000000104e-03
1.673882009947880030e+09,5.000000000000000104e-03
1.673882009987879753e+09,5.000000000000000104e-03
1.673882010007877588e+09,5.000000000000000104e-03
1.673882010037878752e+09,0.000000000000000000e+00
1.673882010057879925e+09,0.000000000000000000e+00
1.673882010087879181e+09,5.000000000000000104e-03
1.673882010117880106e+09,6.059916074579180766e-03
1.673882010147881031e+09,1.000000000000000021e-02
1.673882010187876463e+09,5.000000000000000104e-03
1.673882010207878113e+09,5.000000000000000104e-03
1.673882010237879276e+09,5.000000000000000104e-03
1.673882010267878056e+09,2.877884798779324193e-03
1.673882010297879696e+09,-5.000000000000000104e-03
1.673882010317879438e+09,-6.060273711315625894e-03
1.673882010347879171e+09,-1.000000000000000021e-02
1.673882010377880573e+09,5.000000000000000104e-03
1.673882010397878885e+09,5.000000000000000104e-03
1.673882010427880287e+09,1.000000000000000021e-02
1.673882010447879791e+09,1.000000000000000021e-02
1.673882010477879286e+09,5.000000000000000104e-03
1.673882010507877111e+09,5.000000000000000104e-03
1.673882010537880659e+09,-5.000000000000000104e-03
1.673882010567879438e+09,-5.000000000000000104e-03
1.673882010587881088e+09,0.000000000000000000e+00
1.673882010607875347e+09,0.000000000000000000e+00
1.673882010637877464e+09,-5.000000000000000104e-03
1.673882010667877436e+09,-5.000000000000000104e-03
1.673882010687878609e+09,5.000000000000000104e-03
1.673882010707876682e+09,5.000000000000000104e-03
1.673882010737879515e+09,0.000000000000000000e+00
1.673882010767880201e+09,-1.059890804186634566e-03
1.673882010797878504e+09,0.000000000000000000e+00
1.673882010817876339e+09,0.000000000000000000e+00
1.673882010847877741e+09,0.000000000000000000e+00
1.673882010877876759e+09,-5.000000000000000104e-03
1.673882010897835493e+09,-5.000000000000000104e-03
1.673882010927878141e+09,5.000000000000000104e-03
1.673882010957878113e+09,5.000000000000000104e-03
1.673882010987878323e+09,0.000000000000000000e+00
1.673882011007879734e+09,0.000000000000000000e+00
1.673882011027880669e+09,-5.000000000000000104e-03
1.673882011057846785e+09,-5.000000000000000104e-03
1.673882011087878466e+09,-5.000000000000000104e-03
1.673882011107879400e+09,-5.000000000000000104e-03
1.673882011137878180e+09,-1.000000000000000021e-02
1.673882011157882929e+09,-1.000000000000000021e-02
1.673882011187878370e+09,0.000000000000000000e+00
1.673882011207875967e+09,0.000000000000000000e+00
1.673882011227878809e+09,0.000000000000000000e+00
1.673882011257879734e+09,0.000000000000000000e+00
1.673882011277879238e+09,0.000000000000000000e+00
1.673882011307875872e+09,0.000000000000000000e+00
1.673882011337880135e+09,0.000000000000000000e+00
1.673882011357880116e+09,0.000000000000000000e+00
1.673882011387879610e+09,0.000000000000000000e+00
1.673882011407878637e+09,0.000000000000000000e+00
1.673882011437880516e+09,5.000000000000000104e-03
1.673882011467878819e+09,5.000000000000000104e-03
1.673882011497879028e+09,0.000000000000000000e+00
1.673882011527879238e+09,5.000000000000000104e-03
1.673882011547879934e+09,5.000000000000000104e-03
1.673882011587864876e+09,-1.000000000000000021e-02
1.673882011607876301e+09,-1.000000000000000021e-02
1.673882011637878895e+09,0.000000000000000000e+00
1.673882011657878637e+09,0.000000000000000000e+00
1.673882011687878132e+09,1.000000000000000021e-02
1.673882011707875967e+09,1.000000000000000021e-02
1.673882011737878561e+09,-5.000000000000000104e-03
1.673882011757876873e+09,-5.000000000000000104e-03
1.673882011787878752e+09,1.000000000000000021e-02
1.673882011807876587e+09,1.000000000000000021e-02
1.673882011837877274e+09,0.000000000000000000e+00
1.673882011867877960e+09,-1.061057600610337956e-03
1.673882011897878170e+09,-5.000000000000000104e-03
1.673882011917878866e+09,-5.000000000000000104e-03
1.673882011947880268e+09,-5.000000000000000104e-03
1.673882011977878571e+09,-5.000000000000000104e-03
1.673882012007877111e+09,-5.000000000000000104e-03
1.673882012037878990e+09,-5.000000000000000104e-03
1.673882012057877541e+09,-5.000000000000000104e-03
1.673882012087876797e+09,5.000000000000000104e-03
1.673882012107877493e+09,5.000000000000000104e-03
1.673882012137878180e+09,0.000000000000000000e+00
1.673882012157877207e+09,0.000000000000000000e+00
1.673882012187877655e+09,0.000000000000000000e+00
1.673882012207874775e+09,0.000000000000000000e+00
1.673882012227876663e+09,-5.000000000000000104e-03
1.673882012257877827e+09,-5.000000000000000104e-03
1.673882012277877569e+09,5.000000000000000104e-03
1.673882012307874680e+09,5.000000000000000104e-03
1.673882012337879181e+09,0.000000000000000000e+00
1.673882012357881784e+09,0.000000000000000000e+00
1.673882012387881517e+09,-5.000000000000000104e-03
1.673882012407876968e+09,-5.000000000000000104e-03
1.673882012427877426e+09,1.000000000000000021e-02
1.673882012457879305e+09,1.000000000000000021e-02
1.673882012477880001e+09,-5.000000000000000104e-03
1.673882012507876158e+09,-5.000000000000000104e-03
1.673882012527877092e+09,0.000000000000000000e+00
1.673882012557879686e+09,0.000000000000000000e+00
1.673882012577879667e+09,0.000000000000000000e+00
1.673882012607876301e+09,0.000000000000000000e+00
1.673882012627878428e+09,-5.000000000000000104e-03
1.673882012657879829e+09,-5.000000000000000104e-03
1.673882012677877903e+09,5.000000000000000104e-03
1.673882012707874060e+09,5.000000000000000104e-03
1.673882012737879515e+09,5.000000000000000104e-03
1.673882012757878065e+09,5.000000000000000104e-03
1.673882012787878752e+09,0.000000000000000000e+00
1.673882012807875633e+09,0.000000000000000000e+00
1.673882012837879419e+09,0.000000000000000000e+00
1.673882012877880335e+09,0.000000000000000000e+00
1.673882012897881985e+09,0.000000000000000000e+00
1.673882012927879333e+09,5.000000000000000104e-03
1.673882012957879543e+09,5.000000000000000104e-03
1.673882012987880230e+09,5.000000000000000104e-03
1.673882013007932663e+09,5.000000000000000104e-03
1.673882013037880421e+09,0.000000000000000000e+00
1.673882013057878494e+09,0.000000000000000000e+00
1.673882013087879419e+09,-5.000000000000000104e-03
1.673882013107928514e+09,-5.000000000000000104e-03
1.673882013137883425e+09,-1.000000000000000021e-02
1.673882013157879353e+09,-1.000000000000000021e-02
1.673882013187879324e+09,-1.000000000000000021e-02
1.673882013217900753e+09,-8.950386229258058129e-03
1.673882013247879505e+09,-5.000000000000000104e-03
1.673882013277881145e+09,5.000000000000000104e-03
1.673882013307977200e+09,5.000000000000000104e-03
1.673882013327881813e+09,-5.000000000000000104e-03
1.673882013357878923e+09,-5.000000000000000104e-03
1.673882013387879133e+09,0.000000000000000000e+00
1.673882013407925367e+09,0.000000000000000000e+00
1.673882013437880993e+09,5.000000000000000104e-03
1.673882013467878580e+09,5.000000000000000104e-03
1.673882013487880230e+09,-1.000000000000000021e-02
1.673882013517898798e+09,-7.898764961136808122e-03
1.673882013547880173e+09,0.000000000000000000e+00
1.673882013577880383e+09,0.000000000000000000e+00
1.673882013597878933e+09,0.000000000000000000e+00
1.673882013627881527e+09,-5.000000000000000104e-03
1.673882013657879114e+09,0.000000000000000000e+00
1.673882013687880039e+09,5.000000000000000104e-03
1.673882013707919598e+09,5.000000000000000104e-03
1.673882013737879038e+09,5.000000000000000104e-03
1.673882013767880440e+09,2.880456810433207511e-03
1.673882013797879457e+09,-5.000000000000000104e-03
1.673882013827878475e+09,0.000000000000000000e+00
1.673882013857878208e+09,0.000000000000000000e+00
1.673882013887878418e+09,5.000000000000000104e-03
1.673882013917879343e+09,5.000000000000000104e-03
1.673882013937878609e+09,0.000000000000000000e+00
1.673882013967879057e+09,1.060392923561108078e-03
1.673882013997877121e+09,5.000000000000000104e-03
1.673882014017881155e+09,5.000000000000000104e-03
1.673882014047881365e+09,5.000000000000000104e-03
1.673882014077879429e+09,1.000000000000000021e-02
1.673882014097879648e+09,1.000000000000000021e-02
1.673882014127880335e+09,0.000000000000000000e+00
1.673882014157880306e+09,0.000000000000000000e+00
1.673882014187880039e+09,-5.000000000000000104e-03
1.673882014217883110e+09,-5.000000000000000104e-03
1.673882014247878790e+09,-5.000000000000000104e-03
1.673882014267878771e+09,-5.000000000000000104e-03
1.673882014297878981e+09,-5.000000000000000104e-03
1.673882014317878008e+09,-3.939011015211482322e-03
1.673882014337878227e+09,0.000000000000000000e+00
1.673882014367879391e+09,0.000000000000000000e+00
1.673882014387878418e+09,-5.000000000000000104e-03
1.673882014417878389e+09,-3.939180812511920184e-03
1.673882014437878609e+09,0.000000000000000000e+00
1.673882014467878342e+09,0.000000000000000000e+00
1.673882014487877369e+09,1.000000000000000021e-02
1.673882014517878294e+09,1.000000000000000021e-02
1.673882014537876844e+09,0.000000000000000000e+00
1.673882014557877779e+09,0.000000000000000000e+00
1.673882014587876797e+09,-5.000000000000000104e-03
1.673882014617877960e+09,-5.000000000000000104e-03
1.673882014637877226e+09,5.000000000000000104e-03
1.673882014657878876e+09,5.000000000000000104e-03
1.673882014677878857e+09,5.000000000000000104e-03
1.673882014697875977e+09,5.000000000000000104e-03
1.673882014727877617e+09,0.000000000000000000e+00
1.673882014747877836e+09,0.000000000000000000e+00
1.673882014767878771e+09,0.000000000000000000e+00
1.673882014787879467e+09,0.000000000000000000e+00
1.673882014807907343e+09,0.000000000000000000e+00
1.673882014837880135e+09,0.000000000000000000e+00
1.673882014857879877e+09,0.000000000000000000e+00
1.673882014887879133e+09,-1.000000000000000021e-02
1.673882014907916307e+09,-1.000000000000000021e-02
1.673882014927878380e+09,5.000000000000000104e-03
1.673882014947879314e+09,5.000000000000000104e-03
1.673882014977879524e+09,-5.000000000000000104e-03
1.673882014997878551e+09,-5.000000000000000104e-03
1.673882015017899990e+09,-2.900007152564194370e-03
1.673882015037879944e+09,5.000000000000000104e-03
1.673882015077879667e+09,0.000000000000000000e+00
1.673882015097879171e+09,0.000000000000000000e+00
1.673882015127880812e+09,-5.000000000000000104e-03
1.673882015157880068e+09,-5.000000000000000104e-03
1.673882015177878618e+09,0.000000000000000000e+00
1.673882015197879553e+09,0.000000000000000000e+00
1.673882015227881908e+09,0.000000000000000000e+00
1.673882015257879734e+09,0.000000000000000000e+00
1.673882015287878990e+09,5.000000000000000104e-03
1.673882015307923317e+09,5.000000000000000104e-03
1.673882015337880611e+09,-5.000000000000000104e-03
1.673882015357879639e+09,-5.000000000000000104e-03
1.673882015387879372e+09,0.000000000000000000e+00
1.673882015407918215e+09,0.000000000000000000e+00
1.673882015437879086e+09,-5.000000000000000104e-03
1.673882015457879782e+09,-5.000000000000000104e-03
1.673882015487878323e+09,5.000000000000000104e-03
1.673882015507920504e+09,5.000000000000000104e-03
1.673882015537878275e+09,-5.000000000000000104e-03
1.673882015567881823e+09,-5.000000000000000104e-03
1.673882015587878704e+09,0.000000000000000000e+00
1.673882015617896080e+09,0.000000000000000000e+00
1.673882015647878647e+09,-5.000000000000000104e-03
1.673882015667878628e+09,2.121450540018596665e-03
1.673882015697877884e+09,1.000000000000000021e-02
1.673882015717897654e+09,7.897622964499440359e-03
1.673882015747880220e+09,0.000000000000000000e+00
1.673882015907910585e+09,5.000000000000000104e-03
1.673882015937879324e+09,5.000000000000000104e-03
1.673882015967878819e+09,3.939487864193409739e-03
1.673882015987878561e+09,0.000000000000000000e+00
1.673882016017891169e+09,-1.054407171637699106e-03
1.673882016047879457e+09,-5.000000000000000104e-03
1.673882016077879667e+09,-5.000000000000000104e-03
1.673882016097879171e+09,-5.000000000000000104e-03
1.673882016127879858e+09,0.000000000000000000e+00
1.673882016147881985e+09,0.000000000000000000e+00
1.673882016177881002e+09,-1.000000000000000021e-02
1.673882016197882652e+09,-1.000000000000000021e-02
1.673882016227877378e+09,0.000000000000000000e+00
1.673882016247879505e+09,0.000000000000000000e+00
1.673882016267880678e+09,1.059746328437917136e-03
1.673882016297879457e+09,5.000000000000000104e-03
1.673882016317892790e+09,2.892804348862715747e-03
1.673882016347879887e+09,-5.000000000000000104e-03
1.673882016377879143e+09,-5.000000000000000104e-03
1.673882016407936335e+09,-5.000000000000000104e-03
1.673882016437880278e+09,5.000000000000000104e-03
1.673882016467880487e+09,3.940228405216603808e-03
1.673882016497878551e+09,0.000000000000000000e+00
1.673882016517897367e+09,0.000000000000000000e+00
1.673882016547878265e+09,0.000000000000000000e+00
1.673882016577878475e+09,0.000000000000000000e+00
1.673882016597879410e+09,0.000000000000000000e+00
1.673882016637879610e+09,-5.000000000000000104e-03
1.673882016667879343e+09,-5.000000000000000104e-03
1.673882016697878361e+09,0.000000000000000000e+00
1.673882016717880011e+09,1.060010013589872185e-03
1.673882016747880936e+09,5.000000000000000104e-03
1.673882016777879477e+09,0.000000000000000000e+00
1.673882016797878027e+09,0.000000000000000000e+00
1.673882016817879677e+09,0.000000000000000000e+00
1.673882016837878942e+09,0.000000000000000000e+00
1.673882016867877960e+09,1.061057600610337956e-03
1.673882016897877932e+09,5.000000000000000104e-03
1.673882016927880049e+09,-5.000000000000000104e-03
1.673882016967878342e+09,-5.000000000000000104e-03
1.673882016997878790e+09,-1.499999999999999944e-02
1.673882017027879238e+09,-2.500000000000000139e-02
1.673882017047879219e+09,-2.500000000000000139e-02
1.673882017087880373e+09,-2.500000000000000139e-02
1.673882017107920408e+09,-2.500000000000000139e-02
1.673882017137878895e+09,-2.000000000000000042e-02
1.673882017157879829e+09,-2.000000000000000042e-02
1.673882017187880278e+09,-1.000000000000000021e-02
1.673882017217880726e+09,-6.821118634369634226e-03
1.673882017247879505e+09,5.000000000000000104e-03
1.673882017267879248e+09,1.818615296585924645e-03
1.673882017297878742e+09,-1.000000000000000021e-02
1.673882017327878952e+09,-5.000000000000000104e-03
1.673882017347878695e+09,-5.000000000000000104e-03
1.673882017377878189e+09,-1.000000000000000021e-02
1.673882017397879124e+09,-1.000000000000000021e-02
1.673882017427834034e+09,5.000000000000000104e-03
1.673882017447847843e+09,5.000000000000000104e-03
1.673882017477877378e+09,0.000000000000000000e+00
1.673882017507874489e+09,0.000000000000000000e+00
1.673882017527876139e+09,0.000000000000000000e+00
1.673882017557877064e+09,0.000000000000000000e+00
1.673882017577877045e+09,-5.000000000000000104e-03
1.673882017607876062e+09,-5.000000000000000104e-03
1.673882017637880087e+09,-5.000000000000000104e-03
1.673882017657878876e+09,-5.000000000000000104e-03
1.673882017687878609e+09,-5.000000000000000104e-03
1.673882017707876921e+09,-5.000000000000000104e-03
1.673882017727877855e+09,5.000000000000000104e-03
1.673882017747878551e+09,5.000000000000000104e-03
1.673882017777878523e+09,5.000000000000000104e-03
1.673882017797879934e+09,5.000000000000000104e-03
1.673882017827877998e+09,-5.000000000000000104e-03
1.673882017847877264e+09,-5.000000000000000104e-03
1.673882017877879620e+09,-5.000000000000000104e-03
1.673882017897878170e+09,-5.000000000000000104e-03
1.673882017927880764e+09,5.000000000000000104e-03
1.673882017947883606e+09,5.000000000000000104e-03
1.673882017967881680e+09,3.940918411139191987e-03
1.673882017997882843e+09,0.000000000000000000e+00
1.673882018017882109e+09,-1.058937128960732530e-03
1.673882018047883749e+09,-5.000000000000000104e-03
1.673882018067889690e+09,-3.944783520884989972e-03
1.673882018097884178e+09,0.000000000000000000e+00
1.673882018117884636e+09,1.057651041915025434e-03
1.673882018147883892e+09,0.000000000000000000e+00
1.673882018167886019e+09,-1.056935768442134310e-03
1.673882018197882891e+09,-5.000000000000000104e-03
1.673882018217884064e+09,-3.942041769979019207e-03
1.673882018247886896e+09,0.000000000000000000e+00
1.673882018277883053e+09,5.000000000000000104e-03
1.673882018307883263e+09,5.000000000000000104e-03
1.673882018337882519e+09,0.000000000000000000e+00
1.673882018357882738e+09,0.000000000000000000e+00
1.673882018377885580e+09,0.000000000000000000e+00
1.673882018407886028e+09,0.000000000000000000e+00
1.673882018437888861e+09,0.000000000000000000e+00
1.673882018467879295e+09,0.000000000000000000e+00
1.673882018487881422e+09,5.000000000000000104e-03
1.673882018517877340e+09,3.938653378475037194e-03
1.673882018547878504e+09,0.000000000000000000e+00
1.673882018567878723e+09,1.060606060606060714e-03
1.673882018587878942e+09,5.000000000000000104e-03
1.673882018617879152e+09,6.060367641799584495e-03
1.673882018647880316e+09,1.000000000000000021e-02
1.673882018677880526e+09,5.000000000000000104e-03
1.673882018697880745e+09,5.000000000000000104e-03
1.673882018727880478e+09,-5.000000000000000104e-03
1.673882018757880449e+09,-5.000000000000000104e-03
1.673882018777881145e+09,-5.000000000000000104e-03
1.673882018807878017e+09,-5.000000000000000104e-03
1.673882018837879419e+09,-5.000000000000000104e-03
1.673882018867881060e+09,-5.000000000000000104e-03
1.673882018887879372e+09,-5.000000000000000104e-03
1.673882018907877207e+09,-3.938559473571275407e-03
1.673882018937879324e+09,5.000000000000000104e-03
1.673882018967880249e+09,5.000000000000000104e-03
1.673882018997881651e+09,5.000000000000000104e-03
1.673882019037880421e+09,5.000000000000000104e-03
1.673882019067881584e+09,2.881460995613198840e-03
1.673882019097882271e+09,-5.000000000000000104e-03
1.673882019127883673e+09,-1.000000000000000021e-02
1.673882019157879829e+09,-1.000000000000000021e-02
1.673882019177879810e+09,0.000000000000000000e+00
1.673882019197879076e+09,0.000000000000000000e+00
1.673882019217880726e+09,1.059627121876788444e-03
1.673882019237880468e+09,5.000000000000000104e-03
1.673882019257878780e+09,5.000000000000000104e-03
1.673882019287880182e+09,1.499999999999999944e-02
1.673882019307877541e+09,2.000000000000000042e-02
1.673882019327878952e+09,2.106048685120282329e-02
1.673882019357879400e+09,3.712054742263125318e-02
1.673882019387880564e+09,6.211954318956679905e-02
1.673882019407878399e+09,8.106075056029754533e-02
1.673882019437886715e+09,1.071133443005984343e-01
1.673882019457883596e+09,1.271163932862864887e-01
1.673882019497877359e+09,1.700000000000000122e-01
1.673882019527889490e+09,2.050000000000000155e-01
1.673882019557886124e+09,2.431708073053263919e-01
1.673882019587880611e+09,2.800000000000000266e-01
1.673882019607878923e+09,3.081814605536084550e-01
1.673882019627887964e+09,3.381681527751287941e-01
1.673882019657882452e+09,3.821175853518977705e-01
1.673882019687887192e+09,4.221126794144294259e-01
1.673882019707895041e+09,4.481574994635577069e-01
1.673882019737889528e+09,4.921104329582300374e-01
1.673882019767883062e+09,5.300000000000000266e-01
1.673882019797881126e+09,5.700000000000000622e-01
1.673882019827885866e+09,6.149999999999999911e-01
1.673882019847884417e+09,6.481728774765753709e-01
1.673882019867880106e+09,6.781799542246805812e-01
1.673882019897880077e+09,7.199999999999999734e-01
1.673882019927880764e+09,7.650000000000000133e-01
1.673882019947882891e+09,7.931757385022530915e-01
1.673882019977880001e+09,8.331799542246804968e-01
1.673882019997878790e+09,8.631818181818181612e-01
1.673882020027880430e+09,9.081795966049971414e-01
1.673882020057879448e+09,9.500000000000000666e-01
1.673882020077878952e+09,9.781815364074197827e-01
1.673882020107876301e+09,1.015000000000000124e+00
1.673882020137881756e+09,1.054999999999999938e+00
1.673882020157880068e+09,1.087120020027179557e+00
1.673882020187880278e+09,1.128179672412559897e+00
1.673882020217878819e+09,1.168181742323097572e+00
1.673882020237878561e+09,1.198182175810027950e+00
1.673882020267879248e+09,1.235000000000000098e+00
1.673882020287879229e+09,1.260000000000000009e+00
1.673882020287982464e+09,1.260000000000000009e+00
1.673882020304070950e+09,1.284999999999999920e+00
1.673882020334066629e+09,1.333899935626922106e+00
1.673882020364065409e+09,1.364999999999999991e+00
1.673882020394067526e+09,1.415932575161528595e+00
1.673882020434062243e+09,1.465000000000000080e+00
1.673882020454062939e+09,1.489999999999999991e+00
1.673882020484062195e+09,1.525000000000000133e+00
1.673882020514061213e+09,1.564999999999999947e+00
1.673882020544062138e+09,1.604999999999999982e+00
1.673882020564062834e+09,1.630000000000000115e+00
1.673882020594060183e+09,1.675939869343378907e+00
1.673882020624063015e+09,1.705000000000000071e+00
1.673882020644063234e+09,1.729999999999999982e+00
1.673882020664062262e+09,1.763906730562906811e+00
1.673882020694062471e+09,1.794999999999999929e+00
1.673882020714061737e+09,1.820000000000000062e+00
1.673882020734063148e+09,1.840000000000000080e+00
1.673882020754063129e+09,1.870937008249487388e+00
1.673882020784061670e+09,1.900000000000000133e+00
1.673882020804064751e+09,1.919999999999999929e+00
1.673882020824062109e+09,1.945000000000000062e+00
1.673882020844061613e+09,1.975938297212884054e+00
1.673882020874066114e+09,2.000000000000000000e+00
1.673882020894064665e+09,2.030935294678619218e+00
1.673882020924059868e+09,2.055000000000000160e+00
1.673882020944061518e+09,2.080000000000000071e+00
1.673882020964061499e+09,2.100000000000000089e+00
1.673882020994062901e+09,2.135000000000000231e+00
1.673882021014065266e+09,2.155000000000000249e+00
1.673882021044061899e+09,2.189999999999999947e+00
1.673882021064062357e+09,2.223906518214762151e+00
1.673882021094063282e+09,2.254999999999999893e+00
1.673882021124064684e+09,2.290000000000000036e+00
1.673882021154064655e+09,2.325000000000000178e+00
1.673882021174064636e+09,2.358902942017929050e+00
1.673882021214066505e+09,2.408900081060461495e+00
1.673882021244064331e+09,2.448903366553812688e+00
1.673882021284063101e+09,2.498905657678277770e+00
1.673882021314063787e+09,2.538904439464022111e+00
1.673882021344064474e+09,2.569999999999999840e+00
1.673882021384065151e+09,2.615000000000000213e+00
1.673882021414063931e+09,2.655000000000000249e+00
1.673882021444064617e+09,2.700000000000000178e+00
1.673882021474065065e+09,2.734999999999999876e+00
1.673882021494064331e+09,2.765000000000000124e+00
1.673882021524065733e+09,2.805000000000000160e+00
1.673882021544064045e+09,2.838904014876979076e+00
1.673882021574064732e+09,2.870000000000000107e+00
1.673882021594063759e+09,2.899999999999999911e+00
1.673882021614063978e+09,2.933903869537228815e+00
1.673882021634063244e+09,2.960936866700045300e+00
1.673882021664065361e+09,2.995000000000000107e+00
1.673882021684064627e+09,3.030935339278050922e+00
1.673882021714063644e+09,3.064999999999999947e+00
1.673882021734063625e+09,3.100936248331108480e+00
1.673882021774062872e+09,3.149999999999999911e+00
1.673882021804062843e+09,3.198906015306487216e+00
1.673882021834065914e+09,3.243901220733393931e+00
1.673882021864068985e+09,3.288896862483311256e+00
1.673882021894063711e+09,3.325000000000000178e+00
1.673882021924064636e+09,3.365000000000000213e+00
1.673882021954061508e+09,3.410000000000000142e+00
1.673882021984063864e+09,3.455000000000000071e+00
1.673882022004060745e+09,3.484999999999999876e+00
1.673882022034064770e+09,3.538902651280339651e+00
1.673882022064235926e+09,3.583646171085256515e+00
1.673882022094071627e+09,3.628892425434518287e+00
1.673882022124062061e+09,3.660000000000000142e+00
1.673882022154060364e+09,3.705000000000000071e+00
1.673882022184062481e+09,3.750000000000000000e+00
1.673882022214061022e+09,3.794999999999999929e+00
1.673882022234063864e+09,3.820000000000000284e+00
1.673882022264060974e+09,3.873908663932863039e+00
1.673882022294066429e+09,3.910000000000000142e+00
1.673882022314075470e+09,3.948886915263936093e+00
1.673882022344067097e+09,3.979999999999999982e+00
1.673882022374065399e+09,4.025000000000000355e+00
1.673882022394064188e+09,4.054999999999999716e+00
1.673882022414071798e+09,4.090928142284950830e+00
1.673882022444072485e+09,4.133891206904772631e+00
1.673882022474071980e+09,4.178892067806308397e+00
1.673882022504061937e+09,4.214999999999999858e+00
1.673882022534059286e+09,4.254999999999999893e+00
1.673882022564063072e+09,4.294999999999999929e+00
1.673882022594063282e+09,4.339999999999999858e+00
1.673882022624063492e+09,4.379999999999999893e+00
1.673882022654063940e+09,4.424999999999999822e+00
1.673882022684068918e+09,4.464999999999999858e+00
1.673882022704063654e+09,4.500936389862432385e+00
1.673882022734071016e+09,4.530000000000000249e+00
1.673882022754076004e+09,4.560000000000000497e+00
1.673882022784074306e+09,4.600000000000000533e+00
1.673882022804064751e+09,4.633902796652599854e+00
1.673882022834073067e+09,4.665000000000000036e+00
1.673882022864062309e+09,4.700000000000000178e+00
1.673882022894061565e+09,4.725000000000000533e+00
1.673882022914062262e+09,4.755937820375271130e+00
1.673882022944066286e+09,4.785933767255561300e+00
1.673882022974065304e+09,4.810000000000000497e+00
1.673882023004063845e+09,4.834999999999999964e+00
1.673882023034058809e+09,4.860000000000000320e+00
1.673882023064022779e+09,4.884999999999999787e+00
1.673882023094062567e+09,4.905000000000000249e+00
1.673882023114062071e+09,4.919999999999999929e+00
1.673882023144060373e+09,4.945000000000000284e+00
1.673882023164060831e+09,4.957969577034953446e+00
1.673882023194066048e+09,4.975000000000000533e+00
1.673882023214069128e+09,4.992965263208087201e+00
1.673882023244063377e+09,5.004999999999999893e+00
1.673882023274077177e+09,5.025000000000000355e+00
1.673882023294074297e+09,5.035000000000000142e+00
1.673882023324066639e+09,5.049999999999999822e+00
1.673882023344062090e+09,5.062968958611482329e+00
1.673882023364061117e+09,5.077969387025248693e+00
1.673882023394066811e+09,5.089999999999999858e+00
1.673882023424064875e+09,5.110000000000000320e+00
1.673882023444074392e+09,5.122962781936960752e+00
1.673882023474064827e+09,5.139999999999999680e+00
1.673882023494062185e+09,5.155937678809841884e+00
1.673882023524065495e+09,5.169999999999999929e+00
1.673882023544066429e+09,5.185933864199885335e+00
1.673882023574060202e+09,5.205000000000000071e+00
1.673882023594068766e+09,5.220931286061704313e+00
1.673882023624063969e+09,5.240000000000000213e+00
1.673882023644063473e+09,5.254999999999999893e+00
1.673882023674061775e+09,5.280000000000000249e+00
1.673882023694062948e+09,5.299999999999999822e+00
1.673882023724061966e+09,5.325000000000000178e+00
1.673882023744066238e+09,5.339999999999999858e+00
1.673882023774067879e+09,5.370000000000000107e+00
1.673882023794064283e+09,5.384999999999999787e+00
1.673882023824064732e+09,5.410000000000000142e+00
1.673882023844070435e+09,5.435929475717045101e+00
1.673882023874065876e+09,5.465934244093173966e+00
1.673882023904062033e+09,5.490000000000000213e+00
1.673882023934025764e+09,5.514999999999999680e+00
1.673882023954070807e+09,5.545929237298238057e+00
1.673882023984067917e+09,5.575932098323916009e+00
1.673882024014074802e+09,5.605000000000000426e+00
1.673882024044067144e+09,5.634999999999999787e+00
1.673882024074062109e+09,5.669999999999999929e+00
1.673882024094063282e+09,5.700936628281239038e+00
1.673882024124069452e+09,5.733895644088406129e+00
1.673882024154061317e+09,5.759999999999999787e+00
1.673882024184066296e+09,5.794999999999999929e+00
1.673882024204063654e+09,5.823904439464022254e+00
1.673882024494061947e+09,6.200000000000000178e+00
1.673882024514069557e+09,6.238895856182346655e+00
1.673882024554052591e+09,6.290000000000000036e+00
1.673882024584067345e+09,6.330000000000000071e+00
1.673882024614061594e+09,6.375000000000000000e+00
1.673882024644062281e+09,6.419999999999999929e+00
1.673882024674062252e+09,6.464999999999999858e+00
1.673882024694062948e+09,6.503905445355712800e+00
1.673882024724059820e+09,6.548910161651804174e+00
1.673882024754060745e+09,6.584999999999999964e+00
1.673882024784059763e+09,6.629999999999999893e+00
1.673882024804060698e+09,6.665939250888110124e+00
1.673882024844060183e+09,6.714999999999999858e+00
1.673882024874062061e+09,6.759999999999999787e+00
1.673882024894060612e+09,6.795939347701697386e+00
1.673882024924063683e+09,6.838904439464021934e+00
1.673882024954063892e+09,6.875000000000000000e+00
1.673882024984069347e+09,6.919999999999999929e+00
1.673882025004062891e+09,6.958905657678277734e+00
1.673882025034061193e+09,6.995000000000000107e+00
1.673882025064064741e+09,7.040000000000000036e+00
1.673882025094063520e+09,7.084999999999999964e+00
1.673882025114061117e+09,7.115000000000000213e+00
1.673882025144065142e+09,7.155000000000000249e+00
1.673882025164062738e+09,7.190000000000000391e+00
1.673882025184062958e+09,7.219999999999999751e+00
1.673882025204058409e+09,7.250000000000000000e+00
1.673882025224059582e+09,7.280000000000000249e+00
1.673882025244061947e+09,7.310000000000000497e+00
1.673882025264061689e+09,7.334999999999999964e+00
1.673882025284062624e+09,7.373906015306487483e+00
1.673882025304058790e+09,7.395000000000000462e+00
1.673882025334059477e+09,7.440000000000000391e+00
1.673882025354063034e+09,7.464999999999999858e+00
1.673882025384059668e+09,7.515000000000000568e+00
1.673882025404058695e+09,7.544999999999999929e+00
1.673882025434059858e+09,7.584999999999999964e+00
1.673882025454062700e+09,7.615000000000000213e+00
1.673882025484059811e+09,7.655000000000000249e+00
1.673882025504058599e+09,7.685000000000000497e+00
1.673882025524062872e+09,7.714999999999999858e+00
1.673882025544067860e+09,7.745000000000000107e+00
1.673882025574063778e+09,7.785000000000000142e+00
1.673882025594059944e+09,7.810000000000000497e+00
1.673882025624059916e+09,7.850000000000000533e+00
1.673882025644059420e+09,7.870000000000000107e+00
1.673882025664060831e+09,7.890000000000000568e+00
1.673882025694058895e+09,7.919999999999999929e+00
1.673882025704060078e+09,7.935939966144530011e+00
1.673882025734063387e+09,7.955000000000000071e+00
1.673882025804058790e+09,8.000000000000000000e+00
1.673882025824062347e+09,8.015000000000000568e+00
1.673882025844060898e+09,8.025000000000000355e+00
1.673882025864070177e+09,8.040929811176807718e+00
1.673882025894058704e+09,8.054999999999999716e+00
1.673882025914059401e+09,8.070000000000000284e+00
1.673882025944066286e+09,8.080000000000000071e+00
1.673882025964060068e+09,8.089999999999999858e+00
1.673882025984060049e+09,8.105000000000000426e+00
1.673882026004060507e+09,8.115000000000000213e+00
1.673882026024061680e+09,8.132969197024603858e+00
1.673882026054063320e+09,8.150000000000000355e+00
1.673882026074061871e+09,8.162969100185971882e+00
1.673882026104060173e+09,8.179999999999999716e+00
1.673882026134061098e+09,8.205000000000000071e+00
1.673882026164062023e+09,8.224999999999999645e+00
1.673882026194060802e+09,8.245000000000000995e+00
1.673882026214061499e+09,8.255000000000000782e+00
1.673882026244064569e+09,8.275000000000000355e+00
1.673882026274061203e+09,8.294999999999999929e+00
1.673882026304065704e+09,8.314999999999999503e+00
1.673882026334060669e+09,8.335000000000000853e+00
1.673882026364064693e+09,8.355000000000000426e+00
1.673882026384059429e+09,8.365000000000000213e+00
1.673882026404071569e+09,8.382964212483905442e+00
1.673882026434060097e+09,8.400000000000000355e+00
1.673882026454060078e+09,8.412969912263971395e+00
1.673882026484059334e+09,8.427970292308426536e+00
1.673882026514072418e+09,8.439999999999999503e+00
1.673882026534059286e+09,8.457970340700473599e+00
1.673882026564063311e+09,8.470000000000000639e+00
1.673882026584060907e+09,8.480000000000000426e+00
1.673882026604064226e+09,8.490000000000000213e+00
1.673882026624062061e+09,8.500000000000000000e+00
1.673882026644071579e+09,8.515000000000000568e+00
1.673882026664065599e+09,8.525000000000000355e+00
1.673882026684062004e+09,8.540000000000000924e+00
1.673882026704070807e+09,8.554999999999999716e+00
1.673882026724062204e+09,8.564999999999999503e+00
1.673882026744062662e+09,8.585937440396719467e+00
1.673882026774063826e+09,8.599999999999999645e+00
1.673882026794063568e+09,8.615000000000000213e+00
1.673882026814083099e+09,8.630000000000000782e+00
1.673882026834062815e+09,8.640000000000000568e+00
1.673882026854063988e+09,8.654999999999999361e+00
1.673882026884063721e+09,8.675000000000000711e+00
1.673882026904069424e+09,8.685000000000000497e+00
1.673882026934062004e+09,8.705000000000000071e+00
1.673882026964065790e+09,8.720000000000000639e+00
1.673882026994061947e+09,8.740000000000000213e+00
1.673882027014076471e+09,8.755923515246882616e+00
1.673882027054060698e+09,8.769999999999999574e+00
1.673882027084063768e+09,8.785000000000000142e+00
1.673882027104074478e+09,8.794999999999999929e+00
1.673882027134063244e+09,8.807968362578675325e+00
1.673882027174302578e+09,8.825000000000001066e+00
1.673882027204061508e+09,8.839999999999999858e+00
1.673882027224063635e+09,8.849999999999999645e+00
1.673882027254062414e+09,8.859999999999999432e+00
1.673882027284061432e+09,8.870000000000000995e+00
1.673882027304075480e+09,8.875000000000000000e+00
1.673882027324063063e+09,8.880000000000000782e+00
1.673882027354063988e+09,8.890000000000000568e+00
1.673882027374063253e+09,8.894999999999999574e+00
1.673882027394061089e+09,8.904999999999999361e+00
1.673882027424062490e+09,8.910000000000000142e+00
1.673882027444063425e+09,8.922968265700253809e+00
1.673882027474062681e+09,8.929999999999999716e+00
1.673882027504064798e+09,8.935000000000000497e+00
1.673882027534062624e+09,8.939999999999999503e+00
1.673882027554062843e+09,8.945000000000000284e+00
1.673882027584064007e+09,8.950000000000001066e+00
1.673882027604063511e+09,8.957968194931217099e+00
1.673882027634063482e+09,8.970000000000000639e+00
1.673882027664062500e+09,8.974999999999999645e+00
1.673882027694062471e+09,8.980000000000000426e+00
1.673882027714073658e+09,8.984999999999999432e+00
1.673882027744066477e+09,8.990000000000000213e+00
1.673882027764062643e+09,8.995000000000000995e+00
1.673882027794064522e+09,9.005000000000000782e+00
1.673882027814081430e+09,9.005000000000000782e+00
1.673882027844062567e+09,9.009999999999999787e+00
1.673882027864065886e+09,9.009999999999999787e+00
1.673882027884059191e+09,9.009999999999999787e+00
1.673882027904060125e+09,9.009999999999999787e+00
1.673882027934065580e+09,9.009999999999999787e+00
1.673882027964065075e+09,9.015000000000000568e+00
1.673882027984064817e+09,9.015000000000000568e+00
1.673882028014064074e+09,9.015000000000000568e+00
1.673882028044065714e+09,9.019999999999999574e+00
1.673882028074064970e+09,9.019999999999999574e+00
1.673882028094064236e+09,9.019999999999999574e+00
1.673882028124065876e+09,9.019999999999999574e+00
1.673882028154064178e+09,9.019999999999999574e+00
1.673882028184067011e+09,9.015000000000000568e+00
1.673882028204071522e+09,9.015000000000000568e+00
1.673882028234041214e+09,9.015000000000000568e+00
1.673882028264060020e+09,9.009999999999999787e+00
1.673882028294059753e+09,9.009999999999999787e+00
1.673882028324061155e+09,9.005000000000000782e+00
1.673882028344060421e+09,9.005000000000000782e+00
1.673882028374059677e+09,9.005000000000000782e+00
1.673882028394059658e+09,9.002029778508928715e+00
1.673882028424059391e+09,8.995000000000000995e+00
1.673882028454049826e+09,8.990000000000000213e+00
1.673882028484064817e+09,8.990000000000000213e+00
1.673882028514062405e+09,8.984999999999999432e+00
1.673882028534062147e+09,8.977031089812363973e+00
1.673882028574026108e+09,8.970000000000000639e+00
1.673882028594062567e+09,8.970000000000000639e+00
1.673882028624063492e+09,8.970000000000000639e+00
1.673882028654063463e+09,8.964999999999999858e+00
1.673882028684060335e+09,8.964999999999999858e+00
1.673882028714060545e+09,8.964999999999999858e+00
1.673882028734063387e+09,8.964999999999999858e+00
1.673882028764061451e+09,8.957030732184154687e+00
1.673882028794059515e+09,8.950000000000001066e+00
1.673882028814060450e+09,8.950000000000001066e+00
1.673882028844061613e+09,8.950000000000001066e+00
1.673882028864059687e+09,8.945000000000000284e+00
1.673882028894060373e+09,8.939999999999999503e+00
1.673882028934061050e+09,8.929999999999999716e+00
1.673882028954064608e+09,8.925000000000000711e+00
1.673882028984060764e+09,8.925000000000000711e+00
1.673882029004059792e+09,8.919999999999999929e+00
1.673882029034061909e+09,8.919999999999999929e+00
1.673882029064063787e+09,8.919999999999999929e+00
1.673882029084063292e+09,8.915000000000000924e+00
1.673882029114062786e+09,8.919999999999999929e+00
1.673882029144060612e+09,8.919999999999999929e+00
1.673882029174063444e+09,8.925000000000000711e+00
1.673882029194061279e+09,8.929999999999999716e+00
1.673882029234059334e+09,8.935000000000000497e+00
1.673882029254063845e+09,8.939999999999999503e+00
1.673882029294062138e+09,8.950000000000001066e+00
1.673882029324061871e+09,8.960000000000000853e+00
1.673882029354061842e+09,8.970000000000000639e+00
1.673882029384059429e+09,8.987970340700472960e+00
1.673882029414059162e+09,8.995000000000000995e+00
1.673882029444061279e+09,9.000000000000000000e+00
1.673882029464060068e+09,8.992030016927735403e+00
1.673882029504059076e+09,8.960000000000000853e+00
1.673882029524059772e+09,8.926089335526786073e+00
1.673882029564059496e+09,8.865000000000000213e+00
1.673882029594058990e+09,8.798117877068332149e+00
1.673882029624059677e+09,8.727179095937440678e+00
1.673882029654063225e+09,8.650157591073813990e+00
1.673882029684059381e+09,8.572178246149444902e+00
1.673882029714082241e+09,8.480205517011182081e+00
1.673882029754064083e+09,8.390000000000000568e+00
1.673882029784063101e+09,8.292188394049208711e+00
1.673882029814063072e+09,8.210157833249887460e+00
1.673882029844061852e+09,8.130154853014806449e+00
1.673882029884062767e+09,8.035000000000000142e+00
1.673882029904059649e+09,7.980000000000000426e+00
1.673882029934061289e+09,7.875153418844173636e+00
1.673882029964061737e+09,7.787185398884173715e+00
1.673882030004059315e+09,7.690000000000000391e+00
1.673882030024061680e+09,7.634999999999999787e+00
1.673882030054065943e+09,7.527197982976897350e+00
1.673882030084062099e+09,7.442186538874185686e+00
1.673882030124061823e+09,7.344999999999999751e+00
1.673882030154064178e+09,7.254999999999999893e+00
1.673882030184063435e+09,7.152190115156283667e+00
1.673882030214060783e+09,7.070152226778562365e+00
1.673882030244061470e+09,7.004999999999999893e+00
1.673882030274061441e+09,6.919999999999999929e+00
1.673882030304059029e+09,6.839999999999999858e+00
1.673882030334060192e+09,6.754999999999999893e+00
1.673882030364062309e+09,6.660156045108838185e+00
1.673882030404059887e+09,6.570000000000000284e+00
1.673882030434067726e+09,6.495000000000000107e+00
1.673882030454069138e+09,6.445000000000000284e+00
1.673882030464206219e+09,6.424999999999999822e+00
1.673882030464251518e+09,6.424999999999999822e+00
1.673882030484252930e+09,6.375000000000000000e+00
1.673882030514258146e+09,6.310000000000000497e+00
1.673882030534255028e+09,6.272127530219584024e+00
1.673882030574298143e+09,6.237149107121569891e+00
1.673882030604248285e+09,6.222124192356293548e+00
1.673882030634249926e+09,6.209999999999999964e+00
1.673882030664247036e+09,6.187123477099873980e+00
1.673882030694247007e+09,6.174999999999999822e+00
1.673882030724327326e+09,6.160000000000000142e+00
1.673882030754252195e+09,6.140000000000000568e+00
1.673882030784248352e+09,6.125000000000000000e+00
1.673882030804248095e+09,6.107124073146890098e+00
1.673882030834248304e+09,6.089999999999999858e+00
1.673882030874249458e+09,6.065000000000000391e+00
1.673882030904252291e+09,6.044999999999999929e+00
1.673882030934248447e+09,6.030000000000000249e+00
1.673882030964248419e+09,6.015000000000000568e+00
1.673882030994247198e+09,6.004999999999999893e+00
1.673882031024251938e+09,6.000000000000000000e+00
1.673882031054248571e+09,6.000000000000000000e+00
1.673882031084247828e+09,6.004999999999999893e+00
1.673882031104256630e+09,6.009999999999999787e+00
1.673882031134247780e+09,6.022876096700363391e+00
1.673882031164246798e+09,6.032876591483477213e+00
1.673882031184250116e+09,6.040000000000000036e+00
1.673882031214257479e+09,6.049999999999999822e+00
1.673882031244248629e+09,6.060000000000000497e+00
1.673882031264248371e+09,6.070751716574480206e+00
1.673882031304252386e+09,6.094999999999999751e+00
1.673882031334247112e+09,6.115000000000000213e+00
1.673882031354249239e+09,6.132875399361021884e+00
1.673882031384247780e+09,6.155752330543832862e+00
1.673882031414270878e+09,6.179999999999999716e+00
1.673882031444247484e+09,6.209999999999999964e+00
1.673882031474247456e+09,6.250000000000000000e+00
1.673882031494247913e+09,6.285751954987602197e+00
1.673882031524247169e+09,6.320000000000000284e+00
1.673882031554256201e+09,6.360000000000000320e+00
1.673882031594246626e+09,6.410000000000000142e+00
1.673882031614251614e+09,6.435000000000000497e+00
1.673882031644250870e+09,6.475000000000000533e+00
1.673882031674247503e+09,6.509999999999999787e+00
1.673882031704248428e+09,6.549999999999999822e+00
1.673882031734247208e+09,6.589999999999999858e+00
1.673882031764247894e+09,6.629999999999999893e+00
1.673882031794247627e+09,6.674999999999999822e+00
1.673882031814251423e+09,6.713622773764393870e+00
1.673882031854257584e+09,6.765000000000000568e+00
1.673882031884249449e+09,6.815000000000000391e+00
1.673882031904248238e+09,6.844999999999999751e+00
1.673882031934247732e+09,6.890000000000000568e+00
1.673882031964248180e+09,6.940000000000000391e+00
1.673882031994246483e+09,6.985000000000000320e+00
1.673882032024248362e+09,7.025000000000000355e+00
1.673882032054249763e+09,7.070000000000000284e+00
1.673882032094246626e+09,7.129999999999999893e+00
1.673882032124246597e+09,7.169999999999999929e+00
1.673882032154248476e+09,7.214999999999999858e+00
1.673882032184247017e+09,7.258629568700379231e+00
1.673882032214250803e+09,7.300749094030135389e+00
1.673882032244246006e+09,7.334999999999999964e+00
1.673882032274247408e+09,7.375000000000000000e+00
1.673882032304255247e+09,7.410000000000000142e+00
1.673882032334245920e+09,7.445000000000000284e+00
1.673882032364246368e+09,7.475000000000000533e+00
1.673882032394247055e+09,7.509999999999999787e+00
1.673882032424247026e+09,7.544999999999999929e+00
1.673882032454246283e+09,7.575000000000000178e+00
1.673882032484246731e+09,7.605000000000000426e+00
1.673882032514250278e+09,7.634999999999999787e+00
1.673882032544251204e+09,7.665000000000000036e+00
1.673882032574246883e+09,7.690000000000000391e+00
1.673882032604258299e+09,7.719999999999999751e+00
1.673882032634246111e+09,7.745000000000000107e+00
1.673882032664245844e+09,7.775000000000000355e+00
1.673882032694244623e+09,7.799999999999999822e+00
1.673882032714252949e+09,7.825747085330091224e+00
1.673882032744247437e+09,7.850000000000000533e+00
1.673882032774246454e+09,7.870000000000000107e+00
1.673882032794246435e+09,7.890753659815936238e+00
1.673882032824247122e+09,7.910000000000000142e+00
1.673882032854246378e+09,7.930000000000000604e+00
1.673882032884247065e+09,7.950000000000000178e+00
1.673882032904259205e+09,7.972870324011157805e+00
1.673882032934245825e+09,7.990000000000000213e+00
1.673882032964244366e+09,8.015000000000000568e+00
1.673882032984246016e+09,8.035753999475479858e+00
1.673882033014263391e+09,8.050000000000000711e+00
1.673882033044247150e+09,8.064999999999999503e+00
1.673882033074245691e+09,8.085000000000000853e+00
1.673882033094245672e+09,8.097877118947142350e+00
1.673882033124244452e+09,8.109999999999999432e+00
1.673882033154247522e+09,8.125000000000000000e+00
1.673882033184246540e+09,8.134999999999999787e+00
1.673882033214268923e+09,8.150000000000000355e+00
1.673882033244247437e+09,8.165000000000000924e+00
1.673882033264247894e+09,8.177876096700362751e+00
1.673882033294246674e+09,8.189999999999999503e+00
1.673882033314251423e+09,8.205748652901625917e+00
1.673882033344246387e+09,8.220000000000000639e+00
1.673882033374246359e+09,8.240000000000000213e+00
1.673882033394246817e+09,8.257876642109529541e+00
1.673882033434246778e+09,8.285000000000000142e+00
1.673882033454246044e+09,8.302876931146290218e+00
1.673882033484246492e+09,8.320000000000000284e+00
1.673882033514262915e+09,8.339999999999999858e+00
1.673882033534247398e+09,8.355000000000000426e+00
1.673882033564247608e+09,8.382876165271916591e+00
1.673882033594249725e+09,8.400000000000000355e+00
1.673882033624246120e+09,8.425000000000000711e+00
1.673882033644248247e+09,8.440751752420009524e+00
1.673882033674246550e+09,8.467876761318933632e+00
1.673882033704260111e+09,8.490000000000000213e+00
1.673882033734246016e+09,8.509999999999999787e+00
1.673882033764245033e+09,8.535000000000000142e+00
1.673882033794246674e+09,8.564999999999999503e+00
1.673882033814254522e+09,8.587872708199222771e+00
1.673882033854248047e+09,8.620000000000000995e+00
1.673882033884245157e+09,8.654999999999999361e+00
1.673882033914263725e+09,8.703604534725700503e+00
1.673882033954247713e+09,8.750000000000000000e+00
1.673882033984246016e+09,8.794999999999999929e+00
1.673882034014270782e+09,8.835000000000000853e+00
1.673882034034246445e+09,8.865000000000000213e+00
1.673882034064246893e+09,8.904999999999999361e+00
1.673882034094245911e+09,8.950000000000001066e+00
1.673882034114264488e+09,8.970000000000000639e+00
1.673882034134246111e+09,9.000753862292581786e+00
1.673882034164246082e+09,9.029999999999999361e+00
1.673882034194245815e+09,9.064999999999999503e+00
1.673882034214271784e+09,9.089999999999999858e+00
1.673882034244246244e+09,9.133630489723904233e+00
1.673882034274246216e+09,9.165753898240426523e+00
1.673882034304258108e+09,9.189999999999999503e+00
1.673882034334246397e+09,9.214999999999999858e+00
1.673882034364245892e+09,9.240000000000000213e+00
1.673882034394246101e+09,9.269999999999999574e+00
1.673882034424246788e+09,9.290000000000000924e+00
1.673882034454246044e+09,9.320000000000000284e+00
1.673882034484246731e+09,9.355753182966953574e+00
1.673882034514269114e+09,9.380731009489295502e+00
1.673882034554246426e+09,9.410000000000000142e+00
1.673882034584245443e+09,9.429999999999999716e+00
1.673882034614269257e+09,9.450000000000001066e+00
1.673882034644245625e+09,9.474999999999999645e+00
1.673882034674246073e+09,9.500000000000000000e+00
1.673882034704256058e+09,9.525000000000000355e+00
1.673882034734246969e+09,9.552876454320045951e+00
1.673882034764244795e+09,9.570000000000000284e+00
1.673882034794243813e+09,9.585756282485338176e+00
1.673882034824244261e+09,9.599999999999999645e+00
1.673882034854247093e+09,9.620000000000000995e+00
1.673882034874245882e+09,9.637877118947143273e+00
1.673882034904253483e+09,9.654999999999999361e+00
1.673882034924249172e+09,9.670750798722044905e+00
1.673882034954245090e+09,9.687877476575351920e+00
1.673882034994246960e+09,9.710000000000000853e+00
1.673882035024247169e+09,9.724999999999999645e+00
1.673882035054247379e+09,9.740000000000000213e+00
1.673882035084247351e+09,9.757876284481319829e+00
1.673882035114250898e+09,9.769999999999999574e+00
1.673882035144249678e+09,9.785000000000000142e+00
1.673882035174249887e+09,9.802875023841313151e+00
1.673882035204254389e+09,9.810000000000000497e+00
1.673882035234249830e+09,9.825000000000001066e+00
1.673882035254248381e+09,9.835000000000000853e+00
1.673882035294247150e+09,9.849999999999999645e+00
1.673882035324248552e+09,9.859999999999999432e+00
1.673882035354257822e+09,9.875000000000000000e+00
1.673882035384249210e+09,9.892875569224900190e+00
1.673882035414256334e+09,9.902871805264162219e+00
1.673882035444246054e+09,9.915000000000000924e+00
1.673882035474248409e+09,9.925000000000000711e+00
1.673882035504252195e+09,9.935000000000000497e+00
1.673882035534247398e+09,9.939999999999999503e+00
1.673882035564245462e+09,9.950000000000001066e+00
1.673882035594247103e+09,9.957876472271232515e+00
1.673882035608131170e+09,9.960000000000000853e+00
1.673882035622146845e+09,9.964999999999999858e+00
1.673882035642147541e+09,9.970000000000000639e+00
1.673882035672139883e+09,9.980000000000000426e+00
1.673882035692142010e+09,9.984999999999999432e+00
1.673882035722147226e+09,9.990000000000000213e+00
1.673882035752136946e+09,9.995000000000000995e+00
1.673882035782136440e+09,1.000000000000000000e+01
1.673882035812137604e+09,1.000500000000000078e+01
1.673882035852139711e+09,1.000500000000000078e+01
1.673882035882138729e+09,1.000999999999999979e+01
1.673882035922142267e+09,1.000999999999999979e+01
1.673882035952142715e+09,1.000500000000000078e+01
1.673882035992122889e+09,1.000000000000000000e+01
1.673882036022137880e+09,1.000000000000000000e+01
1.673882036052147150e+09,9.995000000000000995e+00
1.673882036082140446e+09,9.984999999999999432e+00
1.673882036112138748e+09,9.980000000000000426e+00
1.673882036142140865e+09,9.964999999999999858e+00
1.673882036172145605e+09,9.956072859050161483e+00
1.673882036202138186e+09,9.945000000000000284e+00
1.673882036242136955e+09,9.925000000000000711e+00
1.673882036272140265e+09,9.910000000000000142e+00
1.673882036302136421e+09,9.890000000000000568e+00
1.673882036332139492e+09,9.870000000000000995e+00
1.673882036362139225e+09,9.837139331950504939e+00
1.673882036392115116e+09,9.814999999999999503e+00
1.673882036422121525e+09,9.777121450540018799e+00
1.673882036462137699e+09,9.740000000000000213e+00
1.673882036492139101e+09,9.700000000000001066e+00
1.673882036522139311e+09,9.660000000000000142e+00
1.673882036552139282e+09,9.620000000000000995e+00
1.673882036572139978e+09,9.583210070810386227e+00
1.673882036602141380e+09,9.543212216579645357e+00
1.673882036632138014e+09,9.502137901437665235e+00
1.673882036672137260e+09,9.455000000000000071e+00
1.673882036692140341e+09,9.425000000000000711e+00
1.673882036732139826e+09,9.365000000000000213e+00
1.673882036752141237e+09,9.323211577893282254e+00
1.673882036782139301e+09,9.290000000000000924e+00
1.673882036822139025e+09,9.230000000000000426e+00
1.673882036852140188e+09,9.179999999999999716e+00
1.673882036882139206e+09,9.134999999999999787e+00
1.673882036912139177e+09,9.089999999999999858e+00
1.673882036932139397e+09,9.043209636658403383e+00
1.673882036972140312e+09,8.990000000000000213e+00
1.673882036992139101e+09,8.943208640297546808e+00
1.673882037022136688e+09,8.904999999999999361e+00
1.673882037052138090e+09,8.859999999999999432e+00
1.673882037082137585e+09,8.810000000000000497e+00
1.673882037112136126e+09,8.765000000000000568e+00
1.673882037142145157e+09,8.720000000000000639e+00
1.673882037172192097e+09,8.675000000000000711e+00
1.673882037202143431e+09,8.630000000000000782e+00
1.673882037232141972e+09,8.580000000000000071e+00
1.673882037262146235e+09,8.535000000000000142e+00
1.673882037292139053e+09,8.495000000000000995e+00
1.673882037322139263e+09,8.449999999999999289e+00
1.673882037352140427e+09,8.404999999999999361e+00
1.673882037382140160e+09,8.359999999999999432e+00
1.673882037412142277e+09,8.314999999999999503e+00
1.673882037432141304e+09,8.273211858951434294e+00
1.673882037472141743e+09,8.218212574207854004e+00
1.673882037502138615e+09,8.189999999999999503e+00
1.673882037532140732e+09,8.150000000000000355e+00
1.673882037562140226e+09,8.115000000000000213e+00
1.673882037592143536e+09,8.074999999999999289e+00
1.673882037622143030e+09,8.035000000000000142e+00
1.673882037652142286e+09,7.995000000000000107e+00
1.673882037682144880e+09,7.947144866720710077e+00
1.673882037712148666e+09,7.908222945425936068e+00
1.673882037752136707e+09,7.870000000000000107e+00
1.673882037772143602e+09,7.842143623489020499e+00
1.673882037802142620e+09,7.820000000000000284e+00
1.673882037842138767e+09,7.780000000000000249e+00
1.673882037872145653e+09,7.742145530839472656e+00
1.673882037902140617e+09,7.719999999999999751e+00
1.673882037932150364e+09,7.695000000000000284e+00
1.673882037972145319e+09,7.660000000000000142e+00
1.673882037992154360e+09,7.641077176167656582e+00
1.673882038032148123e+09,7.615000000000000213e+00
1.673882038062150955e+09,7.594999999999999751e+00
1.673882038092155218e+09,7.580000000000000071e+00
1.673882038122155190e+09,7.560000000000000497e+00
1.673882038152143240e+09,7.544999999999999929e+00
1.673882038182146788e+09,7.525000000000000355e+00
1.673882038202141047e+09,7.507141051928853948e+00
1.673882038232154846e+09,7.495000000000000107e+00
1.673882038262140989e+09,7.480000000000000426e+00
1.673882038292146444e+09,7.464999999999999858e+00
1.673882038312162161e+09,7.455000000000000071e+00
1.673882038342160225e+09,7.445000000000000284e+00
1.673882038372146368e+09,7.429999999999999716e+00
1.673882038378456593e+09,7.429999999999999716e+00
1.673882038378780603e+09,7.429390258439823924e+00
1.673882038398782730e+09,7.424391316787068540e+00
1.673882038428788662e+09,7.409394297022148912e+00
1.673882038458786488e+09,7.395000000000000462e+00
1.673882038478779078e+09,7.384389528646019052e+00
1.673882038508776665e+09,7.374388231928285187e+00
1.673882038548781395e+09,7.360000000000000320e+00
1.673882038578779697e+09,7.355000000000000426e+00
1.673882038598779678e+09,7.350000000000000533e+00
1.673882038628782272e+09,7.344391092885751426e+00
1.673882038668782234e+09,7.334999999999999964e+00
1.673882038698777914e+09,7.330000000000000071e+00
1.673882038728778839e+09,7.325000000000000178e+00
1.673882038748782396e+09,7.320000000000000284e+00
1.673882038768783569e+09,7.320000000000000284e+00
1.673882038798779249e+09,7.315000000000000391e+00
1.673882038818779230e+09,7.309389647855423000e+00
1.673882038848783970e+09,7.304999999999999716e+00
1.673882038878782272e+09,7.304999999999999716e+00
1.673882038908777475e+09,7.304999999999999716e+00
1.673882038928779125e+09,7.304999999999999716e+00
1.673882038948781490e+09,7.304999999999999716e+00
1.673882038988777637e+09,7.304999999999999716e+00
1.673882038998776674e+09,7.304999999999999716e+00
1.673882039028775454e+09,7.304999999999999716e+00
1.673882039048777580e+09,7.310000000000000497e+00
1.673882039078777790e+09,7.315000000000000391e+00
1.673882039098778248e+09,7.320000000000000284e+00
1.673882039118781328e+09,7.325000000000000178e+00
1.673882039148780584e+09,7.330609756097561380e+00
1.673882039168779612e+09,7.340610128272376578e+00
1.673882039198776960e+09,7.350611425029206281e+00
1.673882039218776226e+09,7.360611887278276200e+00
1.673882039248778343e+09,7.375610724333603763e+00
1.673882039268780231e+09,7.386219959946595637e+00
1.673882039298778296e+09,7.405610828982189808e+00
1.673882039328778505e+09,7.425610709772787033e+00
1.673882039358779430e+09,7.440000000000000391e+00
1.673882039378782272e+09,7.455608907114247508e+00
1.673882039398784399e+09,7.465607848747109365e+00
1.673882039418781281e+09,7.480609383940493018e+00
1.673882039448776007e+09,7.495611916456058843e+00
1.673882039468778372e+09,7.505610709772787104e+00
1.673882039498775721e+09,7.520612125691398475e+00
1.673882039528778315e+09,7.540610828982190483e+00
1.673882039548778534e+09,7.550610814419226102e+00
1.673882039588778019e+09,7.565611052832347916e+00
1.673882039608784199e+09,7.575000000000000178e+00
1.673882039638779640e+09,7.585610232935174224e+00
1.673882039668778658e+09,7.600610709772787743e+00
1.673882039698779106e+09,7.610610456799542511e+00
1.673882039728780270e+09,7.625609770635639606e+00
1.673882039748781443e+09,7.634999999999999787e+00
1.673882039768778086e+09,7.640000000000000568e+00
1.673882039788778305e+09,7.645610933625786920e+00
1.673882039808776379e+09,7.655000000000000249e+00
1.673882039828779936e+09,7.665000000000000036e+00
1.673882039858779192e+09,7.674999999999999822e+00
1.673882039898778677e+09,7.685610695212664822e+00
1.673882039928779602e+09,7.695610128272376116e+00
1.673882039958778620e+09,7.709999999999999964e+00
1.673882039998779297e+09,7.725000000000000533e+00
1.673882040028779268e+09,7.735610456799542511e+00
1.673882040058781862e+09,7.745609040841141990e+00
1.673882040088779449e+09,7.760610232935174047e+00
1.673882040128779650e+09,7.780000000000000249e+00
1.673882040158780336e+09,7.790609875306963694e+00
1.673882040188778400e+09,7.800610828982190270e+00
1.673882040208777428e+09,7.810611201182585894e+00
1.673882040238778114e+09,7.825000000000000178e+00
1.673882040258779764e+09,7.830610099179859063e+00
1.673882040288779736e+09,7.850000000000000533e+00
1.673882040308777571e+09,7.855611291245470973e+00
1.673882040338780165e+09,7.870609875306963765e+00
1.673882040368781090e+09,7.884999999999999787e+00
1.673882040398779631e+09,7.905000000000000249e+00
1.673882040428779125e+09,7.915610471353980770e+00
1.673882040458775520e+09,7.930612244897960572e+00
1.673882040488775969e+09,7.950611916456058914e+00
1.673882040518776417e+09,7.965611797243813186e+00
1.673882040538777828e+09,7.975611067400997456e+00
1.673882040568776131e+09,7.990611901866818911e+00
1.673882040598775625e+09,8.005000000000000782e+00
1.673882040618777990e+09,8.016221657964381464e+00
1.673882040648775816e+09,8.035611916456058879e+00
1.673882040668776751e+09,8.045611663448012152e+00
1.673882040698776007e+09,8.065612006484835561e+00
1.673882040718777657e+09,8.076222373220799611e+00
1.673882040748775721e+09,8.095000000000000639e+00
1.673882040768777370e+09,8.105611305819802936e+00
1.673882040798775434e+09,8.125612274092794962e+00
1.673882040828776598e+09,8.136223536143429413e+00
1.673882040848775864e+09,8.150612021076222291e+00
1.673882040878778219e+09,8.166221896383186518e+00
1.673882040908780336e+09,8.185609875306964156e+00
1.673882040938776493e+09,8.205611768071715773e+00
1.673882040968776226e+09,8.221223594487627295e+00
1.673882040998775482e+09,8.240612259495028624e+00
1.673882041028776407e+09,8.256223774556552542e+00
1.673882041058777332e+09,8.275611305819802865e+00
1.673882041088776350e+09,8.294999999999999929e+00
1.673882041118776798e+09,8.310000000000000497e+00
1.673882041148779154e+09,8.330610471353979918e+00
1.673882041178777456e+09,8.345611291245470298e+00
1.673882041208778381e+09,8.365610724333604864e+00
1.673882041238778591e+09,8.380610709772787104e+00
1.673882041268762589e+09,8.400618801258820767e+00
1.673882041298776388e+09,8.420611782657415390e+00
1.673882041322520018e+09,8.435000000000000497e+00
1.673882041328943968e+09,8.435000000000000497e+00
1.673882041348944187e+09,8.450527965859240709e+00
1.673882041378944397e+09,8.466055693305358787e+00
1.673882041408945084e+09,8.485527394974011983e+00
1.673882041448940516e+09,8.509999999999999787e+00
1.673882041478949785e+09,8.530525117421261072e+00
1.673882041508944511e+09,8.545527965859241348e+00
1.673882041538940907e+09,8.565529528169181006e+00
1.673882041568948269e+09,8.585525832677681990e+00
1.673882041598938465e+09,8.601061465833771180e+00
1.673882041618938923e+09,8.615530481844407618e+00
1.673882041658937216e+09,8.640000000000000568e+00
1.673882041688939333e+09,8.656060512135805851e+00
1.673882041718934774e+09,8.675000000000000711e+00
1.673882041738936901e+09,8.685531542056075693e+00
1.673882041778942108e+09,8.711057864244333260e+00
1.673882041808938265e+09,8.730530839472617544e+00
1.673882041838941336e+09,8.750000000000000000e+00
1.673882041868940115e+09,8.770529992370779127e+00
1.673882041898938894e+09,8.785530588403585028e+00
1.673882041928940535e+09,8.805529660006675030e+00
1.673882041968940973e+09,8.830529421582184568e+00
1.673882041998941183e+09,8.845000000000000639e+00
1.673882042028941393e+09,8.865000000000000213e+00
1.673882042058941364e+09,8.884999999999999787e+00
1.673882042088941574e+09,8.901058341081943937e+00
1.673882042118940592e+09,8.920529660006677020e+00
1.673882042148939610e+09,8.936060486851202356e+00
1.673882042188941002e+09,8.960529528169182356e+00
1.673882042208937883e+09,8.970530971341375448e+00
1.673882042238940477e+09,8.990529766587988192e+00
1.673882042278940201e+09,9.011059796862333826e+00
1.673882042308937311e+09,9.031062845699025843e+00
1.673882042338940382e+09,9.050000000000000711e+00
1.673882042368940592e+09,9.070529647378585025e+00
1.673882042398940325e+09,9.090529885797391074e+00
1.673882042438936234e+09,9.115531912357248245e+00
1.673882042468935490e+09,9.131064539970912719e+00
1.673882042508934021e+09,9.160532972534808138e+00
1.673882042538938284e+09,9.179999999999999716e+00
1.673882042568938017e+09,9.195530958682020639e+00
1.673882042598937511e+09,9.215531209765865484e+00
1.673882042638937712e+09,9.236062394201654868e+00
1.673882042668938160e+09,9.255530958682021136e+00
1.673882042698937416e+09,9.275531303642953418e+00
1.673882042738937855e+09,9.300000000000000711e+00
1.673882042768937588e+09,9.320531197100827114e+00
1.673882042798937559e+09,9.340531209765867260e+00
1.673882042828937054e+09,9.356063084112150818e+00
1.673882042878939867e+09,9.390000000000000568e+00
1.673882042898937464e+09,9.405531422849513490e+00
1.673882042938938379e+09,9.425530826816709506e+00
1.673882042978940487e+09,9.450529753957658485e+00
1.673882043008936167e+09,9.466063824714494146e+00
1.673882043048938513e+09,9.495530720263216651e+00
1.673882043088938236e+09,9.515530839472619462e+00
1.673882043118938446e+09,9.530530732916885128e+00
1.673882043158938169e+09,9.550000000000000711e+00
1.673882043188938141e+09,9.564999999999999503e+00
1.673882043208936214e+09,9.575531805827095511e+00
1.673882043248938799e+09,9.599999999999999645e+00
1.673882043278939962e+09,9.615530017643413530e+00
1.673882043318938017e+09,9.635530971341374595e+00
1.673882043358938217e+09,9.654999999999999361e+00
1.673882043388937473e+09,9.670531316310231773e+00
1.673882043418938160e+09,9.690530946023267589e+00
1.673882043448939323e+09,9.710530256067903210e+00
1.673882043498938560e+09,9.740000000000000213e+00
1.673882043538941860e+09,9.761058102663136893e+00
1.673882043578943491e+09,9.785528216865746032e+00
1.673882043608935118e+09,9.805532389194860698e+00
1.673882043658938885e+09,9.830000000000000071e+00
1.673882043688937187e+09,9.851062657956225266e+00
1.673882043728912354e+09,9.875543727051642406e+00
1.673882043768935919e+09,9.895532031566650844e+00
1.673882043798938036e+09,9.910530971341376727e+00
1.673882043838938475e+09,9.935530732916886265e+00
1.673882043878938437e+09,9.960530839472617970e+00
1.673882043918936968e+09,9.980531435519635508e+00
1.673882043958940029e+09,1.000000000000000000e+01
1.673882043988938570e+09,1.001553072026321445e+01
1.673882044028937578e+09,1.003500000000000014e+01
1.673882044069167852e+09,1.005541615010490020e+01
1.673882044108935833e+09,1.007000000000000028e+01
1.673882044148937941e+09,1.008553107789142622e+01
1.673882044188937187e+09,1.010053143551963295e+01
1.673882044208934784e+09,1.010553264031281273e+01
1.673882044248938799e+09,1.012553049449239317e+01
1.673882044288938522e+09,1.014000000000000057e+01
1.673882044318937540e+09,1.015553120976586676e+01
1.673882044338936329e+09,1.016553179314784572e+01
1.673882044368936300e+09,1.017553179314784373e+01
1.673882044398938179e+09,1.018553095868202085e+01
1.673882044438937664e+09,1.020000000000000107e+01
1.673882044468937635e+09,1.021499999999999986e+01
1.673882044488938808e+09,1.022053049449239559e+01
1.673882044518938303e+09,1.023499999999999943e+01
1.673882044558937788e+09,1.025053109055362022e+01
1.673882044588935614e+09,1.026053225729544138e+01
1.673882044618935585e+09,1.027606430155210759e+01
1.673882044648936987e+09,1.029553144819035815e+01
1.673882044678938150e+09,1.031053095868202085e+01
1.673882044708935499e+09,1.032553226998545703e+01
1.673882044748935938e+09,1.033999999999999986e+01
1.673882044768935919e+09,1.035053203156664914e+01
1.673882044808933735e+09,1.037106620890255826e+01
1.673882044838936090e+09,1.038553192503934142e+01
1.673882044878939152e+09,1.040499999999999936e+01
1.673882044898938179e+09,1.041500000000000092e+01
1.673882044928940058e+09,1.042052989843116784e+01
1.673882044968939543e+09,1.043606027371131617e+01
1.673882044998940229e+09,1.044552988579739150e+01
1.673882045028944969e+09,1.045500000000000007e+01
1.673882045068939686e+09,1.046553023078390154e+01
1.673882045098939180e+09,1.048000000000000043e+01
1.673882045128939390e+09,1.049000000000000021e+01
1.673882045158937931e+09,1.050000000000000000e+01
1.673882045178939581e+09,1.050999999999999979e+01
1.673882045208935976e+09,1.051999999999999957e+01
1.673882045238938570e+09,1.053053072026321324e+01
1.673882045278940201e+09,1.054499999999999993e+01
1.673882045308938026e+09,1.055553106522982887e+01
1.673882045338937521e+09,1.056553119710082811e+01
1.673882045368939161e+09,1.057553036263500701e+01
1.673882045398935080e+09,1.058553250840426330e+01
1.673882045428938627e+09,1.059553060105381306e+01
1.673882045458939075e+09,1.060500000000000043e+01
1.673882045482529640e+09,1.060999999999999943e+01


==> data/real/real_velocity_offset.csv <==
t,v
0.000000000000000000e+00,1.000000000000000021e-02
2.999877929687500000e-02,5.000000000000000104e-03
5.000019073486328125e-02,5.000000000000000104e-03
7.999801635742187500e-02,1.499999999999999944e-02
9.999752044677734375e-02,1.000000000000000021e-02
1.199970245361328125e-01,0.000000000000000000e+00
1.401717662811279297e-01,0.000000000000000000e+00
1.600008010864257812e-01,0.000000000000000000e+00
1.800005435943603516e-01,-5.000000000000000104e-03
1.822240352630615234e-01,-5.000000000000000104e-03
1.841082572937011719e-01,0.000000000000000000e+00
1.941118240356445312e-01,0.000000000000000000e+00
2.141106128692626953e-01,0.000000000000000000e+00
2.341122627258300781e-01,0.000000000000000000e+00
2.541117668151855469e-01,0.000000000000000000e+00
2.741134166717529297e-01,-5.000000000000000104e-03
2.941117286682128906e-01,-5.000000000000000104e-03
3.141102790832519531e-01,-5.000000000000000104e-03
3.341102600097656250e-01,-5.000000000000000104e-03
3.541092872619628906e-01,-5.000000000000000104e-03
3.583211898803710938e-01,-5.000000000000000104e-03
3.783111572265625000e-01,-5.000000000000000104e-03
3.883087635040283203e-01,-5.000000000000000104e-03
4.083085060119628906e-01,-5.000000000000000104e-03
4.283120632171630859e-01,-5.000000000000000104e-03
4.483137130737304688e-01,-5.000000000000000104e-03
4.683108329772949219e-01,5.000000000000000104e-03
4.883108139038085938e-01,5.000000000000000104e-03
5.083079338073730469e-01,5.000000000000000104e-03
5.283126831054687500e-01,0.000000000000000000e+00
5.483121871948242188e-01,0.000000000000000000e+00
5.583109855651855469e-01,0.000000000000000000e+00
5.585076808929443359e-01,0.000000000000000000e+00
5.604102611541748047e-01,0.000000000000000000e+00
5.704090595245361328e-01,0.000000000000000000e+00
5.804085731506347656e-01,0.000000000000000000e+00
5.904097557067871094e-01,0.000000000000000000e+00
6.104106903076171875e-01,0.000000000000000000e+00
6.304121017456054688e-01,0.000000000000000000e+00
6.504092216491699219e-01,0.000000000000000000e+00
6.704130172729492188e-01,0.000000000000000000e+00
6.904091835021972656e-01,0.000000000000000000e+00
7.104089260101318359e-01,0.000000000000000000e+00
7.187170982360839844e-01,0.000000000000000000e+00
7.246048450469970703e-01,0.000000000000000000e+00
7.346031665802001953e-01,0.000000000000000000e+00
7.546024322509765625e-01,0.000000000000000000e+00
7.646019458770751953e-01,-5.000000000000000104e-03
7.746019363403320312e-01,-5.000000000000000104e-03
7.846026420593261719e-01,-5.000000000000000104e-03
8.046019077301025391e-01,-5.000000000000000104e-03
8.246040344238281250e-01,-5.000000000000000104e-03
8.446025848388671875e-01,-5.000000000000000104e-03
8.646016120910644531e-01,-5.000000000000000104e-03
8.846006393432617188e-01,-5.000000000000000104e-03
8.868989944458007812e-01,-5.000000000000000104e-03
8.946764469146728516e-01,-5.000000000000000104e-03
9.146723747253417969e-01,-5.000000000000000104e-03
9.246702194213867188e-01,-5.000000000000000104e-03
9.446752071380615234e-01,-5.000000000000000104e-03
9.746713638305664062e-01,5.000000000000000104e-03
9.946734905242919922e-01,5.000000000000000104e-03
1.014675855636596680e+00,5.000000000000000104e-03
1.034678697586059570e+00,5.000000000000000104e-03
1.048760652542114258e+00,5.000000000000000104e-03
1.068656444549560547e+00,0.000000000000000000e+00
1.088656663894653320e+00,0.000000000000000000e+00
1.108661651611328125e+00,-2.082111436950146409e-03
1.128655910491943359e+00,-5.000000000000000104e-03
1.148662567138671875e+00,-5.000000000000000104e-03
1.178658246994018555e+00,0.000000000000000000e+00
1.198655843734741211e+00,0.000000000000000000e+00
1.216946363449096680e+00,5.000000000000000104e-03
1.232734680175781250e+00,5.000000000000000104e-03
1.252739429473876953e+00,5.000000000000000104e-03
1.262737274169921875e+00,4.911548731642188630e-03
1.282736301422119141e+00,-5.000000000000000104e-03
1.292737960815429688e+00,-5.000000000000000104e-03
1.322735309600830078e+00,5.000000000000000104e-03
1.332736492156982422e+00,5.000000000000000104e-03
1.352741003036499023e+00,5.000000000000000104e-03
1.372734785079956055e+00,-5.000000000000000104e-03
1.392732620239257812e+00,-5.000000000000000104e-03
1.393105506896972656e+00,-5.000000000000000104e-03
1.394921302795410156e+00,-5.000000000000000104e-03
1.414925813674926758e+00,0.000000000000000000e+00
1.434919834136962891e+00,0.000000000000000000e+00
1.454920530319213867e+00,0.000000000000000000e+00
1.474922418594360352e+00,0.000000000000000000e+00
1.494920969009399414e+00,0.000000000000000000e+00
1.514922618865966797e+00,1.000000000000000021e-02
1.534922838211059570e+00,1.000000000000000021e-02
1.554924011230468750e+00,1.000000000000000021e-02
1.574920654296875000e+00,5.000000000000000104e-03
1.593080282211303711e+00,5.000000000000000104e-03
1.600723981857299805e+00,5.000000000000000104e-03
1.620726346969604492e+00,0.000000000000000000e+00
1.640725612640380859e+00,0.000000000000000000e+00
1.660723686218261719e+00,-1.051163456036620066e-03
1.690725326538085938e+00,-5.000000000000000104e-03
1.710722446441650391e+00,-5.000000000000000104e-03
1.730726718902587891e+00,-5.000000000000000104e-03
1.750724315643310547e+00,-5.000000000000000104e-03
1.752920150756835938e+00,-5.000000000000000104e-03
1.760556459426879883e+00,-3.865364899983310572e-03
1.780557394027709961e+00,0.000000000000000000e+00
1.800555706024169922e+00,0.000000000000000000e+00
1.820559740066528320e+00,0.000000000000000000e+00
1.840556621551513672e+00,0.000000000000000000e+00
1.870559453964233398e+00,-5.000000000000000104e-03
1.890555620193481445e+00,-5.000000000000000104e-03
1.920554637908935547e+00,0.000000000000000000e+00
1.940556049346923828e+00,0.000000000000000000e+00
1.950553417205810547e+00,0.000000000000000000e+00
1.990555524826049805e+00,0.000000000000000000e+00
2.010556221008300781e+00,2.269508618839853869e-03
2.030552864074707031e+00,1.000000000000000021e-02
2.050553560256958008e+00,1.000000000000000021e-02
2.070554494857788086e+00,0.000000000000000000e+00
2.090553522109985352e+00,0.000000000000000000e+00
2.110555648803710938e+00,-1.135111937629640442e-03
2.140553712844848633e+00,-5.000000000000000104e-03
2.160562038421630859e+00,0.000000000000000000e+00
2.180553436279296875e+00,-5.000000000000000104e-03
2.200551748275756836e+00,-5.000000000000000104e-03
2.220555067062377930e+00,0.000000000000000000e+00
2.240553617477416992e+00,0.000000000000000000e+00
2.270552635192871094e+00,-1.000000000000000021e-02
2.290553808212280273e+00,-1.000000000000000021e-02
2.310557126998901367e+00,-7.731206637579571619e-03
2.340553283691406250e+00,0.000000000000000000e+00
2.360553264617919922e+00,0.000000000000000000e+00
2.380553483963012695e+00,5.000000000000000104e-03
2.410554885864257812e+00,5.000000000000000104e-03
2.440554141998291016e+00,5.000000000000000104e-03
2.460556745529174805e+00,2.730783902345985774e-03
2.490553855895996094e+00,-5.000000000000000104e-03
2.510553836822509766e+00,-5.000000000000000104e-03
2.530553817749023438e+00,-1.000000000000000021e-02
2.550554037094116211e+00,-1.000000000000000021e-02
2.570554256439208984e+00,-2.000000000000000042e-02
2.590553283691406250e+00,-2.000000000000000042e-02
2.610555410385131836e+00,-1.772959183673469483e-02
2.630554437637329102e+00,-1.000000000000000021e-02
2.650554656982421875e+00,-1.000000000000000021e-02
2.670554399490356445e+00,-5.000000000000000104e-03
2.690553665161132812e+00,-5.000000000000000104e-03
2.710555553436279297e+00,-3.864860998521768218e-03
2.740553617477416992e+00,0.000000000000000000e+00
2.750554323196411133e+00,0.000000000000000000e+00
2.780554056167602539e+00,0.000000000000000000e+00
2.800552606582641602e+00,0.000000000000000000e+00
2.820554733276367188e+00,5.000000000000000104e-03
2.840553522109985352e+00,5.000000000000000104e-03
2.870556592941284180e+00,0.000000000000000000e+00
2.890553951263427734e+00,0.000000000000000000e+00
2.910554409027099609e+00,0.000000000000000000e+00
2.930554866790771484e+00,0.000000000000000000e+00
2.950554847717285156e+00,0.000000000000000000e+00
2.980556249618530273e+00,0.000000000000000000e+00
2.990554571151733398e+00,0.000000000000000000e+00
3.020557165145874023e+00,5.000000000000000104e-03
3.040557146072387695e+00,5.000000000000000104e-03
3.060559749603271484e+00,5.000000000000000104e-03
3.080556392669677734e+00,5.000000000000000104e-03
3.100555896759033203e+00,0.000000000000000000e+00
3.120556116104125977e+00,0.000000000000000000e+00
3.140555381774902344e+00,0.000000000000000000e+00
3.160554647445678711e+00,1.135588775242591351e-03
3.180550336837768555e+00,5.000000000000000104e-03
3.200552940368652344e+00,5.000000000000000104e-03
3.220553874969482422e+00,-5.000000000000000104e-03
3.240550994873046875e+00,-5.000000000000000104e-03
3.260548830032348633e+00,-6.138541865344268426e-03
3.280549287796020508e+00,-1.000000000000000021e-02
3.300551652908325195e+00,-1.000000000000000021e-02
3.320552110671997070e+00,0.000000000000000000e+00
3.340552806854248047e+00,0.000000000000000000e+00
3.370571851730346680e+00,5.000000000000000104e-03
3.380564928054809570e+00,5.000000000000000104e-03
3.410561323165893555e+00,2.735498176096131002e-03
3.430561780929565430e+00,-5.000000000000000104e-03
3.450555324554443359e+00,-5.000000000000000104e-03
3.470569372177124023e+00,-5.000000000000000104e-03
3.490553140640258789e+00,-5.000000000000000104e-03
3.510556459426879883e+00,-5.000000000000000104e-03
3.530554056167602539e+00,-5.000000000000000104e-03
3.550553321838378906e+00,-5.000000000000000104e-03
3.570570945739746094e+00,-5.000000000000000104e-03
3.590554475784301758e+00,-5.000000000000000104e-03
3.610554456710815430e+00,-5.000000000000000104e-03
3.640554428100585938e+00,-5.000000000000000104e-03
3.660554885864257812e+00,-5.000000000000000104e-03
3.680557489395141602e+00,-5.000000000000000104e-03
3.710556507110595703e+00,1.134662152496304687e-03
3.740555286407470703e+00,5.000000000000000104e-03
3.770556211471557617e+00,-1.000000000000000021e-02
3.790553569793701172e+00,-1.000000000000000021e-02
3.820554018020629883e+00,-1.000000000000000021e-02
3.840554475784301758e+00,-1.000000000000000021e-02
3.870562076568603516e+00,1.000000000000000021e-02
3.900553941726684570e+00,1.000000000000000021e-02
3.920556306838989258e+00,5.000000000000000104e-03
3.950554370880126953e+00,5.000000000000000104e-03
3.980553865432739258e+00,-1.000000000000000021e-02
4.000554084777832031e+00,-1.000000000000000021e-02
4.020555019378662109e+00,5.000000000000000104e-03
4.040553092956542969e+00,5.000000000000000104e-03
4.060554265975952148e+00,5.000000000000000104e-03
4.080555677413940430e+00,5.000000000000000104e-03
4.100553750991821289e+00,5.000000000000000104e-03
4.130553722381591797e+00,1.000000000000000021e-02
4.140553712844848633e+00,1.000000000000000021e-02
4.170553684234619141e+00,0.000000000000000000e+00
4.180552244186401367e+00,0.000000000000000000e+00
4.210554122924804688e+00,0.000000000000000000e+00
4.230551958084106445e+00,-5.000000000000000104e-03
4.250552415847778320e+00,-5.000000000000000104e-03
4.270552635192871094e+00,0.000000000000000000e+00
4.290555477142333984e+00,0.000000000000000000e+00
4.310558080673217773e+00,-1.133919843597263168e-03
4.330554723739624023e+00,-5.000000000000000104e-03
4.350555419921875000e+00,-5.000000000000000104e-03
4.380553245544433594e+00,0.000000000000000000e+00
4.400594949722290039e+00,0.000000000000000000e+00
4.430553197860717773e+00,0.000000000000000000e+00
4.448832511901855469e+00,0.000000000000000000e+00
4.452585697174072266e+00,0.000000000000000000e+00
4.472584009170532227e+00,5.000000000000000104e-03
4.492585897445678711e+00,5.000000000000000104e-03
4.512588977813720703e+00,5.000000000000000104e-03
4.542581319808959961e+00,5.000000000000000104e-03
4.562581300735473633e+00,5.000000000000000104e-03
4.582581996917724609e+00,5.000000000000000104e-03
4.612584114074707031e+00,5.000000000000000104e-03
4.632581949234008789e+00,5.000000000000000104e-03
4.652582168579101562e+00,5.000000000000000104e-03
4.682582139968872070e+00,1.000000000000000021e-02
4.702608346939086914e+00,1.000000000000000021e-02
4.732581138610839844e+00,5.000000000000000104e-03
4.752581596374511719e+00,5.000000000000000104e-03
4.782579421997070312e+00,0.000000000000000000e+00
4.802604913711547852e+00,0.000000000000000000e+00
4.832581281661987305e+00,0.000000000000000000e+00
4.862558841705322266e+00,-1.333953222230171954e-04
4.882586240768432617e+00,-5.000000000000000104e-03
4.912583351135253906e+00,-4.878761146344952337e-03
4.932580471038818359e+00,0.000000000000000000e+00
4.962581396102905273e+00,2.443792766373409364e-04
4.992579936981201172e+00,1.000000000000000021e-02
5.012581825256347656e+00,9.878048780487804978e-03
5.032580614089965820e+00,5.000000000000000104e-03
5.062580108642578125e+00,5.000000000000000104e-03
5.082581758499145508e+00,5.000000000000000104e-03
5.112584114074707031e+00,5.000000000000000104e-03
5.132580757141113281e+00,5.000000000000000104e-03
5.162579774856567383e+00,5.000000000000000104e-03
5.182580471038818359e+00,5.000000000000000104e-03
5.212591886520385742e+00,4.883055575423789207e-03
5.232586860656738281e+00,0.000000000000000000e+00
5.262588262557983398e+00,0.000000000000000000e+00
5.282586574554443359e+00,-5.000000000000000104e-03
5.302622079849243164e+00,-5.000000000000000104e-03
5.320936679840087891e+00,5.000000000000000104e-03
5.336797475814819336e+00,5.000000000000000104e-03
5.346795558929443359e+00,5.000000000000000104e-03
5.366822957992553711e+00,5.000000000000000104e-03
5.386799812316894531e+00,5.000000000000000104e-03
5.416796922683715820e+00,0.000000000000000000e+00
5.436791896820068359e+00,0.000000000000000000e+00
5.456791639328002930e+00,6.034236124356284932e-03
5.480877399444580078e+00,1.000000000000000021e-02
5.492645740509033203e+00,1.000000000000000021e-02
5.522641897201538086e+00,1.000000000000000021e-02
5.542641878128051758e+00,1.000000000000000021e-02
5.572642087936401367e+00,0.000000000000000000e+00
5.592640161514282227e+00,0.000000000000000000e+00
5.632644653320312500e+00,5.000000000000000104e-03
5.652638673782348633e+00,5.000000000000000104e-03
5.664944887161254883e+00,5.000000000000000104e-03
5.674808502197265625e+00,-1.000000000000000021e-02
5.704798221588134766e+00,-5.000000000000000104e-03
5.724799871444702148e+00,-1.000000000000000021e-02
5.754799604415893555e+00,-1.000000000000000021e-02
5.774800539016723633e+00,1.000000000000000021e-02
5.794800043106079102e+00,1.000000000000000021e-02
5.824803352355957031e+00,0.000000000000000000e+00
5.824886560440063477e+00,0.000000000000000000e+00
5.840781450271606445e+00,0.000000000000000000e+00
5.860780715942382812e+00,-1.022578260973225350e-03
5.880780220031738281e+00,-5.000000000000000104e-03
5.900779247283935547e+00,-5.000000000000000104e-03
5.920779705047607422e+00,-5.000000000000000104e-03
5.950779199600219727e+00,-5.000000000000000104e-03
5.976947784423828125e+00,-5.000000000000000104e-03
5.990709304809570312e+00,-5.000000000000000104e-03
6.020705938339233398e+00,0.000000000000000000e+00
6.050704717636108398e+00,0.000000000000000000e+00
6.070703506469726562e+00,5.000000000000000104e-03
6.100704193115234375e+00,5.000000000000000104e-03
6.130703926086425781e+00,5.000000000000000104e-03
6.160706043243408203e+00,5.000000000000000104e-03
6.190703392028808594e+00,0.000000000000000000e+00
6.210704803466796875e+00,2.120973702405646189e-03
6.240705490112304688e+00,1.000000000000000021e-02
6.270707845687866211e+00,0.000000000000000000e+00
6.290706634521484375e+00,0.000000000000000000e+00
6.320705890655517578e+00,5.000000000000000104e-03
6.340705871582031250e+00,5.000000000000000104e-03
6.380705595016479492e+00,5.000000000000000104e-03
6.400703430175781250e+00,5.000000000000000104e-03
6.430704593658447266e+00,0.000000000000000000e+00
6.450705766677856445e+00,0.000000000000000000e+00
6.480705022811889648e+00,5.000000000000000104e-03
6.510705947875976562e+00,6.059916074579180766e-03
6.540706872940063477e+00,1.000000000000000021e-02
6.580702304840087891e+00,5.000000000000000104e-03
6.600703954696655273e+00,5.000000000000000104e-03
6.630705118179321289e+00,5.000000000000000104e-03
6.660703897476196289e+00,2.877884798779324193e-03
6.690705537796020508e+00,-5.000000000000000104e-03
6.710705280303955078e+00,-6.060273711315625894e-03
6.740705013275146484e+00,-1.000000000000000021e-02
6.770706415176391602e+00,5.000000000000000104e-03
6.790704727172851562e+00,5.000000000000000104e-03
6.820706129074096680e+00,1.000000000000000021e-02
6.840705633163452148e+00,1.000000000000000021e-02
6.870705127716064453e+00,5.000000000000000104e-03
6.900702953338623047e+00,5.000000000000000104e-03
6.930706501007080078e+00,-5.000000000000000104e-03
6.960705280303955078e+00,-5.000000000000000104e-03
6.980706930160522461e+00,0.000000000000000000e+00
7.000701189041137695e+00,0.000000000000000000e+00
7.030703306198120117e+00,-5.000000000000000104e-03
7.060703277587890625e+00,-5.000000000000000104e-03
7.080704450607299805e+00,5.000000000000000104e-03
7.100702524185180664e+00,5.000000000000000104e-03
7.130705356597900391e+00,0.000000000000000000e+00
7.160706043243408203e+00,-1.059890804186634566e-03
7.190704345703125000e+00,0.000000000000000000e+00
7.210702180862426758e+00,0.000000000000000000e+00
7.240703582763671875e+00,0.000000000000000000e+00
7.270702600479125977e+00,-5.000000000000000104e-03
7.290661334991455078e+00,-5.000000000000000104e-03
7.320703983306884766e+00,5.000000000000000104e-03
7.350703954696655273e+00,5.000000000000000104e-03
7.380704164505004883e+00,0.000000000000000000e+00
7.400705575942993164e+00,0.000000000000000000e+00
7.420706510543823242e+00,-5.000000000000000104e-03
7.450672626495361328e+00,-5.000000000000000104e-03
7.480704307556152344e+00,-5.000000000000000104e-03
7.500705242156982422e+00,-5.000000000000000104e-03
7.530704021453857422e+00,-1.000000000000000021e-02
7.550708770751953125e+00,-1.000000000000000021e-02
7.580704212188720703e+00,0.000000000000000000e+00
7.600701808929443359e+00,0.000000000000000000e+00
7.620704650878906250e+00,0.000000000000000000e+00
7.650705575942993164e+00,0.000000000000000000e+00
7.670705080032348633e+00,0.000000000000000000e+00
7.700701713562011719e+00,0.000000000000000000e+00
7.730705976486206055e+00,0.000000000000000000e+00
7.750705957412719727e+00,0.000000000000000000e+00
7.780705451965332031e+00,0.000000000000000000e+00
7.800704479217529297e+00,0.000000000000000000e+00
7.830706357955932617e+00,5.000000000000000104e-03
7.860704660415649414e+00,5.000000000000000104e-03
7.890704870223999023e+00,0.000000000000000000e+00
7.920705080032348633e+00,5.000000000000000104e-03
7.940705776214599609e+00,5.000000000000000104e-03
7.980690717697143555e+00,-1.000000000000000021e-02
8.000702142715454102e+00,-1.000000000000000021e-02
8.030704736709594727e+00,0.000000000000000000e+00
8.050704479217529297e+00,0.000000000000000000e+00
8.080703973770141602e+00,1.000000000000000021e-02
8.100701808929443359e+00,1.000000000000000021e-02
8.130704402923583984e+00,-5.000000000000000104e-03
8.150702714920043945e+00,-5.000000000000000104e-03
8.180704593658447266e+00,1.000000000000000021e-02
8.200702428817749023e+00,1.000000000000000021e-02
8.230703115463256836e+00,0.000000000000000000e+00
8.260703802108764648e+00,-1.061057600610337956e-03
8.290704011917114258e+00,-5.000000000000000104e-03
8.310704708099365234e+00,-5.000000000000000104e-03
8.340706110000610352e+00,-5.000000000000000104e-03
8.370704412460327148e+00,-5.000000000000000104e-03
8.400702953338623047e+00,-5.000000000000000104e-03
8.430704832077026367e+00,-5.000000000000000104e-03
8.450703382492065430e+00,-5.000000000000000104e-03
8.480702638626098633e+00,5.000000000000000104e-03
8.500703334808349609e+00,5.000000000000000104e-03
8.530704021453857422e+00,0.000000000000000000e+00
8.550703048706054688e+00,0.000000000000000000e+00
8.580703496932983398e+00,0.000000000000000000e+00
8.600700616836547852e+00,0.000000000000000000e+00
8.620702505111694336e+00,-5.000000000000000104e-03
8.650703668594360352e+00,-5.000000000000000104e-03
8.670703411102294922e+00,5.000000000000000104e-03
8.700700521469116211e+00,5.000000000000000104e-03
8.730705022811889648e+00,0.000000000000000000e+00
8.750707626342773438e+00,0.000000000000000000e+00
8.780707359313964844e+00,-5.000000000000000104e-03
8.800702810287475586e+00,-5.000000000000000104e-03
8.820703268051147461e+00,1.000000000000000021e-02
8.850705146789550781e+00,1.000000000000000021e-02
8.870705842971801758e+00,-5.000000000000000104e-03
8.900701999664306641e+00,-5.000000000000000104e-03
8.920702934265136719e+00,0.000000000000000000e+00
8.950705528259277344e+00,0.000000000000000000e+00
8.970705509185791016e+00,0.000000000000000000e+00
9.000702142715454102e+00,0.000000000000000000e+00
9.020704269409179688e+00,-5.000000000000000104e-03
9.050705671310424805e+00,-5.000000000000000104e-03
9.070703744888305664e+00,5.000000000000000104e-03
9.100699901580810547e+00,5.000000000000000104e-03
9.130705356597900391e+00,5.000000000000000104e-03
9.150703907012939453e+00,5.000000000000000104e-03
9.180704593658447266e+00,0.000000000000000000e+00
9.200701475143432617e+00,0.000000000000000000e+00
9.230705261230468750e+00,0.000000000000000000e+00
9.270706176757812500e+00,0.000000000000000000e+00
9.290707826614379883e+00,0.000000000000000000e+00
9.320705175399780273e+00,5.000000000000000104e-03
9.350705385208129883e+00,5.000000000000000104e-03
9.380706071853637695e+00,5.000000000000000104e-03
9.400758504867553711e+00,5.000000000000000104e-03
9.430706262588500977e+00,0.000000000000000000e+00
9.450704336166381836e+00,0.000000000000000000e+00
9.480705261230468750e+00,-5.000000000000000104e-03
9.500754356384277344e+00,-5.000000000000000104e-03
9.530709266662597656e+00,-1.000000000000000021e-02
9.550705194473266602e+00,-1.000000000000000021e-02
9.580705165863037109e+00,-1.000000000000000021e-02
9.610726594924926758e+00,-8.950386229258058129e-03
9.640705347061157227e+00,-5.000000000000000104e-03
9.670706987380981445e+00,5.000000000000000104e-03
9.700803041458129883e+00,5.000000000000000104e-03
9.720707654953002930e+00,-5.000000000000000104e-03
9.750704765319824219e+00,-5.000000000000000104e-03
9.780704975128173828e+00,0.000000000000000000e+00
9.800751209259033203e+00,0.000000000000000000e+00
9.830706834793090820e+00,5.000000000000000104e-03
9.860704421997070312e+00,5.000000000000000104e-03
9.880706071853637695e+00,-1.000000000000000021e-02
9.910724639892578125e+00,-7.898764961136808122e-03
9.940706014633178711e+00,0.000000000000000000e+00
9.970706224441528320e+00,0.000000000000000000e+00
9.990704774856567383e+00,0.000000000000000000e+00
1.002070736885070801e+01,-5.000000000000000104e-03
1.005070495605468750e+01,0.000000000000000000e+00
1.008070588111877441e+01,5.000000000000000104e-03
1.010074543952941895e+01,5.000000000000000104e-03
1.013070487976074219e+01,5.000000000000000104e-03
1.016070628166198730e+01,2.880456810433207511e-03
1.019070529937744141e+01,-5.000000000000000104e-03
1.022070431709289551e+01,0.000000000000000000e+00
1.025070405006408691e+01,0.000000000000000000e+00
1.028070425987243652e+01,5.000000000000000104e-03
1.031070518493652344e+01,5.000000000000000104e-03
1.033070445060729980e+01,0.000000000000000000e+00
1.036070489883422852e+01,1.060392923561108078e-03
1.039070296287536621e+01,5.000000000000000104e-03
1.041070699691772461e+01,5.000000000000000104e-03
1.044070720672607422e+01,5.000000000000000104e-03
1.047070527076721191e+01,1.000000000000000021e-02
1.049070549011230469e+01,1.000000000000000021e-02
1.052070617675781250e+01,0.000000000000000000e+00
1.055070614814758301e+01,0.000000000000000000e+00
1.058070588111877441e+01,-5.000000000000000104e-03
1.061070895195007324e+01,-5.000000000000000104e-03
1.064070463180541992e+01,-5.000000000000000104e-03
1.066070461273193359e+01,-5.000000000000000104e-03
1.069070482254028320e+01,-5.000000000000000104e-03
1.071070384979248047e+01,-3.939011015211482322e-03
1.073070406913757324e+01,0.000000000000000000e+00
1.076070523262023926e+01,0.000000000000000000e+00
1.078070425987243652e+01,-5.000000000000000104e-03
1.081070423126220703e+01,-3.939180812511920184e-03
1.083070445060729980e+01,0.000000000000000000e+00
1.086070418357849121e+01,0.000000000000000000e+00
1.088070321083068848e+01,1.000000000000000021e-02
1.091070413589477539e+01,1.000000000000000021e-02
1.093070268630981445e+01,0.000000000000000000e+00
1.095070362091064453e+01,0.000000000000000000e+00
1.098070263862609863e+01,-5.000000000000000104e-03
1.101070380210876465e+01,-5.000000000000000104e-03
1.103070306777954102e+01,5.000000000000000104e-03
1.105070471763610840e+01,5.000000000000000104e-03
1.107070469856262207e+01,5.000000000000000104e-03
1.109070181846618652e+01,5.000000000000000104e-03
1.112070345878601074e+01,0.000000000000000000e+00
1.114070367813110352e+01,0.000000000000000000e+00
1.116070461273193359e+01,0.000000000000000000e+00
1.118070530891418457e+01,0.000000000000000000e+00
1.120073318481445312e+01,0.000000000000000000e+00
1.123070597648620605e+01,0.000000000000000000e+00
1.125070571899414062e+01,0.000000000000000000e+00
1.128070497512817383e+01,-1.000000000000000021e-02
1.130074214935302734e+01,-1.000000000000000021e-02
1.132070422172546387e+01,5.000000000000000104e-03
1.134070515632629395e+01,5.000000000000000104e-03
1.137070536613464355e+01,-5.000000000000000104e-03
1.139070439338684082e+01,-5.000000000000000104e-03
1.141072583198547363e+01,-2.900007152564194370e-03
1.143070578575134277e+01,5.000000000000000104e-03
1.147070550918579102e+01,0.000000000000000000e+00
1.149070501327514648e+01,0.000000000000000000e+00
1.152070665359497070e+01,-5.000000000000000104e-03
1.155070590972900391e+01,-5.000000000000000104e-03
1.157070446014404297e+01,0.000000000000000000e+00
1.159070539474487305e+01,0.000000000000000000e+00
1.162070775032043457e+01,0.000000000000000000e+00
1.165070557594299316e+01,0.000000000000000000e+00
1.168070483207702637e+01,5.000000000000000104e-03
1.170074915885925293e+01,5.000000000000000104e-03
1.173070645332336426e+01,-5.000000000000000104e-03
1.175070548057556152e+01,-5.000000000000000104e-03
1.178070521354675293e+01,0.000000000000000000e+00
1.180074405670166016e+01,0.000000000000000000e+00
1.183070492744445801e+01,-5.000000000000000104e-03
1.185070562362670898e+01,-5.000000000000000104e-03
1.188070416450500488e+01,5.000000000000000104e-03
1.190074634552001953e+01,5.000000000000000104e-03
1.193070411682128906e+01,-5.000000000000000104e-03
1.196070766448974609e+01,-5.000000000000000104e-03
1.198070454597473145e+01,0.000000000000000000e+00
1.201072192192077637e+01,0.000000000000000000e+00
1.204070448875427246e+01,-5.000000000000000104e-03
1.206070446968078613e+01,2.121450540018596665e-03
1.209070372581481934e+01,1.000000000000000021e-02
1.211072349548339844e+01,7.897622964499440359e-03
1.214070606231689453e+01,0.000000000000000000e+00
1.230073642730712891e+01,5.000000000000000104e-03
1.233070516586303711e+01,5.000000000000000104e-03
1.236070466041564941e+01,3.939487864193409739e-03
1.238070440292358398e+01,0.000000000000000000e+00
1.241071701049804688e+01,-1.054407171637699106e-03
1.244070529937744141e+01,-5.000000000000000104e-03
1.247070550918579102e+01,-5.000000000000000104e-03
1.249070501327514648e+01,-5.000000000000000104e-03
1.252070569992065430e+01,0.000000000000000000e+00
1.254070782661437988e+01,0.000000000000000000e+00
1.257070684432983398e+01,-1.000000000000000021e-02
1.259070849418640137e+01,-1.000000000000000021e-02
1.262070322036743164e+01,0.000000000000000000e+00
1.264070534706115723e+01,0.000000000000000000e+00
1.266070652008056641e+01,1.059746328437917136e-03
1.269070529937744141e+01,5.000000000000000104e-03
1.271071863174438477e+01,2.892804348862715747e-03
1.274070572853088379e+01,-5.000000000000000104e-03
1.277070498466491699e+01,-5.000000000000000104e-03
1.280076217651367188e+01,-5.000000000000000104e-03
1.283070611953735352e+01,5.000000000000000104e-03
1.286070632934570312e+01,3.940228405216603808e-03
1.289070439338684082e+01,0.000000000000000000e+00
1.291072320938110352e+01,0.000000000000000000e+00
1.294070410728454590e+01,0.000000000000000000e+00
1.297070431709289551e+01,0.000000000000000000e+00
1.299070525169372559e+01,0.000000000000000000e+00
1.303070545196533203e+01,-5.000000000000000104e-03
1.306070518493652344e+01,-5.000000000000000104e-03
1.309070420265197754e+01,0.000000000000000000e+00
1.311070585250854492e+01,1.060010013589872185e-03
1.314070677757263184e+01,5.000000000000000104e-03
1.317070531845092773e+01,0.000000000000000000e+00
1.319070386886596680e+01,0.000000000000000000e+00
1.321070551872253418e+01,0.000000000000000000e+00
1.323070478439331055e+01,0.000000000000000000e+00
1.326070380210876465e+01,1.061057600610337956e-03
1.329070377349853516e+01,5.000000000000000104e-03
1.332070589065551758e+01,-5.000000000000000104e-03
1.336070418357849121e+01,-5.000000000000000104e-03
1.339070463180541992e+01,-1.499999999999999944e-02
1.342070508003234863e+01,-2.500000000000000139e-02
1.344070506095886230e+01,-2.500000000000000139e-02
1.348070621490478516e+01,-2.500000000000000139e-02
1.350074625015258789e+01,-2.500000000000000139e-02
1.353070473670959473e+01,-2.000000000000000042e-02
1.355070567131042480e+01,-2.000000000000000042e-02
1.358070611953735352e+01,-1.000000000000000021e-02
1.361070656776428223e+01,-6.821118634369634226e-03
1.364070534706115723e+01,5.000000000000000104e-03
1.366070508956909180e+01,1.818615296585924645e-03
1.369070458412170410e+01,-1.000000000000000021e-02
1.372070479393005371e+01,-5.000000000000000104e-03
1.374070453643798828e+01,-5.000000000000000104e-03
1.377070403099060059e+01,-1.000000000000000021e-02
1.379070496559143066e+01,-1.000000000000000021e-02
1.382065987586975098e+01,5.000000000000000104e-03
1.384067368507385254e+01,5.000000000000000104e-03
1.387070322036743164e+01,0.000000000000000000e+00
1.390070033073425293e+01,0.000000000000000000e+00
1.392070198059082031e+01,0.000000000000000000e+00
1.395070290565490723e+01,0.000000000000000000e+00
1.397070288658142090e+01,-5.000000000000000104e-03
1.400070190429687500e+01,-5.000000000000000104e-03
1.403070592880249023e+01,-5.000000000000000104e-03
1.405070471763610840e+01,-5.000000000000000104e-03
1.408070445060729980e+01,-5.000000000000000104e-03
1.410070276260375977e+01,-5.000000000000000104e-03
1.412070369720458984e+01,5.000000000000000104e-03
1.414070439338684082e+01,5.000000000000000104e-03
1.417070436477661133e+01,5.000000000000000104e-03
1.419070577621459961e+01,5.000000000000000104e-03
1.422070384025573730e+01,-5.000000000000000104e-03
1.424070310592651367e+01,-5.000000000000000104e-03
1.427070546150207520e+01,-5.000000000000000104e-03
1.429070401191711426e+01,-5.000000000000000104e-03
1.432070660591125488e+01,5.000000000000000104e-03
1.434070944786071777e+01,5.000000000000000104e-03
1.436070752143859863e+01,3.940918411139191987e-03
1.439070868492126465e+01,0.000000000000000000e+00
1.441070795059204102e+01,-1.058937128960732530e-03
1.444070959091186523e+01,-5.000000000000000104e-03
1.446071553230285645e+01,-3.944783520884989972e-03
1.449071002006530762e+01,0.000000000000000000e+00
1.451071047782897949e+01,1.057651041915025434e-03
1.454070973396301270e+01,0.000000000000000000e+00
1.456071186065673828e+01,-1.056935768442134310e-03
1.459070873260498047e+01,-5.000000000000000104e-03
1.461070990562438965e+01,-3.942041769979019207e-03
1.464071273803710938e+01,0.000000000000000000e+00
1.467070889472961426e+01,5.000000000000000104e-03
1.470070910453796387e+01,5.000000000000000104e-03
1.473070836067199707e+01,0.000000000000000000e+00
1.475070858001708984e+01,0.000000000000000000e+00
1.477071142196655273e+01,0.000000000000000000e+00
1.480071187019348145e+01,0.000000000000000000e+00
1.483071470260620117e+01,0.000000000000000000e+00
1.486070513725280762e+01,0.000000000000000000e+00
1.488070726394653320e+01,5.000000000000000104e-03
1.491070318222045898e+01,3.938653378475037194e-03
1.494070434570312500e+01,0.000000000000000000e+00
1.496070456504821777e+01,1.060606060606060714e-03
1.498070478439331055e+01,5.000000000000000104e-03
1.501070499420166016e+01,6.060367641799584495e-03
1.504070615768432617e+01,1.000000000000000021e-02
1.507070636749267578e+01,5.000000000000000104e-03
1.509070658683776855e+01,5.000000000000000104e-03
1.512070631980895996e+01,-5.000000000000000104e-03
1.515070629119873047e+01,-5.000000000000000104e-03
1.517070698738098145e+01,-5.000000000000000104e-03
1.520070385932922363e+01,-5.000000000000000104e-03
1.523070526123046875e+01,-5.000000000000000104e-03
1.526070690155029297e+01,-5.000000000000000104e-03
1.528070521354675293e+01,-5.000000000000000104e-03
1.530070304870605469e+01,-3.938559473571275407e-03
1.533070516586303711e+01,5.000000000000000104e-03
1.536070609092712402e+01,5.000000000000000104e-03
1.539070749282836914e+01,5.000000000000000104e-03
1.543070626258850098e+01,5.000000000000000104e-03
1.546070742607116699e+01,2.881460995613198840e-03
1.549070811271667480e+01,-5.000000000000000104e-03
1.552070951461791992e+01,-1.000000000000000021e-02
1.555070567131042480e+01,-1.000000000000000021e-02
1.557070565223693848e+01,0.000000000000000000e+00
1.559070491790771484e+01,0.000000000000000000e+00
1.561070656776428223e+01,1.059627121876788444e-03
1.563070631027221680e+01,5.000000000000000104e-03
1.565070462226867676e+01,5.000000000000000104e-03
1.568070602416992188e+01,1.499999999999999944e-02
1.570070338249206543e+01,2.000000000000000042e-02
1.572070479393005371e+01,2.106048685120282329e-02
1.575070524215698242e+01,3.712054742263125318e-02
1.578070640563964844e+01,6.211954318956679905e-02
1.580070424079895020e+01,8.106075056029754533e-02
1.583071255683898926e+01,1.071133443005984343e-01
1.585070943832397461e+01,1.271163932862864887e-01
1.589070320129394531e+01,1.700000000000000122e-01
1.592071533203125000e+01,2.050000000000000155e-01
1.595071196556091309e+01,2.431708073053263919e-01
1.598070645332336426e+01,2.800000000000000266e-01
1.600070476531982422e+01,3.081814605536084550e-01
1.602071380615234375e+01,3.381681527751287941e-01
1.605070829391479492e+01,3.821175853518977705e-01
1.608071303367614746e+01,4.221126794144294259e-01
1.610072088241577148e+01,4.481574994635577069e-01
1.613071537017822266e+01,4.921104329582300374e-01
1.616070890426635742e+01,5.300000000000000266e-01
1.619070696830749512e+01,5.700000000000000622e-01
1.622071170806884766e+01,6.149999999999999911e-01
1.624071025848388672e+01,6.481728774765753709e-01
1.626070594787597656e+01,6.781799542246805812e-01
1.629070591926574707e+01,7.199999999999999734e-01
1.632070660591125488e+01,7.650000000000000133e-01
1.634070873260498047e+01,7.931757385022530915e-01
1.637070584297180176e+01,8.331799542246804968e-01
1.639070463180541992e+01,8.631818181818181612e-01
1.642070627212524414e+01,9.081795966049971414e-01
1.645070528984069824e+01,9.500000000000000666e-01
1.647070479393005371e+01,9.781815364074197827e-01
1.650070214271545410e+01,1.015000000000000124e+00
1.653070759773254395e+01,1.054999999999999938e+00
1.655070590972900391e+01,1.087120020027179557e+00
1.658070611953735352e+01,1.128179672412559897e+00
1.661070466041564941e+01,1.168181742323097572e+00
1.663070440292358398e+01,1.198182175810027950e+00
1.666070508956909180e+01,1.235000000000000098e+00
1.668070507049560547e+01,1.260000000000000009e+00
1.668080830574035645e+01,1.260000000000000009e+00
1.669689679145812988e+01,1.284999999999999920e+00
1.672689247131347656e+01,1.333899935626922106e+00
1.675689125061035156e+01,1.364999999999999991e+00
1.678689336776733398e+01,1.415932575161528595e+00
1.682688808441162109e+01,1.465000000000000080e+00
1.684688878059387207e+01,1.489999999999999991e+00
1.687688803672790527e+01,1.525000000000000133e+00
1.690688705444335938e+01,1.564999999999999947e+00
1.693688797950744629e+01,1.604999999999999982e+00
1.695688867568969727e+01,1.630000000000000115e+00
1.698688602447509766e+01,1.675939869343378907e+00
1.701688885688781738e+01,1.705000000000000071e+00
1.703688907623291016e+01,1.729999999999999982e+00
1.705688810348510742e+01,1.763906730562906811e+00
1.708688831329345703e+01,1.794999999999999929e+00
1.710688757896423340e+01,1.820000000000000062e+00
1.712688899040222168e+01,1.840000000000000080e+00
1.714688897132873535e+01,1.870937008249487388e+00
1.717688751220703125e+01,1.900000000000000133e+00
1.719689059257507324e+01,1.919999999999999929e+00
1.721688795089721680e+01,1.945000000000000062e+00
1.723688745498657227e+01,1.975938297212884054e+00
1.726689195632934570e+01,2.000000000000000000e+00
1.728689050674438477e+01,2.030935294678619218e+00
1.731688570976257324e+01,2.055000000000000160e+00
1.733688735961914062e+01,2.080000000000000071e+00
1.735688734054565430e+01,2.100000000000000089e+00
1.738688874244689941e+01,2.135000000000000231e+00
1.740689110755920410e+01,2.155000000000000249e+00
1.743688774108886719e+01,2.189999999999999947e+00
1.745688819885253906e+01,2.223906518214762151e+00
1.748688912391662598e+01,2.254999999999999893e+00
1.751689052581787109e+01,2.290000000000000036e+00
1.754689049720764160e+01,2.325000000000000178e+00
1.756689047813415527e+01,2.358902942017929050e+00
1.760689234733581543e+01,2.408900081060461495e+00
1.763689017295837402e+01,2.448903366553812688e+00
1.767688894271850586e+01,2.498905657678277770e+00
1.770688962936401367e+01,2.538904439464022111e+00
1.773689031600952148e+01,2.569999999999999840e+00
1.777689099311828613e+01,2.615000000000000213e+00
1.780688977241516113e+01,2.655000000000000249e+00
1.783689045906066895e+01,2.700000000000000178e+00
1.786689090728759766e+01,2.734999999999999876e+00
1.788689017295837402e+01,2.765000000000000124e+00
1.791689157485961914e+01,2.805000000000000160e+00
1.793688988685607910e+01,2.838904014876979076e+00
1.796689057350158691e+01,2.870000000000000107e+00
1.798688960075378418e+01,2.899999999999999911e+00
1.800688982009887695e+01,2.933903869537228815e+00
1.802688908576965332e+01,2.960936866700045300e+00
1.805689120292663574e+01,2.995000000000000107e+00
1.807689046859741211e+01,3.030935339278050922e+00
1.810688948631286621e+01,3.064999999999999947e+00
1.812688946723937988e+01,3.100936248331108480e+00
1.816688871383666992e+01,3.149999999999999911e+00
1.819688868522644043e+01,3.198906015306487216e+00
1.822689175605773926e+01,3.243901220733393931e+00
1.825689482688903809e+01,3.288896862483311256e+00
1.828688955307006836e+01,3.325000000000000178e+00
1.831689047813415527e+01,3.365000000000000213e+00
1.834688735008239746e+01,3.410000000000000142e+00
1.837688970565795898e+01,3.455000000000000071e+00
1.839688658714294434e+01,3.484999999999999876e+00
1.842689061164855957e+01,3.538902651280339651e+00
1.845706176757812500e+01,3.583646171085256515e+00
1.848689746856689453e+01,3.628892425434518287e+00
1.851688790321350098e+01,3.660000000000000142e+00
1.854688620567321777e+01,3.705000000000000071e+00
1.857688832283020020e+01,3.750000000000000000e+00
1.860688686370849609e+01,3.794999999999999929e+00
1.862688970565795898e+01,3.820000000000000284e+00
1.865688681602478027e+01,3.873908663932863039e+00
1.868689227104187012e+01,3.910000000000000142e+00
1.870690131187438965e+01,3.948886915263936093e+00
1.873689293861389160e+01,3.979999999999999982e+00
1.876689124107360840e+01,4.025000000000000355e+00
1.878689002990722656e+01,4.054999999999999716e+00
1.880689764022827148e+01,4.090928142284950830e+00
1.883689832687377930e+01,4.133891206904772631e+00
1.886689782142639160e+01,4.178892067806308397e+00
1.889688777923583984e+01,4.214999999999999858e+00
1.892688512802124023e+01,4.254999999999999893e+00
1.895688891410827637e+01,4.294999999999999929e+00
1.898688912391662598e+01,4.339999999999999858e+00
1.901688933372497559e+01,4.379999999999999893e+00
1.904688978195190430e+01,4.424999999999999822e+00
1.907689476013183594e+01,4.464999999999999858e+00
1.909688949584960938e+01,4.500936389862432385e+00
1.912689685821533203e+01,4.530000000000000249e+00
1.914690184593200684e+01,4.560000000000000497e+00
1.917690014839172363e+01,4.600000000000000533e+00
1.919689059257507324e+01,4.633902796652599854e+00
1.922689890861511230e+01,4.665000000000000036e+00
1.925688815116882324e+01,4.700000000000000178e+00
1.928688740730285645e+01,4.725000000000000533e+00
1.930688810348510742e+01,4.755937820375271130e+00
1.933689212799072266e+01,4.785933767255561300e+00
1.936689114570617676e+01,4.810000000000000497e+00
1.939688968658447266e+01,4.834999999999999964e+00
1.942688465118408203e+01,4.860000000000000320e+00
1.945684862136840820e+01,4.884999999999999787e+00
1.948688840866088867e+01,4.905000000000000249e+00
1.950688791275024414e+01,4.919999999999999929e+00
1.953688621520996094e+01,4.945000000000000284e+00
1.955688667297363281e+01,4.957969577034953446e+00
1.958689188957214355e+01,4.975000000000000533e+00
1.960689496994018555e+01,4.992965263208087201e+00
1.963688921928405762e+01,5.004999999999999893e+00
1.966690301895141602e+01,5.025000000000000355e+00
1.968690013885498047e+01,5.035000000000000142e+00
1.971689248085021973e+01,5.049999999999999822e+00
1.973688793182373047e+01,5.062968958611482329e+00
1.975688695907592773e+01,5.077969387025248693e+00
1.978689265251159668e+01,5.089999999999999858e+00
1.981689071655273438e+01,5.110000000000000320e+00
1.983690023422241211e+01,5.122962781936960752e+00
1.986689066886901855e+01,5.139999999999999680e+00
1.988688802719116211e+01,5.155937678809841884e+00
1.991689133644104004e+01,5.169999999999999929e+00
1.993689227104187012e+01,5.185933864199885335e+00
1.996688604354858398e+01,5.205000000000000071e+00
1.998689460754394531e+01,5.220931286061704313e+00
2.001688981056213379e+01,5.240000000000000213e+00
2.003688931465148926e+01,5.254999999999999893e+00
2.006688761711120605e+01,5.280000000000000249e+00
2.008688879013061523e+01,5.299999999999999822e+00
2.011688780784606934e+01,5.325000000000000178e+00
2.013689208030700684e+01,5.339999999999999858e+00
2.016689372062683105e+01,5.370000000000000107e+00
2.018689012527465820e+01,5.384999999999999787e+00
2.021689057350158691e+01,5.410000000000000142e+00
2.023689627647399902e+01,5.435929475717045101e+00
2.026689171791076660e+01,5.465934244093173966e+00
2.029688787460327148e+01,5.490000000000000213e+00
2.032685160636901855e+01,5.514999999999999680e+00
2.034689664840698242e+01,5.545929237298238057e+00
2.037689375877380371e+01,5.575932098323916009e+00
2.040690064430236816e+01,5.605000000000000426e+00
2.043689298629760742e+01,5.634999999999999787e+00
2.046688795089721680e+01,5.669999999999999929e+00
2.048688912391662598e+01,5.700936628281239038e+00
2.051689529418945312e+01,5.733895644088406129e+00
2.054688715934753418e+01,5.759999999999999787e+00
2.057689213752746582e+01,5.794999999999999929e+00
2.059688949584960938e+01,5.823904439464022254e+00
2.088688778877258301e+01,6.200000000000000178e+00
2.090689539909362793e+01,6.238895856182346655e+00
2.094687843322753906e+01,6.290000000000000036e+00
2.097689318656921387e+01,6.330000000000000071e+00
2.100688743591308594e+01,6.375000000000000000e+00
2.103688812255859375e+01,6.419999999999999929e+00
2.106688809394836426e+01,6.464999999999999858e+00
2.108688879013061523e+01,6.503905445355712800e+00
2.111688566207885742e+01,6.548910161651804174e+00
2.114688658714294434e+01,6.584999999999999964e+00
2.117688560485839844e+01,6.629999999999999893e+00
2.119688653945922852e+01,6.665939250888110124e+00
2.123688602447509766e+01,6.714999999999999858e+00
2.126688790321350098e+01,6.759999999999999787e+00
2.128688645362854004e+01,6.795939347701697386e+00
2.131688952445983887e+01,6.838904439464021934e+00
2.134688973426818848e+01,6.875000000000000000e+00
2.137689518928527832e+01,6.919999999999999929e+00
2.139688873291015625e+01,6.958905657678277734e+00
2.142688703536987305e+01,6.995000000000000107e+00
2.145689058303833008e+01,7.040000000000000036e+00
2.148688936233520508e+01,7.084999999999999964e+00
2.150688695907592773e+01,7.115000000000000213e+00
2.153689098358154297e+01,7.155000000000000249e+00
2.155688858032226562e+01,7.190000000000000391e+00
2.157688879966735840e+01,7.219999999999999751e+00
2.159688425064086914e+01,7.250000000000000000e+00
2.161688542366027832e+01,7.280000000000000249e+00
2.163688778877258301e+01,7.310000000000000497e+00
2.165688753128051758e+01,7.334999999999999964e+00
2.167688846588134766e+01,7.373906015306487483e+00
2.169688463211059570e+01,7.395000000000000462e+00
2.172688531875610352e+01,7.440000000000000391e+00
2.174688887596130371e+01,7.464999999999999858e+00
2.177688550949096680e+01,7.515000000000000568e+00
2.179688453674316406e+01,7.544999999999999929e+00
2.182688570022583008e+01,7.584999999999999964e+00
2.184688854217529297e+01,7.615000000000000213e+00
2.187688565254211426e+01,7.655000000000000249e+00
2.189688444137573242e+01,7.685000000000000497e+00
2.191688871383666992e+01,7.714999999999999858e+00
2.193689370155334473e+01,7.745000000000000107e+00
2.196688961982727051e+01,7.785000000000000142e+00
2.198688578605651855e+01,7.810000000000000497e+00
2.201688575744628906e+01,7.850000000000000533e+00
2.203688526153564453e+01,7.870000000000000107e+00
2.205688667297363281e+01,7.890000000000000568e+00
2.208688473701477051e+01,7.919999999999999929e+00
2.209688591957092285e+01,7.935939966144530011e+00
2.212688922882080078e+01,7.955000000000000071e+00
2.219688463211059570e+01,8.000000000000000000e+00
2.221688818931579590e+01,8.015000000000000568e+00
2.223688673973083496e+01,8.025000000000000355e+00
2.225689601898193359e+01,8.040929811176807718e+00
2.228688454627990723e+01,8.054999999999999716e+00
2.230688524246215820e+01,8.070000000000000284e+00
2.233689212799072266e+01,8.080000000000000071e+00
2.235688591003417969e+01,8.089999999999999858e+00
2.237688589096069336e+01,8.105000000000000426e+00
2.239688634872436523e+01,8.115000000000000213e+00
2.241688752174377441e+01,8.132969197024603858e+00
2.244688916206359863e+01,8.150000000000000355e+00
2.246688771247863770e+01,8.162969100185971882e+00
2.249688601493835449e+01,8.179999999999999716e+00
2.252688694000244141e+01,8.205000000000000071e+00
2.255688786506652832e+01,8.224999999999999645e+00
2.258688664436340332e+01,8.245000000000000995e+00
2.260688734054565430e+01,8.255000000000000782e+00
2.263689041137695312e+01,8.275000000000000355e+00
2.266688704490661621e+01,8.294999999999999929e+00
2.269689154624938965e+01,8.314999999999999503e+00
2.272688651084899902e+01,8.335000000000000853e+00
2.275689053535461426e+01,8.355000000000000426e+00
2.277688527107238770e+01,8.365000000000000213e+00
2.279689741134643555e+01,8.382964212483905442e+00
2.282688593864440918e+01,8.400000000000000355e+00
2.284688591957092285e+01,8.412969912263971395e+00
2.287688517570495605e+01,8.427970292308426536e+00
2.290689826011657715e+01,8.439999999999999503e+00
2.292688512802124023e+01,8.457970340700473599e+00
2.295688915252685547e+01,8.470000000000000639e+00
2.297688674926757812e+01,8.480000000000000426e+00
2.299689006805419922e+01,8.490000000000000213e+00
2.301688790321350098e+01,8.500000000000000000e+00
2.303689742088317871e+01,8.515000000000000568e+00
2.305689144134521484e+01,8.525000000000000355e+00
2.307688784599304199e+01,8.540000000000000924e+00
2.309689664840698242e+01,8.554999999999999716e+00
2.311688804626464844e+01,8.564999999999999503e+00
2.313688850402832031e+01,8.585937440396719467e+00
2.316688966751098633e+01,8.599999999999999645e+00
2.318688941001892090e+01,8.615000000000000213e+00
2.320690894126892090e+01,8.630000000000000782e+00
2.322688865661621094e+01,8.640000000000000568e+00
2.324688982963562012e+01,8.654999999999999361e+00
2.327688956260681152e+01,8.675000000000000711e+00
2.329689526557922363e+01,8.685000000000000497e+00
2.332688784599304199e+01,8.705000000000000071e+00
2.335689163208007812e+01,8.720000000000000639e+00
2.338688778877258301e+01,8.740000000000000213e+00
2.340690231323242188e+01,8.755923515246882616e+00
2.344688653945922852e+01,8.769999999999999574e+00
2.347688961029052734e+01,8.785000000000000142e+00
2.349690032005310059e+01,8.794999999999999929e+00
2.352688908576965332e+01,8.807968362578675325e+00
2.356712841987609863e+01,8.825000000000001066e+00
2.359688735008239746e+01,8.839999999999999858e+00
2.361688947677612305e+01,8.849999999999999645e+00
2.364688825607299805e+01,8.859999999999999432e+00
2.367688727378845215e+01,8.870000000000000995e+00
2.369690132141113281e+01,8.875000000000000000e+00
2.371688890457153320e+01,8.880000000000000782e+00
2.374688982963562012e+01,8.890000000000000568e+00
2.376688909530639648e+01,8.894999999999999574e+00
2.378688693046569824e+01,8.904999999999999361e+00
2.381688833236694336e+01,8.910000000000000142e+00
2.383688926696777344e+01,8.922968265700253809e+00
2.386688852310180664e+01,8.929999999999999716e+00
2.389689064025878906e+01,8.935000000000000497e+00
2.392688846588134766e+01,8.939999999999999503e+00
2.394688868522644043e+01,8.945000000000000284e+00
2.397688984870910645e+01,8.950000000000001066e+00
2.399688935279846191e+01,8.957968194931217099e+00
2.402688932418823242e+01,8.970000000000000639e+00
2.405688834190368652e+01,8.974999999999999645e+00
2.408688831329345703e+01,8.980000000000000426e+00
2.410689949989318848e+01,8.984999999999999432e+00
2.413689231872558594e+01,8.990000000000000213e+00
2.415688848495483398e+01,8.995000000000000995e+00
2.418689036369323730e+01,9.005000000000000782e+00
2.420690727233886719e+01,9.005000000000000782e+00
2.423688840866088867e+01,9.009999999999999787e+00
2.425689172744750977e+01,9.009999999999999787e+00
2.427688503265380859e+01,9.009999999999999787e+00
2.429688596725463867e+01,9.009999999999999787e+00
2.432689142227172852e+01,9.009999999999999787e+00
2.435689091682434082e+01,9.015000000000000568e+00
2.437689065933227539e+01,9.015000000000000568e+00
2.440688991546630859e+01,9.015000000000000568e+00
2.443689155578613281e+01,9.019999999999999574e+00
2.446689081192016602e+01,9.019999999999999574e+00
2.448689007759094238e+01,9.019999999999999574e+00
2.451689171791076660e+01,9.019999999999999574e+00
2.454689002037048340e+01,9.019999999999999574e+00
2.457689285278320312e+01,9.015000000000000568e+00
2.459689736366271973e+01,9.015000000000000568e+00
2.462686705589294434e+01,9.015000000000000568e+00
2.465688586235046387e+01,9.009999999999999787e+00
2.468688559532165527e+01,9.009999999999999787e+00
2.471688699722290039e+01,9.005000000000000782e+00
2.473688626289367676e+01,9.005000000000000782e+00
2.476688551902770996e+01,9.005000000000000782e+00
2.478688549995422363e+01,9.002029778508928715e+00
2.481688523292541504e+01,8.995000000000000995e+00
2.484687566757202148e+01,8.990000000000000213e+00
2.487689065933227539e+01,8.990000000000000213e+00
2.490688824653625488e+01,8.984999999999999432e+00
2.492688798904418945e+01,8.977031089812363973e+00
2.496685194969177246e+01,8.970000000000000639e+00
2.498688840866088867e+01,8.970000000000000639e+00
2.501688933372497559e+01,8.970000000000000639e+00
2.504688930511474609e+01,8.964999999999999858e+00
2.507688617706298828e+01,8.964999999999999858e+00
2.510688638687133789e+01,8.964999999999999858e+00
2.512688922882080078e+01,8.964999999999999858e+00
2.515688729286193848e+01,8.957030732184154687e+00
2.518688535690307617e+01,8.950000000000001066e+00
2.520688629150390625e+01,8.950000000000001066e+00
2.523688745498657227e+01,8.950000000000001066e+00
2.525688552856445312e+01,8.945000000000000284e+00
2.528688621520996094e+01,8.939999999999999503e+00
2.532688689231872559e+01,8.929999999999999716e+00
2.534689044952392578e+01,8.925000000000000711e+00
2.537688660621643066e+01,8.925000000000000711e+00
2.539688563346862793e+01,8.919999999999999929e+00
2.542688775062561035e+01,8.919999999999999929e+00
2.545688962936401367e+01,8.919999999999999929e+00
2.547688913345336914e+01,8.915000000000000924e+00
2.550688862800598145e+01,8.919999999999999929e+00
2.553688645362854004e+01,8.919999999999999929e+00
2.556688928604125977e+01,8.925000000000000711e+00
2.558688712120056152e+01,8.929999999999999716e+00
2.562688517570495605e+01,8.935000000000000497e+00
2.564688968658447266e+01,8.939999999999999503e+00
2.568688797950744629e+01,8.950000000000001066e+00
2.571688771247863770e+01,8.960000000000000853e+00
2.574688768386840820e+01,8.970000000000000639e+00
2.577688527107238770e+01,8.987970340700472960e+00
2.580688500404357910e+01,8.995000000000000995e+00
2.583688712120056152e+01,9.000000000000000000e+00
2.585688591003417969e+01,8.992030016927735403e+00
2.589688491821289062e+01,8.960000000000000853e+00
2.591688561439514160e+01,8.926089335526786073e+00
2.595688533782958984e+01,8.865000000000000213e+00
2.598688483238220215e+01,8.798117877068332149e+00
2.601688551902770996e+01,8.727179095937440678e+00
2.604688906669616699e+01,8.650157591073813990e+00
2.607688522338867188e+01,8.572178246149444902e+00
2.610690808296203613e+01,8.480205517011182081e+00
2.614688992500305176e+01,8.390000000000000568e+00
2.617688894271850586e+01,8.292188394049208711e+00
2.620688891410827637e+01,8.210157833249887460e+00
2.623688769340515137e+01,8.130154853014806449e+00
2.627688860893249512e+01,8.035000000000000142e+00
2.629688549041748047e+01,7.980000000000000426e+00
2.632688713073730469e+01,7.875153418844173636e+00
2.635688757896423340e+01,7.787185398884173715e+00
2.639688515663146973e+01,7.690000000000000391e+00
2.641688752174377441e+01,7.634999999999999787e+00
2.644689178466796875e+01,7.527197982976897350e+00
2.647688794136047363e+01,7.442186538874185686e+00
2.651688766479492188e+01,7.344999999999999751e+00
2.654689002037048340e+01,7.254999999999999893e+00
2.657688927650451660e+01,7.152190115156283667e+00
2.660688662528991699e+01,7.070152226778562365e+00
2.663688731193542480e+01,7.004999999999999893e+00
2.666688728332519531e+01,6.919999999999999929e+00
2.669688487052917480e+01,6.839999999999999858e+00
2.672688603401184082e+01,6.754999999999999893e+00
2.675688815116882324e+01,6.660156045108838185e+00
2.679688572883605957e+01,6.570000000000000284e+00
2.682689356803894043e+01,6.495000000000000107e+00
2.684689497947692871e+01,6.445000000000000284e+00
2.685703206062316895e+01,6.424999999999999822e+00
2.685707736015319824e+01,6.424999999999999822e+00
2.687707877159118652e+01,6.375000000000000000e+00
2.690708398818969727e+01,6.310000000000000497e+00
2.692708086967468262e+01,6.272127530219584024e+00
2.696712398529052734e+01,6.237149107121569891e+00
2.699707412719726562e+01,6.222124192356293548e+00
2.702707576751708984e+01,6.209999999999999964e+00
2.705707287788391113e+01,6.187123477099873980e+00
2.708707284927368164e+01,6.174999999999999822e+00
2.711715316772460938e+01,6.160000000000000142e+00
2.714707803726196289e+01,6.140000000000000568e+00
2.717707419395446777e+01,6.125000000000000000e+00
2.719707393646240234e+01,6.107124073146890098e+00
2.722707414627075195e+01,6.089999999999999858e+00
2.726707530021667480e+01,6.065000000000000391e+00
2.729707813262939453e+01,6.044999999999999929e+00
2.732707428932189941e+01,6.030000000000000249e+00
2.735707426071166992e+01,6.015000000000000568e+00
2.738707304000854492e+01,6.004999999999999893e+00
2.741707777976989746e+01,6.000000000000000000e+00
2.744707441329956055e+01,6.000000000000000000e+00
2.747707366943359375e+01,6.004999999999999893e+00
2.749708247184753418e+01,6.009999999999999787e+00
2.752707362174987793e+01,6.022876096700363391e+00
2.755707263946533203e+01,6.032876591483477213e+00
2.757707595825195312e+01,6.040000000000000036e+00
2.760708332061767578e+01,6.049999999999999822e+00
2.763707447052001953e+01,6.060000000000000497e+00
2.765707421302795410e+01,6.070751716574480206e+00
2.769707822799682617e+01,6.094999999999999751e+00
2.772707295417785645e+01,6.115000000000000213e+00
2.774707508087158203e+01,6.132875399361021884e+00
2.777707362174987793e+01,6.155752330543832862e+00
2.780709671974182129e+01,6.179999999999999716e+00
2.783707332611083984e+01,6.209999999999999964e+00
2.786707329750061035e+01,6.250000000000000000e+00
2.788707375526428223e+01,6.285751954987602197e+00
2.791707301139831543e+01,6.320000000000000284e+00
2.794708204269409180e+01,6.360000000000000320e+00
2.798707246780395508e+01,6.410000000000000142e+00
2.800707745552062988e+01,6.435000000000000497e+00
2.803707671165466309e+01,6.475000000000000533e+00
2.806707334518432617e+01,6.509999999999999787e+00
2.809707427024841309e+01,6.549999999999999822e+00
2.812707304954528809e+01,6.589999999999999858e+00
2.815707373619079590e+01,6.629999999999999893e+00
2.818707346916198730e+01,6.674999999999999822e+00
2.820707726478576660e+01,6.713622773764393870e+00
2.824708342552185059e+01,6.765000000000000568e+00
2.827707529067993164e+01,6.815000000000000391e+00
2.829707407951354980e+01,6.844999999999999751e+00
2.832707357406616211e+01,6.890000000000000568e+00
2.835707402229309082e+01,6.940000000000000391e+00
2.838707232475280762e+01,6.985000000000000320e+00
2.841707420349121094e+01,7.025000000000000355e+00
2.844707560539245605e+01,7.070000000000000284e+00
2.848707246780395508e+01,7.129999999999999893e+00
2.851707243919372559e+01,7.169999999999999929e+00
2.854707431793212891e+01,7.214999999999999858e+00
2.857707285881042480e+01,7.258629568700379231e+00
2.860707664489746094e+01,7.300749094030135389e+00
2.863707184791564941e+01,7.334999999999999964e+00
2.866707324981689453e+01,7.375000000000000000e+00
2.869708108901977539e+01,7.410000000000000142e+00
2.872707176208496094e+01,7.445000000000000284e+00
2.875707221031188965e+01,7.475000000000000533e+00
2.878707289695739746e+01,7.509999999999999787e+00
2.881707286834716797e+01,7.544999999999999929e+00
2.884707212448120117e+01,7.575000000000000178e+00
2.887707257270812988e+01,7.605000000000000426e+00
2.890707612037658691e+01,7.634999999999999787e+00
2.893707704544067383e+01,7.665000000000000036e+00
2.896707272529602051e+01,7.690000000000000391e+00
2.899708414077758789e+01,7.719999999999999751e+00
2.902707195281982422e+01,7.745000000000000107e+00
2.905707168579101562e+01,7.775000000000000355e+00
2.908707046508789062e+01,7.799999999999999822e+00
2.910707879066467285e+01,7.825747085330091224e+00
2.913707327842712402e+01,7.850000000000000533e+00
2.916707229614257812e+01,7.870000000000000107e+00
2.918707227706909180e+01,7.890753659815936238e+00
2.921707296371459961e+01,7.910000000000000142e+00
2.924707221984863281e+01,7.930000000000000604e+00
2.927707290649414062e+01,7.950000000000000178e+00
2.929708504676818848e+01,7.972870324011157805e+00
2.932707166671752930e+01,7.990000000000000213e+00
2.935707020759582520e+01,8.015000000000000568e+00
2.937707185745239258e+01,8.035753999475479858e+00
2.940708923339843750e+01,8.050000000000000711e+00
2.943707299232482910e+01,8.064999999999999503e+00
2.946707153320312500e+01,8.085000000000000853e+00
2.948707151412963867e+01,8.097877118947142350e+00
2.951707029342651367e+01,8.109999999999999432e+00
2.954707336425781250e+01,8.125000000000000000e+00
2.957707238197326660e+01,8.134999999999999787e+00
2.960709476470947266e+01,8.150000000000000355e+00
2.963707327842712402e+01,8.165000000000000924e+00
2.965707373619079590e+01,8.177876096700362751e+00
2.968707251548767090e+01,8.189999999999999503e+00
2.970707726478576660e+01,8.205748652901625917e+00
2.973707222938537598e+01,8.220000000000000639e+00
2.976707220077514648e+01,8.240000000000000213e+00
2.978707265853881836e+01,8.257876642109529541e+00
2.982707262039184570e+01,8.285000000000000142e+00
2.984707188606262207e+01,8.302876931146290218e+00
2.987707233428955078e+01,8.320000000000000284e+00
2.990708875656127930e+01,8.339999999999999858e+00
2.992707324028015137e+01,8.355000000000000426e+00
2.995707345008850098e+01,8.382876165271916591e+00
2.998707556724548340e+01,8.400000000000000355e+00
3.001707196235656738e+01,8.425000000000000711e+00
3.003707408905029297e+01,8.440751752420009524e+00
3.006707239151000977e+01,8.467876761318933632e+00
3.009708595275878906e+01,8.490000000000000213e+00
3.012707185745239258e+01,8.509999999999999787e+00
3.015707087516784668e+01,8.535000000000000142e+00
3.018707251548767090e+01,8.564999999999999503e+00
3.020708036422729492e+01,8.587872708199222771e+00
3.024707388877868652e+01,8.620000000000000995e+00
3.027707099914550781e+01,8.654999999999999361e+00
3.030708956718444824e+01,8.703604534725700503e+00
3.034707355499267578e+01,8.750000000000000000e+00
3.037707185745239258e+01,8.794999999999999929e+00
3.040709662437438965e+01,8.835000000000000853e+00
3.042707228660583496e+01,8.865000000000000213e+00
3.045707273483276367e+01,8.904999999999999361e+00
3.048707175254821777e+01,8.950000000000001066e+00
3.050709033012390137e+01,8.970000000000000639e+00
3.052707195281982422e+01,9.000753862292581786e+00
3.055707192420959473e+01,9.029999999999999361e+00
3.058707165718078613e+01,9.064999999999999503e+00
3.060709762573242188e+01,9.089999999999999858e+00
3.063707208633422852e+01,9.133630489723904233e+00
3.066707205772399902e+01,9.165753898240426523e+00
3.069708395004272461e+01,9.189999999999999503e+00
3.072707223892211914e+01,9.214999999999999858e+00
3.075707173347473145e+01,9.240000000000000213e+00
3.078707194328308105e+01,9.269999999999999574e+00
3.081707262992858887e+01,9.290000000000000924e+00
3.084707188606262207e+01,9.320000000000000284e+00
3.087707257270812988e+01,9.355753182966953574e+00
3.090709495544433594e+01,9.380731009489295502e+00
3.094707226753234863e+01,9.410000000000000142e+00
3.097707128524780273e+01,9.429999999999999716e+00
3.100709509849548340e+01,9.450000000000001066e+00
3.103707146644592285e+01,9.474999999999999645e+00
3.106707191467285156e+01,9.500000000000000000e+00
3.109708189964294434e+01,9.525000000000000355e+00
3.112707281112670898e+01,9.552876454320045951e+00
3.115707063674926758e+01,9.570000000000000284e+00
3.118706965446472168e+01,9.585756282485338176e+00
3.121707010269165039e+01,9.599999999999999645e+00
3.124707293510437012e+01,9.620000000000000995e+00
3.126707172393798828e+01,9.637877118947143273e+00
3.129707932472229004e+01,9.654999999999999361e+00
3.131707501411437988e+01,9.670750798722044905e+00
3.134707093238830566e+01,9.687877476575351920e+00
3.138707280158996582e+01,9.710000000000000853e+00
3.141707301139831543e+01,9.724999999999999645e+00
3.144707322120666504e+01,9.740000000000000213e+00
3.147707319259643555e+01,9.757876284481319829e+00
3.150707674026489258e+01,9.769999999999999574e+00
3.153707551956176758e+01,9.785000000000000142e+00
3.156707572937011719e+01,9.802875023841313151e+00
3.159708023071289062e+01,9.810000000000000497e+00
3.162707567214965820e+01,9.825000000000001066e+00
3.164707422256469727e+01,9.835000000000000853e+00
3.168707299232482910e+01,9.849999999999999645e+00
3.171707439422607422e+01,9.859999999999999432e+00
3.174708366394042969e+01,9.875000000000000000e+00
3.177707505226135254e+01,9.892875569224900190e+00
3.180708217620849609e+01,9.902871805264162219e+00
3.183707189559936523e+01,9.915000000000000924e+00
3.186707425117492676e+01,9.925000000000000711e+00
3.189707803726196289e+01,9.935000000000000497e+00
3.192707324028015137e+01,9.939999999999999503e+00
3.195707130432128906e+01,9.950000000000001066e+00
3.198707294464111328e+01,9.957876472271232515e+00
3.200095701217651367e+01,9.960000000000000853e+00
3.201497268676757812e+01,9.964999999999999858e+00
3.203497338294982910e+01,9.970000000000000639e+00
3.206496572494506836e+01,9.980000000000000426e+00
3.208496785163879395e+01,9.984999999999999432e+00
3.211497306823730469e+01,9.990000000000000213e+00
3.214496278762817383e+01,9.995000000000000995e+00
3.217496228218078613e+01,1.000000000000000000e+01
3.220496344566345215e+01,1.000500000000000078e+01
3.224496555328369141e+01,1.000500000000000078e+01
3.227496457099914551e+01,1.000999999999999979e+01
3.231496810913085938e+01,1.000999999999999979e+01
3.234496855735778809e+01,1.000500000000000078e+01
3.238494873046875000e+01,1.000000000000000000e+01
3.241496372222900391e+01,1.000000000000000000e+01
3.244497299194335938e+01,9.995000000000000995e+00
3.247496628761291504e+01,9.984999999999999432e+00
3.250496459007263184e+01,9.980000000000000426e+00
3.253496670722961426e+01,9.964999999999999858e+00
3.256497144699096680e+01,9.956072859050161483e+00
3.259496402740478516e+01,9.945000000000000284e+00
3.263496279716491699e+01,9.925000000000000711e+00
3.266496610641479492e+01,9.910000000000000142e+00
3.269496226310729980e+01,9.890000000000000568e+00
3.272496533393859863e+01,9.870000000000000995e+00
3.275496506690979004e+01,9.837139331950504939e+00
3.278494095802307129e+01,9.814999999999999503e+00
3.281494736671447754e+01,9.777121450540018799e+00
3.285496354103088379e+01,9.740000000000000213e+00
3.288496494293212891e+01,9.700000000000001066e+00
3.291496515274047852e+01,9.660000000000000142e+00
3.294496512413024902e+01,9.620000000000000995e+00
3.296496582031250000e+01,9.583210070810386227e+00
3.299496722221374512e+01,9.543212216579645357e+00
3.302496385574340820e+01,9.502137901437665235e+00
3.306496310234069824e+01,9.455000000000000071e+00
3.308496618270874023e+01,9.425000000000000711e+00
3.312496566772460938e+01,9.365000000000000213e+00
3.314496707916259766e+01,9.323211577893282254e+00
3.317496514320373535e+01,9.290000000000000924e+00
3.321496486663818359e+01,9.230000000000000426e+00
3.324496603012084961e+01,9.179999999999999716e+00
3.327496504783630371e+01,9.134999999999999787e+00
3.330496501922607422e+01,9.089999999999999858e+00
3.332496523857116699e+01,9.043209636658403383e+00
3.336496615409851074e+01,8.990000000000000213e+00
3.338496494293212891e+01,8.943208640297546808e+00
3.341496253013610840e+01,8.904999999999999361e+00
3.344496393203735352e+01,8.859999999999999432e+00
3.347496342658996582e+01,8.810000000000000497e+00
3.350496196746826172e+01,8.765000000000000568e+00
3.353497099876403809e+01,8.720000000000000639e+00
3.356501793861389160e+01,8.675000000000000711e+00
3.359496927261352539e+01,8.630000000000000782e+00
3.362496781349182129e+01,8.580000000000000071e+00
3.365497207641601562e+01,8.535000000000000142e+00
3.368496489524841309e+01,8.495000000000000995e+00
3.371496510505676270e+01,8.449999999999999289e+00
3.374496626853942871e+01,8.404999999999999361e+00
3.377496600151062012e+01,8.359999999999999432e+00
3.380496811866760254e+01,8.314999999999999503e+00
3.382496714591979980e+01,8.273211858951434294e+00
3.386496758460998535e+01,8.218212574207854004e+00
3.389496445655822754e+01,8.189999999999999503e+00
3.392496657371520996e+01,8.150000000000000355e+00
3.395496606826782227e+01,8.115000000000000213e+00
3.398496937751770020e+01,8.074999999999999289e+00
3.401496887207031250e+01,8.035000000000000142e+00
3.404496812820434570e+01,7.995000000000000107e+00
3.407497072219848633e+01,7.947144866720710077e+00
3.410497450828552246e+01,7.908222945425936068e+00
3.414496254920959473e+01,7.870000000000000107e+00
3.416496944427490234e+01,7.842143623489020499e+00
3.419496846199035645e+01,7.820000000000000284e+00
3.423496460914611816e+01,7.780000000000000249e+00
3.426497149467468262e+01,7.742145530839472656e+00
3.429496645927429199e+01,7.719999999999999751e+00
3.432497620582580566e+01,7.695000000000000284e+00
3.436497116088867188e+01,7.660000000000000142e+00
3.438498020172119141e+01,7.641077176167656582e+00
3.442497396469116211e+01,7.615000000000000213e+00
3.445497679710388184e+01,7.594999999999999751e+00
3.448498106002807617e+01,7.580000000000000071e+00
3.451498103141784668e+01,7.560000000000000497e+00
3.454496908187866211e+01,7.544999999999999929e+00
3.457497262954711914e+01,7.525000000000000355e+00
3.459496688842773438e+01,7.507141051928853948e+00
3.462498068809509277e+01,7.495000000000000107e+00
3.465496683120727539e+01,7.480000000000000426e+00
3.468497228622436523e+01,7.464999999999999858e+00
3.470498800277709961e+01,7.455000000000000071e+00
3.473498606681823730e+01,7.445000000000000284e+00
3.476497220993041992e+01,7.429999999999999716e+00
3.477128243446350098e+01,7.429999999999999716e+00
3.477160644531250000e+01,7.429390258439823924e+00
3.479160857200622559e+01,7.424391316787068540e+00
3.482161450386047363e+01,7.409394297022148912e+00
3.485161232948303223e+01,7.395000000000000462e+00
3.487160491943359375e+01,7.384389528646019052e+00
3.490160250663757324e+01,7.374388231928285187e+00
3.494160723686218262e+01,7.360000000000000320e+00
3.497160553932189941e+01,7.355000000000000426e+00
3.499160552024841309e+01,7.350000000000000533e+00
3.502160811424255371e+01,7.344391092885751426e+00
3.506160807609558105e+01,7.334999999999999964e+00
3.509160375595092773e+01,7.330000000000000071e+00
3.512160468101501465e+01,7.325000000000000178e+00
3.514160823822021484e+01,7.320000000000000284e+00
3.516160941123962402e+01,7.320000000000000284e+00
3.519160509109497070e+01,7.315000000000000391e+00
3.521160507202148438e+01,7.309389647855423000e+00
3.524160981178283691e+01,7.304999999999999716e+00
3.527160811424255371e+01,7.304999999999999716e+00
3.530160331726074219e+01,7.304999999999999716e+00
3.532160496711730957e+01,7.304999999999999716e+00
3.534160733222961426e+01,7.304999999999999716e+00
3.538160347938537598e+01,7.304999999999999716e+00
3.539160251617431641e+01,7.304999999999999716e+00
3.542160129547119141e+01,7.304999999999999716e+00
3.544160342216491699e+01,7.310000000000000497e+00
3.547160363197326660e+01,7.315000000000000391e+00
3.549160408973693848e+01,7.320000000000000284e+00
3.551160717010498047e+01,7.325000000000000178e+00
3.554160642623901367e+01,7.330609756097561380e+00
3.556160545349121094e+01,7.340610128272376578e+00
3.559160280227661133e+01,7.350611425029206281e+00
3.561160206794738770e+01,7.360611887278276200e+00
3.564160418510437012e+01,7.375610724333603763e+00
3.566160607337951660e+01,7.386219959946595637e+00
3.569160413742065430e+01,7.405610828982189808e+00
3.572160434722900391e+01,7.425610709772787033e+00
3.575160527229309082e+01,7.440000000000000391e+00
3.577160811424255371e+01,7.455608907114247508e+00
3.579161024093627930e+01,7.465607848747109365e+00
3.581160712242126465e+01,7.480609383940493018e+00
3.584160184860229492e+01,7.495611916456058843e+00
3.586160421371459961e+01,7.505610709772787104e+00
3.589160156250000000e+01,7.520612125691398475e+00
3.592160415649414062e+01,7.540610828982190483e+00
3.594160437583923340e+01,7.550610814419226102e+00
3.598160386085510254e+01,7.565611052832347916e+00
3.600161004066467285e+01,7.575000000000000178e+00
3.603160548210144043e+01,7.585610232935174224e+00
3.606160449981689453e+01,7.600610709772787743e+00
3.609160494804382324e+01,7.610610456799542511e+00
3.612160611152648926e+01,7.625609770635639606e+00
3.614160728454589844e+01,7.634999999999999787e+00
3.616160392761230469e+01,7.640000000000000568e+00
3.618160414695739746e+01,7.645610933625786920e+00
3.620160222053527832e+01,7.655000000000000249e+00
3.622160577774047852e+01,7.665000000000000036e+00
3.625160503387451172e+01,7.674999999999999822e+00
3.629160451889038086e+01,7.685610695212664822e+00
3.632160544395446777e+01,7.695610128272376116e+00
3.635160446166992188e+01,7.709999999999999964e+00
3.639160513877868652e+01,7.725000000000000533e+00
3.642160511016845703e+01,7.735610456799542511e+00
3.645160770416259766e+01,7.745609040841141990e+00
3.648160529136657715e+01,7.760610232935174047e+00
3.652160549163818359e+01,7.780000000000000249e+00
3.655160617828369141e+01,7.790609875306963694e+00
3.658160424232482910e+01,7.800610828982190270e+00
3.660160326957702637e+01,7.810611201182585894e+00
3.663160395622253418e+01,7.825000000000000178e+00
3.665160560607910156e+01,7.830610099179859063e+00
3.668160557746887207e+01,7.850000000000000533e+00
3.670160341262817383e+01,7.855611291245470973e+00
3.673160600662231445e+01,7.870609875306963765e+00
3.676160693168640137e+01,7.884999999999999787e+00
3.679160547256469727e+01,7.905000000000000249e+00
3.682160496711730957e+01,7.915610471353980770e+00
3.685160136222839355e+01,7.930612244897960572e+00
3.688160181045532227e+01,7.950611916456058914e+00
3.691160225868225098e+01,7.965611797243813186e+00
3.693160367012023926e+01,7.975611067400997456e+00
3.696160197257995605e+01,7.990611901866818911e+00
3.699160146713256836e+01,8.005000000000000782e+00
3.701160383224487305e+01,8.016221657964381464e+00
3.704160165786743164e+01,8.035611916456058879e+00
3.706160259246826172e+01,8.045611663448012152e+00
3.709160184860229492e+01,8.065612006484835561e+00
3.711160349845886230e+01,8.076222373220799611e+00
3.714160156250000000e+01,8.095000000000000639e+00
3.716160321235656738e+01,8.105611305819802936e+00
3.719160127639770508e+01,8.125612274092794962e+00
3.722160243988037109e+01,8.136223536143429413e+00
3.724160170555114746e+01,8.150612021076222291e+00
3.727160406112670898e+01,8.166221896383186518e+00
3.730160617828369141e+01,8.185609875306964156e+00
3.733160233497619629e+01,8.205611768071715773e+00
3.736160206794738770e+01,8.221223594487627295e+00
3.739160132408142090e+01,8.240612259495028624e+00
3.742160224914550781e+01,8.256223774556552542e+00
3.745160317420959473e+01,8.275611305819802865e+00
3.748160219192504883e+01,8.294999999999999929e+00
3.751160264015197754e+01,8.310000000000000497e+00
3.754160499572753906e+01,8.330610471353979918e+00
3.757160329818725586e+01,8.345611291245470298e+00
3.760160422325134277e+01,8.365610724333604864e+00
3.763160443305969238e+01,8.380610709772787104e+00
3.766158843040466309e+01,8.400618801258820767e+00
3.769160223007202148e+01,8.420611782657415390e+00
3.771534585952758789e+01,8.435000000000000497e+00
3.772176980972290039e+01,8.435000000000000497e+00
3.774177002906799316e+01,8.450527965859240709e+00
3.777177023887634277e+01,8.466055693305358787e+00
3.780177092552185059e+01,8.485527394974011983e+00
3.784176635742187500e+01,8.509999999999999787e+00
3.787177562713623047e+01,8.530525117421261072e+00
3.790177035331726074e+01,8.545527965859241348e+00
3.793176674842834473e+01,8.565529528169181006e+00
3.796177411079406738e+01,8.585525832677681990e+00
3.799176430702209473e+01,8.601061465833771180e+00
3.801176476478576660e+01,8.615530481844407618e+00
3.805176305770874023e+01,8.640000000000000568e+00
3.808176517486572266e+01,8.656060512135805851e+00
3.811176061630249023e+01,8.675000000000000711e+00
3.813176274299621582e+01,8.685531542056075693e+00
3.817176795005798340e+01,8.711057864244333260e+00
3.820176410675048828e+01,8.730530839472617544e+00
3.823176717758178711e+01,8.750000000000000000e+00
3.826176595687866211e+01,8.770529992370779127e+00
3.829176473617553711e+01,8.785530588403585028e+00
3.832176637649536133e+01,8.805529660006675030e+00
3.836176681518554688e+01,8.830529421582184568e+00
3.839176702499389648e+01,8.845000000000000639e+00
3.842176723480224609e+01,8.865000000000000213e+00
3.845176720619201660e+01,8.884999999999999787e+00
3.848176741600036621e+01,8.901058341081943937e+00
3.851176643371582031e+01,8.920529660006677020e+00
3.854176545143127441e+01,8.936060486851202356e+00
3.858176684379577637e+01,8.960529528169182356e+00
3.860176372528076172e+01,8.970530971341375448e+00
3.863176631927490234e+01,8.990529766587988192e+00
3.867176604270935059e+01,9.011059796862333826e+00
3.870176315307617188e+01,9.031062845699025843e+00
3.873176622390747070e+01,9.050000000000000711e+00
3.876176643371582031e+01,9.070529647378585025e+00
3.879176616668701172e+01,9.090529885797391074e+00
3.883176207542419434e+01,9.115531912357248245e+00
3.886176133155822754e+01,9.131064539970912719e+00
3.890175986289978027e+01,9.160532972534808138e+00
3.893176412582397461e+01,9.179999999999999716e+00
3.896176385879516602e+01,9.195530958682020639e+00
3.899176335334777832e+01,9.215531209765865484e+00
3.903176355361938477e+01,9.236062394201654868e+00
3.906176400184631348e+01,9.255530958682021136e+00
3.909176325798034668e+01,9.275531303642953418e+00
3.913176369667053223e+01,9.300000000000000711e+00
3.916176342964172363e+01,9.320531197100827114e+00
3.919176340103149414e+01,9.340531209765867260e+00
3.922176289558410645e+01,9.356063084112150818e+00
3.927176570892333984e+01,9.390000000000000568e+00
3.929176330566406250e+01,9.405531422849513490e+00
3.933176422119140625e+01,9.425530826816709506e+00
3.937176632881164551e+01,9.450529753957658485e+00
3.940176200866699219e+01,9.466063824714494146e+00
3.944176435470581055e+01,9.495530720263216651e+00
3.948176407814025879e+01,9.515530839472619462e+00
3.951176428794860840e+01,9.530530732916885128e+00
3.955176401138305664e+01,9.550000000000000711e+00
3.958176398277282715e+01,9.564999999999999503e+00
3.960176205635070801e+01,9.575531805827095511e+00
3.964176464080810547e+01,9.599999999999999645e+00
3.967176580429077148e+01,9.615530017643413530e+00
3.971176385879516602e+01,9.635530971341374595e+00
3.975176405906677246e+01,9.654999999999999361e+00
3.978176331520080566e+01,9.670531316310231773e+00
3.981176400184631348e+01,9.690530946023267589e+00
3.984176516532897949e+01,9.710530256067903210e+00
3.989176440238952637e+01,9.740000000000000213e+00
3.993176770210266113e+01,9.761058102663136893e+00
3.997176933288574219e+01,9.785528216865746032e+00
4.000176095962524414e+01,9.805532389194860698e+00
4.005176472663879395e+01,9.830000000000000071e+00
4.008176302909851074e+01,9.851062657956225266e+00
4.012173819541931152e+01,9.875543727051642406e+00
4.016176176071166992e+01,9.895532031566650844e+00
4.019176387786865234e+01,9.910530971341376727e+00
4.023176431655883789e+01,9.935530732916886265e+00
4.027176427841186523e+01,9.960530839472617970e+00
4.031176280975341797e+01,9.980531435519635508e+00
4.035176587104797363e+01,1.000000000000000000e+01
4.038176441192626953e+01,1.001553072026321445e+01
4.042176342010498047e+01,1.003500000000000014e+01
4.046199369430541992e+01,1.005541615010490020e+01
4.050176167488098145e+01,1.007000000000000028e+01
4.054176378250122070e+01,1.008553107789142622e+01
4.058176302909851074e+01,1.010053143551963295e+01
4.060176062583923340e+01,1.010553264031281273e+01
4.064176464080810547e+01,1.012553049449239317e+01
4.068176436424255371e+01,1.014000000000000057e+01
4.071176338195800781e+01,1.015553120976586676e+01
4.073176217079162598e+01,1.016553179314784572e+01
4.076176214218139648e+01,1.017553179314784373e+01
4.079176402091979980e+01,1.018553095868202085e+01
4.083176350593566895e+01,1.020000000000000107e+01
4.086176347732543945e+01,1.021499999999999986e+01
4.088176465034484863e+01,1.022053049449239559e+01
4.091176414489746094e+01,1.023499999999999943e+01
4.095176362991333008e+01,1.025053109055362022e+01
4.098176145553588867e+01,1.026053225729544138e+01
4.101176142692565918e+01,1.027606430155210759e+01
4.104176282882690430e+01,1.029553144819035815e+01
4.107176399230957031e+01,1.031053095868202085e+01
4.110176134109497070e+01,1.032553226998545703e+01
4.114176177978515625e+01,1.033999999999999986e+01
4.116176176071166992e+01,1.035053203156664914e+01
4.120175957679748535e+01,1.037106620890255826e+01
4.123176193237304688e+01,1.038553192503934142e+01
4.127176499366760254e+01,1.040499999999999936e+01
4.129176402091979980e+01,1.041500000000000092e+01
4.132176589965820312e+01,1.042052989843116784e+01
4.136176538467407227e+01,1.043606027371131617e+01
4.139176607131958008e+01,1.044552988579739150e+01
4.142177081108093262e+01,1.045500000000000007e+01
4.146176552772521973e+01,1.046553023078390154e+01
4.149176502227783203e+01,1.048000000000000043e+01
4.152176523208618164e+01,1.049000000000000021e+01
4.155176377296447754e+01,1.050000000000000000e+01
4.157176542282104492e+01,1.050999999999999979e+01
4.160176181793212891e+01,1.051999999999999957e+01
4.163176441192626953e+01,1.053053072026321324e+01
4.167176604270935059e+01,1.054499999999999993e+01
4.170176386833190918e+01,1.055553106522982887e+01
4.173176336288452148e+01,1.056553119710082811e+01
4.176176500320434570e+01,1.057553036263500701e+01
4.179176092147827148e+01,1.058553250840426330e+01
4.182176446914672852e+01,1.059553060105381306e+01
4.185176491737365723e+01,1.060500000000000043e+01
4.187535548210144043e+01,1.060999999999999943e+01


==> data/real/real_vp_cut_in.csv <==
space, lim, ref, opt
0.000000000000000000e+00,1.348932593324200724e+01,6.635054773681711815e+00,8.937680823377835537e+00
1.000000000000000000e+00,1.348932593324200724e+01,6.440985080237568994e+00,8.797823513108886218e+00
2.000000000000000000e+00,1.348932593324200724e+01,6.240686606890113453e+00,8.655742918046087198e+00
3.000000000000000000e+00,1.348932593324200724e+01,6.033510365484995752e+00,8.511330126234316396e+00
4.000000000000000000e+00,1.348932593324200724e+01,5.818685201962057185e+00,8.364467064707993060e+00
5.000000000000000000e+00,1.348932593324200724e+01,5.595282728735750943e+00,8.215025385957879678e+00
6.000000000000000000e+00,1.348932593324200724e+01,5.362168066046403503e+00,8.062865174482860553e+00
7.000000000000000000e+00,1.348932593324200724e+01,5.117928630475398144e+00,7.907833436639101876e+00
8.000000000000000000e+00,1.348932593324200724e+01,4.860767601068168631e+00,7.749762327780332249e+00
9.000000000000000000e+00,1.348932593324200724e+01,4.588337789362043395e+00,7.588467058695864687e+00
1.000000000000000000e+01,1.348932593324200724e+01,4.303868309007282456e+00,7.423743407617010348e+00
1.100000000000000000e+01,1.348932593324200724e+01,4.021060245141713452e+00,7.255364743193148946e+00
1.200000000000000000e+01,1.348932593324200724e+01,3.742090718355534751e+00,7.083078435854468502e+00
1.300000000000000000e+01,1.348932593324200724e+01,3.470136607098092352e+00,6.906601497003627799e+00
1.400000000000000000e+01,1.348932593324200724e+01,3.209791671173205074e+00,6.725615233275758165e+00
1.500000000000000000e+01,1.348932593324200724e+01,2.967565145539469373e+00,6.539758630326561573e+00
1.600000000000000000e+01,1.348932593324200724e+01,2.752306893314589331e+00,6.348627497689396826e+00
1.700000000000000000e+01,1.348932593324200724e+01,2.575149225692438648e+00,6.151742518638031676e+00
1.800000000000000000e+01,1.348932593324200724e+01,2.448291452528500667e+00,5.948556119940342057e+00
1.900000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.738428601814051788e+00
2.000000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.520605384272863070e+00
2.100000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.294187537434180690e+00
2.200000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.058079543306376991e+00
2.300000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.810950175470675383e+00
2.400000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.551126241651259896e+00
2.500000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.276468951646825722e+00
2.600000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.984171728369047205e+00
2.700000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.670430231962290346e+00
2.800000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.329870700516919690e+00
2.900000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.954480749247654359e+00
3.000000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.531394560475462630e+00
3.100000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212489834070190e+00
3.200000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212273685406778e+00
3.300000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212061592122065e+00
3.400000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382211852619540604e+00
3.500000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382211645846794124e+00
3.600000000000000000e+01,1.348932593324200724e+01,2.514371551927210735e+00,2.514371451511359545e+00
3.700000000000000000e+01,1.348932593324200724e+01,2.698901225435066831e+00,2.698900843995433618e+00
3.800000000000000000e+01,1.348932593324200724e+01,2.922296431268337713e+00,2.922295884977028191e+00
3.900000000000000000e+01,1.348932593324200724e+01,3.172526122002803373e+00,3.172525508205347400e+00
4.000000000000000000e+01,1.348932593324200724e+01,3.440277319626539043e+00,3.440276710254458692e+00
4.100000000000000000e+01,1.348932593324200724e+01,3.718874194275668010e+00,3.688385738121089386e+00
4.200000000000000000e+01,1.348932593324200724e+01,4.003715095672429669e+00,3.918544067598371150e+00
4.300000000000000000e+01,1.348932593324200724e+01,4.291685257976361356e+00,4.134187975238349466e+00
4.400000000000000000e+01,1.348932593324200724e+01,4.580692646361192999e+00,4.337711066551347194e+00
4.500000000000000000e+01,1.348932593324200724e+01,4.853577141458888633e+00,4.530861618351583964e+00
4.600000000000000000e+01,1.348932593324200724e+01,5.111119148841978266e+00,4.714984461815090455e+00
4.700000000000000000e+01,1.348932593324200724e+01,5.355683981630744661e+00,4.891144014104682469e+00
4.800000000000000000e+01,1.348932593324200724e+01,5.589080874406219479e+00,5.060200742612118496e+00
4.900000000000000000e+01,1.348932593324200724e+01,5.812731243418422622e+00,5.222862548301927532e+00
5.000000000000000000e+01,1.348932593324200724e+01,6.027776451540738378e+00,5.379720493928195069e+00
5.100000000000000000e+01,1.348932593324200724e+01,6.235149769056601343e+00,5.531274367716219054e+00
5.200000000000000000e+01,1.348932593324200724e+01,6.435626108246306210e+00,5.677951424895577581e+00
5.300000000000000000e+01,1.348932593324200724e+01,6.629857404312171631e+00,5.820120418893152348e+00
5.400000000000000000e+01,1.348932593324200724e+01,6.818398412628123850e+00,5.958102299697618953e+00
5.500000000000000000e+01,1.348932593324200724e+01,7.001725922162462368e+00,6.092178503105011522e+00
5.600000000000000000e+01,1.348932593324200724e+01,7.180253332960333523e+00,6.222597465420838247e+00
5.700000000000000000e+01,1.348932593324200724e+01,7.354341898089642449e+00,6.349579808980739593e+00
5.800000000000000000e+01,1.348932593324200724e+01,7.524309519573856520e+00,6.473322517059857617e+00
5.900000000000000000e+01,1.348932593324200724e+01,7.690437720008492128e+00,6.594002329964276043e+00
6.000000000000000000e+01,1.348932593324200724e+01,7.852977232778725281e+00,6.711778533570597283e+00
6.100000000000000000e+01,1.348932593324200724e+01,8.012152531897438479e+00,6.826795268632576352e+00
6.200000000000000000e+01,1.348932593324200724e+01,8.168165537768654616e+00,6.939183458223355139e+00
6.300000000000000000e+01,1.348932593324200724e+01,8.321198675285291557e+00,7.049062428058779695e+00
6.400000000000000000e+01,1.348932593324200724e+01,8.471417417653817949e+00,7.156541277695038339e+00
6.500000000000000000e+01,1.348932593324200724e+01,8.618972418000641511e+00,7.261720048040074538e+00
6.600000000000000000e+01,1.348932593324200724e+01,8.764001307684681663e+00,7.364690721106574856e+00
6.700000000000000000e+01,1.348932593324200724e+01,8.906630222961535281e+00,7.465538080653829844e+00
6.800000000000000000e+01,1.348932593324200724e+01,9.046975108592631543e+00,7.564340456740114682e+00
6.900000000000000000e+01,1.348932593324200724e+01,9.185142837031806451e+00,7.661170372821871410e+00
7.000000000000000000e+01,1.348932593324200724e+01,9.321232174146997451e+00,7.756095110589221520e+00
7.100000000000000000e+01,1.348932593324200724e+01,9.455334616468620723e+00,7.849177204997470625e+00
7.200000000000000000e+01,1.348932593324200724e+01,9.587535120279753187e+00,7.940474879776462380e+00
7.300000000000000000e+01,1.348932593324200724e+01,9.717912739169094039e+00,8.030042431950544568e+00
7.400000000000000000e+01,1.348932593324200724e+01,9.846541183728154678e+00,8.117930572488072372e+00
7.500000000000000000e+01,1.348932593324200724e+01,9.973489314719135024e+00,8.204186729049723681e+00
7.600000000000000000e+01,1.348932593324200724e+01,1.009882157914089795e+01,8.288855315864671169e+00
7.700000000000000000e+01,1.348932593324200724e+01,1.022259839707992057e+01,8.371977974990642224e+00
7.800000000000000000e+01,1.348932593324200724e+01,1.034487650597609587e+01,8.453593792575027521e+00
7.900000000000000000e+01,1.348932593324200724e+01,1.046570926790204936e+01,8.533739493203739812e+00
8.000000000000000000e+01,1.348932593324200724e+01,1.058514694460435379e+01,8.612449614981938950e+00
8.100000000000000000e+01,1.348932593324200724e+01,1.070323694435038142e+01,8.689756667619963793e+00
8.200000000000000000e+01,1.348932593324200724e+01,1.082002404403799467e+01,8.765691275485824718e+00
8.300000000000000000e+01,1.348932593324200724e+01,1.093555058953479175e+01,8.840282307322070210e+00
8.400000000000000000e+01,1.348932593324200724e+01,1.104985667680178629e+01,8.913556994101377029e+00
8.500000000000000000e+01,1.348932593324200724e+01,1.116298031600918605e+01,8.985541036305065177e+00
8.600000000000000000e+01,1.348932593324200724e+01,1.127495758055809283e+01,9.056258701746315865e+00
8.700000000000000000e+01,1.348932593324200724e+01,1.138582274267235483e+01,9.125732914920741123e+00
8.800000000000000000e+01,1.348932593324200724e+01,1.149560839701204351e+01,9.193985338747356906e+00
8.900000000000000000e+01,1.348932593324200724e+01,1.160434557357808849e+01,9.261036449459863817e+00
9.000000000000000000e+01,1.348932593324200724e+01,1.171206384102146103e+01,9.326905605318978942e+00
9.100000000000000000e+01,1.348932593324200724e+01,1.181879140133596984e+01,9.391611109739232077e+00
9.200000000000000000e+01,1.348932593324200724e+01,1.192455517679770693e+01,9.455170269356379720e+00
9.300000000000000000e+01,1.348932593324200724e+01,1.202938088991379928e+01,9.517599447502956167e+00
9.400000000000000000e+01,1.348932593324200724e+01,1.213329313705596846e+01,9.578914113508234962e+00
9.500000000000000000e+01,1.348932593324200724e+01,1.223631545637852724e+01,9.639128888193953415e+00
9.600000000000000000e+01,1.348932593324200724e+01,1.233847039055427253e+01,9.698257585897710698e+00
9.700000000000000000e+01,1.348932593324200724e+01,1.243977954480380888e+01,9.756313253321206247e+00
9.800000000000000000e+01,1.348932593324200724e+01,1.254026364064312205e+01,9.813308205469846612e+00
9.900000000000000000e+01,1.348932593324200724e+01,1.263994256572957298e+01,9.869254058923136341e+00
1.000000000000000000e+02,1.348932593324200724e+01,1.273883542014721115e+01,9.924161762651250385e+00
1.010000000000000000e+02,1.348932593324200724e+01,1.283696055943765657e+01,9.978041626571853229e+00
1.020000000000000000e+02,1.348932593324200724e+01,1.293433563465209346e+01,1.003090334802223538e+01
1.030000000000000000e+02,1.348932593324200724e+01,1.303097762967278506e+01,1.008275603630492157e+01
1.040000000000000000e+02,1.348932593324200724e+01,1.312690289602836735e+01,1.013360823544976164e+01
1.050000000000000000e+02,1.348932593324200724e+01,1.322212718540573384e+01,1.018346794532197741e+01
1.060000000000000000e+02,1.348932593324200724e+01,1.331666568004218831e+01,1.023234264119349213e+01
1.070000000000000000e+02,1.348932593324200724e+01,1.341053302116447732e+01,1.028023929188394447e+01
1.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.032716437656794994e+01
1.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.037312731028481316e+01
1.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.041815527310608580e+01
1.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.046227428993890918e+01
1.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.050550929673705269e+01
1.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.054788420190077325e+01
1.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.058942194328596109e+01
1.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.063014454120025221e+01
1.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.067007314772599003e+01
1.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.070922809267636033e+01
1.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.074762892646127099e+01
1.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.078529446011309112e+01
1.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.082224280269875116e+01
1.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.085849139632365201e+01
1.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.089405704891401960e+01
1.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.092895596494745725e+01
1.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.096320377428631154e+01
1.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.099681555925490173e+01
1.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.102980588008940011e+01
1.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.106218879887814843e+01
1.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.109397790210022272e+01
1.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.112518632186109357e+01
1.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.115582675591607398e+01
1.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.118591148656486922e+01
1.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.121545239849387876e+01
1.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.124446099563678381e+01
1.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.127294841711846907e+01
1.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.130092545234225021e+01
1.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.132840255527582229e+01
1.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.135538985798713618e+01
1.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.138189718347759261e+01
1.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.140793405785642811e+01
1.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.143350972189697856e+01
1.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.145863314201254823e+01
1.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.148331302068693560e+01
1.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.150755780639217285e+01
1.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.153137570302376069e+01
1.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.155477467888160348e+01
1.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.157776247522289204e+01
1.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.160034661441142312e+01
1.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.162253440768619583e+01
1.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.164433296257059958e+01
1.500000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.166574918994213661e+01
1.510000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.168678981078128665e+01
1.520000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.170746136261694836e+01
1.530000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.172777020568477546e+01
1.540000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.174772252881368750e+01
1.550000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.176732435505489249e+01
1.560000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.178658154706684691e+01
1.570000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.180549981226878842e+01
1.580000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.182408470777466292e+01
1.590000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.184234164511860854e+01
1.600000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.186027589478244515e+01
1.610000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.187789259053501567e+01
1.620000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.189519673359267138e+01
1.630000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.191219319660960885e+01
1.640000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.192888672750629731e+01
1.650000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.194528195314376084e+01
1.660000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.196138338285101277e+01
1.670000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.197719541181256808e+01
1.680000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.199272232432255336e+01
1.690000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.200796829691155843e+01
1.700000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.202293740135207045e+01
1.710000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.203763360754798839e+01
1.720000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.205206078631343125e+01
1.730000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.206622271204576258e+01
1.740000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.208012306529750468e+01
1.750000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.209376543525156222e+01
1.760000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.210715332210394557e+01
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.212029013935797117e+01
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.213317921603369243e+01
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.214582379879615459e+01
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.215822705400584525e+01
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.217039206969458576e+01
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.218232185746989771e+01
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.219401935435077533e+01
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.220548742453761015e+01
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.221672886111890222e+01
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.222774638771725719e+01
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.223854266007704616e+01
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.224912026759599115e+01
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.225948173480283288e+01
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.226962952278312358e+01
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.227956603055511309e+01
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.228929359639757912e+01
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.229881449913137992e+01
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.230813095935642210e+01
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.231724514064565490e+01
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.232615915069763091e+01
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.233487504244909694e+01
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.234339481514902381e+01
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235172041539540189e+01
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235985373813608135e+01
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.236779662763488297e+01
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.237555087840411971e+01
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.238311823610466966e+01
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239050039841463402e+01
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239769901586760703e+01
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.240471569266152585e+01
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241155198743901167e+01
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241820941404010092e+01
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.242468944222819438e+01
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243099349839004653e+01
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243712296621055025e+01
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244307918732305929e+01
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244886346193595017e+01
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245447704943609146e+01
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245992116896986523e+01
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.246519700000234820e+01
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247030568285524055e+01
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247524831922409838e+01
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248002597267539926e+01
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248463966912395229e+01
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248909039729113069e+01
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249337910914439398e+01
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249750672031854215e+01
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250147411051910140e+01
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250528212390826610e+01
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250893156947375573e+01
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251242322138094742e+01
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251575781930864473e+01
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251893606876877385e+01
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252195864141034853e+01
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252482617530796638e+01
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252753927523512800e+01
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253009851292262944e+01
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253250442730226588e+01
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253475752473609539e+01
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253685827923145446e+01
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253880713264193858e+01
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254060449485452722e+01
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254225074396303619e+01
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254374622642805015e+01
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254509125722348450e+01
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254628611996991339e+01
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254733106705478107e+01
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254822631973961933e+01
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254897206825435596e+01
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254956847187881230e+01
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255001565901145888e+01
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255031372722549143e+01
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255046274331228950e+01


==> data/real/real_vp_follow.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.348932593324200724e+01,4.327641669295920757e+00,1.698986892983546770e+00
1.000000000000000000e+00,1.348932593324200724e+01,4.192370064310029676e+00,1.934676968038405942e+00
2.000000000000000000e+00,1.348932593324200724e+01,4.075157308927783717e+00,2.118902473000507491e+00
3.000000000000000000e+00,1.348932593324200724e+01,3.978219616590587204e+00,2.272765878417086771e+00
4.000000000000000000e+00,1.348932593324200724e+01,3.903576228154387540e+00,2.406065791352487437e+00
5.000000000000000000e+00,1.348932593324200724e+01,3.852884229793130721e+00,2.524353169201985381e+00
6.000000000000000000e+00,3.827283640063014580e+00,3.827283640063014580e+00,2.631118171351929824e+00
7.000000000000000000e+00,3.827283640063014580e+00,3.827283640063014580e+00,2.728693296925450706e+00
8.000000000000000000e+00,3.827283640063014580e+00,3.827283640063014580e+00,2.818694737943697959e+00
9.000000000000000000e+00,3.827283640063014580e+00,3.827283640063014580e+00,2.902349523535414200e+00
1.000000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,2.980616999397884381e+00
1.100000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.054265260288274053e+00
1.200000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.123921491378407467e+00
1.300000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.190106382735832025e+00
1.400000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.253258394668665066e+00
1.500000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.313751319551227148e+00
1.600000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.371907279193094631e+00
1.700000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.428006531880877894e+00
1.800000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.482294998237599692e+00
1.900000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.534990123060524070e+00
2.000000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.586285501671426790e+00
2.100000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.636354574369728088e+00
2.200000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.685353607957383204e+00
2.300000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.733424124840310387e+00
2.400000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.780694899088707039e+00
2.500000000000000000e+01,3.827283640063014580e+00,3.827283640063014580e+00,3.827283609440972345e+00
2.600000000000000000e+01,1.348932593324200724e+01,3.878484819523248195e+00,3.878484793767769112e+00
2.700000000000000000e+01,1.348932593324200724e+01,3.953939202363597083e+00,3.953939186234498582e+00
2.800000000000000000e+01,1.348932593324200724e+01,4.051940406877401202e+00,4.051940402929884222e+00
2.900000000000000000e+01,1.348932593324200724e+01,4.170411807673675142e+00,4.170411815971446501e+00
3.000000000000000000e+01,1.348932593324200724e+01,4.307078942678714384e+00,4.307078961109244375e+00
3.100000000000000000e+01,1.348932593324200724e+01,4.459624138830085016e+00,4.459624163846017453e+00
3.200000000000000000e+01,1.348932593324200724e+01,4.625806754890807504e+00,4.625806782354082713e+00
3.300000000000000000e+01,1.348932593324200724e+01,4.803544172360921571e+00,4.795402246511558886e+00
3.400000000000000000e+01,1.348932593324200724e+01,4.990957105705946084e+00,4.958770657367124635e+00
3.500000000000000000e+01,1.348932593324200724e+01,5.186386994666553285e+00,5.116538751113153261e+00
3.600000000000000000e+01,1.348932593324200724e+01,5.388394068960343120e+00,5.269216524393497636e+00
3.700000000000000000e+01,1.348932593324200724e+01,5.595743581225926633e+00,5.417224805671377652e+00
3.800000000000000000e+01,1.348932593324200724e+01,5.807385892421489615e+00,5.560915135000474407e+00
3.900000000000000000e+01,1.348932593324200724e+01,6.022434292998125827e+00,5.700584387213597282e+00
4.000000000000000000e+01,1.348932593324200724e+01,6.229991559576076199e+00,5.836485717751433100e+00
4.100000000000000000e+01,1.348932593324200724e+01,6.430633885981580811e+00,5.968844687449156083e+00
4.200000000000000000e+01,1.348932593324200724e+01,6.625015967462681843e+00,6.097863369655721399e+00
4.300000000000000000e+01,1.348932593324200724e+01,6.813694757995278906e+00,6.223723589529114975e+00
4.400000000000000000e+01,1.348932593324200724e+01,6.997148822845077554e+00,6.346589615588239752e+00
4.500000000000000000e+01,1.348932593324200724e+01,7.175793015165077726e+00,6.466610410863370184e+00
4.600000000000000000e+01,1.348932593324200724e+01,7.349989789982619648e+00,6.583921527522747397e+00
4.700000000000000000e+01,1.348932593324200724e+01,7.520058053438392065e+00,6.698646710931773107e+00
4.800000000000000000e+01,1.348932593324200724e+01,7.686280174480192073e+00,6.810899265351838316e+00
4.900000000000000000e+01,1.348932593324200724e+01,7.848907605646469499e+00,6.920783222877840757e+00
5.000000000000000000e+01,1.348932593324200724e+01,8.008165436519742997e+00,7.028394348978643791e+00
5.100000000000000000e+01,1.348932593324200724e+01,8.164256117950923652e+00,7.133821011571278348e+00
5.200000000000000000e+01,1.348932593324200724e+01,8.317362534743949709e+00,7.237144935501141241e+00
5.300000000000000000e+01,1.348932593324200724e+01,8.467650561119906882e+00,7.338441860297602481e+00
5.400000000000000000e+01,1.348932593324200724e+01,8.615271201695168912e+00,7.437782115887251244e+00
5.500000000000000000e+01,1.348932593324200724e+01,8.760362397402861490e+00,7.535231128393941269e+00
5.600000000000000000e+01,1.348932593324200724e+01,8.903050558382432200e+00,7.630849866097717538e+00
5.700000000000000000e+01,1.348932593324200724e+01,9.043451872718797802e+00,7.724695233957998397e+00
5.800000000000000000e+01,1.348932593324200724e+01,9.181673429884469328e+00,7.816820423748627178e+00
5.900000000000000000e+01,1.348932593324200724e+01,9.317814190013391951e+00,7.907275225740658442e+00
6.000000000000000000e+01,1.348932593324200724e+01,9.451965824131587368e+00,7.996106306953880249e+00
6.100000000000000000e+01,1.348932593324200724e+01,9.584213445764820705e+00,8.083357460241673564e+00
6.200000000000000000e+01,1.348932593324200724e+01,9.714636250627577851e+00,8.169069827845566678e+00
6.300000000000000000e+01,1.348932593324200724e+01,9.843308078141371098e+00,8.253282102531780851e+00
6.400000000000000000e+01,1.348932593324200724e+01,9.970297906162279844e+00,8.336030708983079407e+00
6.500000000000000000e+01,1.348932593324200724e+01,1.009567028838843328e+01,8.417349967750013207e+00
6.600000000000000000e+01,1.348932593324200724e+01,1.021948574236950158e+01,8.497272243753993592e+00
6.700000000000000000e+01,1.348932593324200724e+01,1.034180109477686926e+01,8.575828081070483222e+00
6.800000000000000000e+01,1.348932593324200724e+01,1.046266978955686433e+01,8.653046325496008606e+00
6.900000000000000000e+01,1.348932593324200724e+01,1.058214216373498040e+01,8.728954236211084350e+00
7.000000000000000000e+01,1.348932593324200724e+01,1.070026569493112589e+01,8.803577587687074768e+00
7.100000000000000000e+01,1.348932593324200724e+01,1.081708522405666351e+01,8.876940762844165889e+00
7.200000000000000000e+01,1.348932593324200724e+01,1.093264315617131999e+01,8.949066838346311670e+00
7.300000000000000000e+01,1.348932593324200724e+01,1.104697964206443039e+01,9.019977662814159913e+00
7.400000000000000000e+01,1.348932593324200724e+01,1.116013274277625555e+01,9.089693928646244814e+00
7.500000000000000000e+01,1.348932593324200724e+01,1.127213857898004967e+01,9.158235238059814876e+00
7.600000000000000000e+01,1.348932593324200724e+01,1.138303146689494483e+01,9.225620163894019399e+00
7.700000000000000000e+01,1.348932593324200724e+01,1.149284404218610156e+01,9.291866305658228242e+00
7.800000000000000000e+01,1.348932593324200724e+01,1.160160737312591905e+01,9.356990341255743360e+00
7.900000000000000000e+01,1.348932593324200724e+01,1.170935106413338289e+01,9.421008074767179608e+00
8.000000000000000000e+01,1.348932593324200724e+01,1.181610335067373896e+01,9.483934480637262965e+00
8.100000000000000000e+01,1.348932593324200724e+01,1.192189118638429335e+01,9.545783744573151708e+00
8.200000000000000000e+01,1.348932593324200724e+01,1.202674032319134589e+01,9.606569301430878838e+00
8.300000000000000000e+01,1.348932593324200724e+01,1.213067538509582555e+01,9.666303870338619930e+00
8.400000000000000000e+01,1.348932593324200724e+01,1.223371993622904519e+01,9.724999487280767241e+00
8.500000000000000000e+01,1.348932593324200724e+01,1.233589654371359678e+01,9.782667535344828025e+00
8.600000000000000000e+01,1.348932593324200724e+01,1.243722683580631028e+01,9.839318772813600233e+00
8.700000000000000000e+01,1.348932593324200724e+01,1.253773155574928744e+01,9.894963359267594072e+00
8.800000000000000000e+01,1.348932593324200724e+01,1.263743061171023641e+01,9.949610879847128331e+00
8.900000000000000000e+01,1.348932593324200724e+01,1.273634312315395611e+01,1.000327036780951317e+01
9.000000000000000000e+01,1.348932593324200724e+01,1.283448746395202811e+01,1.005595032550421664e+01
9.100000000000000000e+01,1.348932593324200724e+01,1.293188130250700318e+01,1.010765874387767127e+01
9.200000000000000000e+01,1.348932593324200724e+01,1.302854163914013341e+01,1.015840312060921313e+01
9.300000000000000000e+01,1.348932593324200724e+01,1.312448484096747947e+01,1.020819047697051829e+01
9.400000000000000000e+01,1.348932593324200724e+01,1.321972667446773109e+01,1.025702737349263138e+01
9.500000000000000000e+01,1.348932593324200724e+01,1.331428233592586174e+01,1.030491992451721828e+01
9.600000000000000000e+01,1.348932593324200724e+01,1.340816647991964849e+01,1.035187381170187315e+01
9.700000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,1.039789429654315889e+01
9.800000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,1.044298904674658957e+01
9.900000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,1.048718387365260440e+01
1.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.053050351463203427e+01
1.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.057297169344917442e+01
1.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.061461117632479834e+01
1.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.065544382406766744e+01
1.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.069549064060631594e+01
1.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.073477181822027582e+01
1.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.077330677974092943e+01
1.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.081111421796643235e+01
1.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.084821213251213834e+01
1.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.088461786429747491e+01
1.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.092034812785182574e+01
1.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.095541904160556079e+01
1.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.098984615631758643e+01
1.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.102364448177751122e+01
1.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.105682851190860028e+01
1.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.108941224838690154e+01
1.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.112140922288223877e+01
1.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.115283251801795217e+01
1.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.118369478713833232e+01
1.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.121400827296546510e+01
1.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.124378482522069511e+01
1.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.127303591727991972e+01
1.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.130177266192657548e+01
1.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.133000582626118735e+01
1.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.135774584582191515e+01
1.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.138500283796638612e+01
1.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.141178661456138599e+01
1.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.143810669402350655e+01
1.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.146397231275076756e+01
1.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.148939243598228366e+01
1.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.151437576812044661e+01
1.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.153893076254765049e+01
1.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.156306563096735296e+01
1.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.158678835229720860e+01
1.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.161010668114011679e+01
1.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.163302815585729100e+01
1.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.165556010626582051e+01
1.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.167770966098174057e+01
1.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.169948375442821309e+01
1.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.172088913352718365e+01
1.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.174193236409167085e+01
1.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.176261983693477653e+01
1.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.178295777371047137e+01
1.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.180295223250028513e+01
1.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.182260911315915486e+01
1.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.184193416243286556e+01
1.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.186093297885877362e+01
1.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.187961101746078896e+01
1.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.189797359424895085e+01
1.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.191602589053331407e+01
1.500000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.193377295706129360e+01
1.510000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.195121971798708493e+01
1.520000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.196837097468129407e+01
1.530000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.198523140938842246e+01
1.540000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.200180558873944925e+01
1.550000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.201809796712632838e+01
1.560000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.203411288994483819e+01
1.570000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.204985459671188330e+01
1.580000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.206532722406299563e+01
1.590000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.208053480863548401e+01
1.600000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.209548128984237891e+01
1.610000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.211017051254205867e+01
1.620000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.212460622960815826e+01
1.630000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.213879210440415335e+01
1.640000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.215273171316676404e+01
1.650000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.216642854730209677e+01
1.660000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.217988601559827977e+01
1.670000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.219310744635811083e+01
1.680000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.220609608945510161e+01
1.690000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.221885511831608362e+01
1.700000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.223138763183344224e+01
1.710000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.224369665620984016e+01
1.720000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.225578514673817843e+01
1.730000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.226765598951940994e+01
1.740000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.227931200312067794e+01
1.750000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.229075594017614748e+01
1.760000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.230199048893277869e+01
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.231301827474318600e+01
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.232384186150762062e+01
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.233446375306702691e+01
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.234488639454901815e+01
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235511217366855874e+01
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.236514342198501737e+01
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.237498241611722527e+01
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.238463137891804777e+01
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239409248060997015e+01
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.240336783988307090e+01
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241245952495672888e+01
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.242136955460635406e+01
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243009989915634961e+01
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243865248144047975e+01
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244702917773075868e+01
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245523181863592477e+01
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.246326218997053381e+01
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247112203359563054e+01
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247881304823194881e+01
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248633689024652149e+01
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249369517441357225e+01
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250088947465048861e+01
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250792132472967921e+01
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251479221896705774e+01
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252150361288786584e+01
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252805692387054748e+01
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253445353176930155e+01
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254069477951597378e+01
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254678197370187398e+01
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255271638514010846e+01
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255849924940898177e+01
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.256413176737699189e+01
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.256961510570993390e+01
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.257495039736060960e+01
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.258013874204158888e+01
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.258518120668148832e+01
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.259007882586518434e+01
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.259483260225838386e+01
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.259944350701692883e+01
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.260391248018122212e+01
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.260824043105612979e+01
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.261242823857670636e+01
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.261647675166006266e+01
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.262038678954370674e+01
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.262415914211064205e+01
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.262779457020151597e+01
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.263129380591409223e+01
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.263465755289031378e+01
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.263788648659118863e+01
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.264098125455975463e+01
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.264394247667233273e+01
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.264677074537829249e+01
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.264946662592853421e+01
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265203065659286885e+01
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265446334886649282e+01
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265676518766572300e+01
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265893663151315351e+01
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266097811271239770e+01
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266289003751254860e+01
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266467278626249815e+01
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266632671355524664e+01
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266785214836231610e+01
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266924939415837770e+01
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267051872903619802e+01
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267166040581199660e+01
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267267465212129984e+01
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267356167050536975e+01
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267432163848827997e+01
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267495470864470164e+01
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267546100865845204e+01
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267584064137185962e+01
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267609368482597354e+01
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267622019229167130e+01


==> data/real/real_vp_follow_2.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.348932593324200724e+01,1.069218340483143237e+01,8.544316362806256393e+00
1.000000000000000000e+00,1.348932593324200724e+01,1.061886433197540569e+01,8.579144066233522992e+00
2.000000000000000000e+00,1.348932593324200724e+01,1.054840335778690452e+01,8.613131393386996848e+00
3.000000000000000000e+00,1.348932593324200724e+01,1.048088036850278471e+01,8.646326790452814492e+00
4.000000000000000000e+00,1.348932593324200724e+01,1.041637414722039523e+01,8.678776077338032024e+00
5.000000000000000000e+00,1.348932593324200724e+01,1.035496205110777446e+01,8.710522564134180357e+00
6.000000000000000000e+00,1.348932593324200724e+01,1.029671967667652410e+01,8.741607156521615352e+00
7.000000000000000000e+00,1.348932593324200724e+01,1.024172051552857354e+01,8.772068451408625123e+00
8.000000000000000000e+00,1.348932593324200724e+01,1.019003560334314429e+01,8.801942823960688500e+00
9.000000000000000000e+00,1.348932593324200724e+01,1.014173316520544432e+01,8.831264507054140012e+00
1.000000000000000000e+01,1.348932593324200724e+01,1.009687826068285510e+01,8.860065664081787418e+00
1.100000000000000000e+01,1.348932593324200724e+01,1.005553243231618232e+01,8.888376455943564736e+00
1.200000000000000000e+01,1.348932593324200724e+01,1.001775336140155304e+01,8.916225102970953387e+00
1.300000000000000000e+01,1.348932593324200724e+01,9.983594535082152888e+00,8.943637942458146028e+00
1.400000000000000000e+01,1.348932593324200724e+01,9.953104928838639509e+00,8.970639482404292764e+00
1.500000000000000000e+01,1.348932593324200724e+01,9.926328708455018912e+00,8.997252452008618562e+00
1.600000000000000000e+01,1.348932593324200724e+01,9.903304955437437940e+00,9.023497849402751569e+00
1.700000000000000000e+01,1.348932593324200724e+01,9.884067419673836952e+00,9.049394987051517347e+00
1.800000000000000000e+01,1.348932593324200724e+01,9.868644302842824345e+00,9.074961535204153051e+00
1.900000000000000000e+01,1.348932593324200724e+01,9.857058075713805323e+00,9.100213563731903932e+00
2.000000000000000000e+01,1.348932593324200724e+01,9.849325332033865621e+00,9.125165582644925166e+00
2.100000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.149830581541039010e+00
2.200000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.174220068201057288e+00
2.300000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.198344106509933837e+00
2.400000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.222212502451290206e+00
2.500000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.245834815182398359e+00
2.600000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.269220367541720407e+00
2.700000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.292378256023885896e+00
2.800000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.315317360254450563e+00
2.900000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.338046351994446326e+00
3.000000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.360573703702614878e+00
3.100000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.382907696681234810e+00
3.200000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.405056428829656312e+00
3.300000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.427027822027998383e+00
3.400000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.448829629171930478e+00
3.500000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.470469440878034106e+00
3.600000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.491954691877952044e+00
3.700000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.513292667118317780e+00
3.800000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.534490507582338736e+00
3.900000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.555555215847880035e+00
4.000000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.576493661395948820e+00
4.100000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.597312585682557184e+00
4.200000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.618018606986176167e+00
4.300000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.638618225042167253e+00
4.400000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.659117825474917041e+00
4.500000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.679523684037720344e+00
4.600000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.699841970669835334e+00
4.700000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.720078753379590708e+00
4.800000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.740240001961867122e+00
4.900000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.760331591557783071e+00
5.000000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.780359306063973079e+00
5.100000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.800328841398391333e+00
5.200000000000000000e+01,9.845456681179943104e+00,9.845456681179943104e+00,9.820245808629179507e+00
5.300000000000000000e+01,1.348932593324200724e+01,9.853193982887788138e+00,9.840115736972764537e+00
5.400000000000000000e+01,1.348932593324200724e+01,9.864787786275330816e+00,9.859942070889175625e+00
5.500000000000000000e+01,1.348932593324200724e+01,9.880221467437655392e+00,9.879727206653408089e+00
5.600000000000000000e+01,1.348932593324200724e+01,9.899472514072670037e+00,9.899472514111327115e+00
5.700000000000000000e+01,1.348932593324200724e+01,9.922512672033724002e+00,9.922512672071151840e+00
5.800000000000000000e+01,1.348932593324200724e+01,9.949308128579239963e+00,9.949308128615360403e+00
5.900000000000000000e+01,1.348932593324200724e+01,9.979819729612684043e+00,9.979819729648131243e+00
6.000000000000000000e+01,1.348932593324200724e+01,1.001400322775792162e+01,1.001400322779469576e+01
6.100000000000000000e+01,1.348932593324200724e+01,1.005180955774736695e+01,1.005180955778873653e+01
6.200000000000000000e+01,1.348932593324200724e+01,1.009318513531986916e+01,1.009019979521798938e+01
6.300000000000000000e+01,1.348932593324200724e+01,1.013807217563532426e+01,1.012844267261103504e+01
6.400000000000000000e+01,1.348932593324200724e+01,1.018640902711371155e+01,1.016653824114748517e+01
6.500000000000000000e+01,1.348932593324200724e+01,1.023813051659458040e+01,1.020448568044205473e+01
6.600000000000000000e+01,1.348932593324200724e+01,1.029316830178347253e+01,1.024228334003196395e+01
6.700000000000000000e+01,1.348932593324200724e+01,1.035145122709641718e+01,1.027992877986344666e+01
6.800000000000000000e+01,1.348932593324200724e+01,1.041290567922302657e+01,1.031741880973683045e+01
6.900000000000000000e+01,1.348932593324200724e+01,1.047745593899201388e+01,1.035474952766923984e+01
7.000000000000000000e+01,1.348932593324200724e+01,1.054502452642881849e+01,1.039191635713475037e+01
7.100000000000000000e+01,1.348932593324200724e+01,1.061553253623194415e+01,1.042891408314373436e+01
7.200000000000000000e+01,1.348932593324200724e+01,1.068889996125135333e+01,1.046573688712583028e+01
7.300000000000000000e+01,1.348932593324200724e+01,1.076504600191831074e+01,1.050237838058446727e+01
7.400000000000000000e+01,1.348932593324200724e+01,1.084388935994188152e+01,1.053883163749483565e+01
7.500000000000000000e+01,1.348932593324200724e+01,1.092534851494452042e+01,1.057508922542159269e+01
7.600000000000000000e+01,1.348932593324200724e+01,1.100934198305085765e+01,1.061114323533723791e+01
7.700000000000000000e+01,1.348932593324200724e+01,1.109578855676411813e+01,1.064698531012685123e+01
7.800000000000000000e+01,1.348932593324200724e+01,1.118460752575953521e+01,1.068260667176968859e+01
7.900000000000000000e+01,1.348932593324200724e+01,1.127571887849039989e+01,1.071799814719285671e+01
8.000000000000000000e+01,1.348932593324200724e+01,1.136904348473848358e+01,1.075315019279685913e+01
8.100000000000000000e+01,1.348932593324200724e+01,1.146450325944551096e+01,1.078805291765716134e+01
8.200000000000000000e+01,1.348932593324200724e+01,1.156202130833654884e+01,1.082269610541002969e+01
8.300000000000000000e+01,1.348932593324200724e+01,1.166152205599033387e+01,1.085706923483466113e+01
8.400000000000000000e+01,1.348932593324200724e+01,1.176293135712733395e+01,1.089116149914708309e+01
8.500000000000000000e+01,1.348932593324200724e+01,1.186617659197565366e+01,1.092496182402439686e+01
8.600000000000000000e+01,1.348932593324200724e+01,1.197118674663996885e+01,1.095845888438063298e+01
8.700000000000000000e+01,1.348932593324200724e+01,1.207560413035097291e+01,1.099164111991788317e+01
8.800000000000000000e+01,1.348932593324200724e+01,1.217911862010293689e+01,1.102449722584495717e+01
8.900000000000000000e+01,1.348932593324200724e+01,1.228175330484414118e+01,1.105701620486804337e+01
9.000000000000000000e+01,1.348932593324200724e+01,1.238353030434688939e+01,1.108918734904447057e+01
9.100000000000000000e+01,1.348932593324200724e+01,1.248447082528712748e+01,1.112100022234746888e+01
9.200000000000000000e+01,1.348932593324200724e+01,1.258459521321618091e+01,1.115244464390589130e+01
9.300000000000000000e+01,1.348932593324200724e+01,1.268392300078675561e+01,1.118351067188422476e+01
9.400000000000000000e+01,1.348932593324200724e+01,1.278247295255818017e+01,1.121418858796950246e+01
9.500000000000000000e+01,1.348932593324200724e+01,1.288026310667306440e+01,1.124446888243295639e+01
9.600000000000000000e+01,1.348932593324200724e+01,1.297731081366845984e+01,1.127434223973548733e+01
9.700000000000000000e+01,1.348932593324200724e+01,1.307363277265887191e+01,1.130379952464712012e+01
9.800000000000000000e+01,1.348932593324200724e+01,1.316924506510555481e+01,1.133283176885173482e+01
9.900000000000000000e+01,1.348932593324200724e+01,1.326416318636613667e+01,1.136143015800939082e+01
1.000000000000000000e+02,1.348932593324200724e+01,1.335840207520043954e+01,1.138958601924957570e+01
1.010000000000000000e+02,1.348932593324200724e+01,1.345197614139212838e+01,1.141729080906961080e+01
1.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.144453610161339441e+01
1.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.147132423461971484e+01
1.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.149766449871427731e+01
1.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.152356591503682282e+01
1.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.154903724553945032e+01
1.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.157408700278187830e+01
1.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.159872345925330706e+01
1.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.162295465624847246e+01
1.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.164678841232360540e+01
1.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.167023233135629212e+01
1.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.169329381023158909e+01
1.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.171598004617532141e+01
1.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.173829804375406383e+01
1.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.176025462156010271e+01
1.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.178185641859843535e+01
1.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.180310990039184560e+01
1.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.182402136481903021e+01
1.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.184459694769985738e+01
1.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.186484262814093960e+01
1.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.188476423365391810e+01
1.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.190436744505809052e+01
1.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.192365780117833118e+01
1.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.194264070334857664e+01
1.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.196132141973057550e+01
1.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.197970508945700097e+01
1.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.199779672660752894e+01
1.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.201560122402597308e+01
1.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.203312335698610092e+01
1.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.205036778671335718e+01
1.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.206733906376926591e+01
1.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.208404163130496478e+01
1.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.210047982818992018e+01
1.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.211665789202157484e+01
1.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.213257996202134592e+01
1.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.214825008182213040e+01
1.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.216367220215215994e+01
1.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.217885018341982750e+01
1.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.219378779820384828e+01
1.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.220848873365288867e+01
1.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.222295659379860133e+01
1.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.223719490178577907e+01
1.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.225120710202317298e+01
1.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.226499656225832879e+01
1.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.227856657557962983e+01
1.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.229192036234858065e+01
1.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.230506107206521627e+01
1.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.231799178516937410e+01
1.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.233071551478044015e+01
1.500000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.234323520837804722e+01
1.510000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235555374942609674e+01
1.520000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.236767395894234944e+01
1.530000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.237959859701573073e+01
1.540000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239133036427340606e+01
1.550000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.240287190329955180e+01
1.560000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241422580000770814e+01
1.570000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.242539458496847438e+01
1.580000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243638073469423766e+01
1.590000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244718667288255709e+01
1.600000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245781477161974848e+01
1.610000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.246826735254613894e+01
1.620000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247854668798439803e+01
1.630000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248865500203230638e+01
1.640000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249859447162123161e+01
1.650000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250836722754155339e+01
1.660000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251797535543622075e+01
1.670000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252742089676354809e+01
1.680000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253670584973035318e+01
1.690000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254583217019646035e+01
1.700000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255480177255154750e+01
1.710000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.256361653056530514e+01
1.720000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.257227827821179567e+01
1.730000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.258078881046889741e+01
1.740000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.258914988409366131e+01
1.750000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.259736321837437423e+01
1.760000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.260543049586011044e+01
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.261335336306848731e+01
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.262113343117235154e+01
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.262877227666605329e+01
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.263627144201197439e+01
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.264363243626792332e+01
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265085673569599756e+01
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.265794578435349926e+01
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.266490099466643926e+01
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267172374798616907e+01
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.267841539512965632e+01
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.268497725690388123e+01
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.269141062461483571e+01
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.269771676056156906e+01
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.270389689851571902e+01
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.270995224418694924e+01
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.271588397567468753e+01
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.272169324390656442e+01
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.272738117306390393e+01
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.273294886099464840e+01
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.273839737961404062e+01
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.274372777529340084e+01
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.274894106923732906e+01
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.275403825784961498e+01
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.275902031308817364e+01
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.276388818280927495e+01
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.276864279110134248e+01
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.277328503860859321e+01
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.277781580284475815e+01
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.278223593849713069e+01
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.278654627772117713e+01
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.279074763042594043e+01
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.279484078455043949e+01
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.279882650633127916e+01
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.280270554056167320e+01
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.280647861084206696e+01
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.281014641982254965e+01
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.281370964943722512e+01
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.281716896113072046e+01
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.282052499607699048e+01
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.282377837539058163e+01
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.282692970033049029e+01
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.282997955249678412e+01
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.283292849402010383e+01
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.283577706774418736e+01
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.283852579740155164e+01
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.284117518778243117e+01
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.284372572489711750e+01
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.284617787613179551e+01
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.284853209039797939e+01
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.285078879827566745e+01
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.285294841215029571e+01
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.285501132634358790e+01
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.285697791723839956e+01
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.285884854339762562e+01
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286062354567726373e+01
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286230324733369201e+01
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286388795412525887e+01
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286537795440822229e+01
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286677351922712198e+01
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286807490239963947e+01
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.286928234059600307e+01
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287039605341297666e+01
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287141624344250523e+01
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287234309633504203e+01
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287317678085760342e+01
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287391744894659773e+01
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287456523575545120e+01
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287512025969706819e+01
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287558262248115604e+01
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287595240914643391e+01
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287622968808774537e+01
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287641451107810120e+01
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.287650691328565955e+01


==> data/real/real_vp_green.csv <==
space,lim,ref,opt
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,1.348932593324200724e+01,1.750000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+01,1.348932593324200724e+01,2.301020408163265252e+00,0.000000000000000000e+00
1.500000000000000000e+01,1.348932593324200724e+01,2.790914754798729192e+00,0.000000000000000000e+00
1.600000000000000000e+01,1.348932593324200724e+01,3.238796582020695425e+00,0.000000000000000000e+00
1.700000000000000000e+01,1.348932593324200724e+01,3.624742401199040120e+00,0.000000000000000000e+00
1.800000000000000000e+01,1.348932593324200724e+01,3.969594493195014451e+00,0.000000000000000000e+00
1.900000000000000000e+01,1.348932593324200724e+01,4.284488118259954348e+00,0.000000000000000000e+00
2.000000000000000000e+01,1.348932593324200724e+01,4.576238256315573238e+00,0.000000000000000000e+00
2.100000000000000000e+01,1.348932593324200724e+01,4.849388370008823834e+00,0.000000000000000000e+00
2.200000000000000000e+01,1.348932593324200724e+01,5.107152835261938861e+00,0.000000000000000000e+00
2.300000000000000000e+01,1.348932593324200724e+01,5.351907601825702798e+00,0.000000000000000000e+00
2.400000000000000000e+01,1.348932593324200724e+01,5.585469182667193166e+00,0.000000000000000000e+00
2.500000000000000000e+01,1.348932593324200724e+01,5.809264169107901665e+00,0.000000000000000000e+00
2.600000000000000000e+01,1.348932593324200724e+01,6.024437720114097061e+00,0.000000000000000000e+00
2.700000000000000000e+01,1.348932593324200724e+01,6.231925963510914102e+00,0.000000000000000000e+00
2.800000000000000000e+01,1.348932593324200724e+01,6.432506010083832493e+00,0.000000000000000000e+00
2.900000000000000000e+01,1.348932593324200724e+01,6.626831518375694507e+00,0.000000000000000000e+00
3.000000000000000000e+01,1.348932593324200724e+01,6.815458616640354350e+00,0.000000000000000000e+00
3.100000000000000000e+01,1.348932593324200724e+01,6.998865203094866594e+00,0.000000000000000000e+00
3.200000000000000000e+01,1.348932593324200724e+01,7.177465585260715208e+00,0.000000000000000000e+00
3.300000000000000000e+01,1.348932593324200724e+01,7.351621766875426012e+00,0.000000000000000000e+00
3.400000000000000000e+01,1.348932593324200724e+01,7.521652277100011830e+00,0.000000000000000000e+00
3.500000000000000000e+01,1.348932593324200724e+01,7.687839167154166375e+00,0.000000000000000000e+00
3.600000000000000000e+01,1.348932593324200724e+01,7.850433619616250525e+00,0.000000000000000000e+00
3.700000000000000000e+01,1.348932593324200724e+01,8.009660493005329229e+00,0.000000000000000000e+00
3.800000000000000000e+01,1.348932593324200724e+01,8.165722039071058092e+00,0.000000000000000000e+00
3.900000000000000000e+01,1.348932593324200724e+01,8.318800969999522010e+00,0.000000000000000000e+00
4.000000000000000000e+01,1.348932593324200724e+01,8.469063009505928719e+00,0.000000000000000000e+00
4.100000000000000000e+01,1.348932593324200724e+01,8.616659030293229549e+00,0.000000000000000000e+00
4.200000000000000000e+01,1.348932593324200724e+01,8.761726857116297396e+00,0.000000000000000000e+00
4.300000000000000000e+01,1.348932593324200724e+01,8.904392797333864351e+00,0.000000000000000000e+00
4.400000000000000000e+01,1.348932593324200724e+01,9.044772947721465783e+00,0.000000000000000000e+00
4.500000000000000000e+01,1.348932593324200724e+01,9.182974316315787533e+00,0.000000000000000000e+00
4.600000000000000000e+01,1.348932593324200724e+01,9.319095790354875675e+00,0.000000000000000000e+00
4.700000000000000000e+01,1.348932593324200724e+01,9.453228975389171396e+00,0.000000000000000000e+00
4.800000000000000000e+01,1.348932593324200724e+01,9.585458925944086772e+00,0.000000000000000000e+00
4.900000000000000000e+01,1.348932593324200724e+01,9.715864784407132859e+00,0.000000000000000000e+00
5.000000000000000000e+01,1.348932593324200724e+01,9.844520341862615709e+00,0.000000000000000000e+00
5.100000000000000000e+01,1.348932593324200724e+01,9.971494532233732500e+00,0.000000000000000000e+00
5.200000000000000000e+01,1.348932593324200724e+01,1.009685186918651034e+01,0.000000000000000000e+00
5.300000000000000000e+01,1.348932593324200724e+01,1.022065283370444533e+01,0.000000000000000000e+00
5.400000000000000000e+01,1.348932593324200724e+01,1.034295421898170453e+01,0.000000000000000000e+00
5.500000000000000000e+01,1.348932593324200724e+01,1.046380943824835796e+01,0.000000000000000000e+00
5.600000000000000000e+01,1.348932593324200724e+01,1.058326880028823602e+01,0.000000000000000000e+00
5.700000000000000000e+01,1.348932593324200724e+01,1.070137975670332331e+01,0.000000000000000000e+00
5.800000000000000000e+01,1.348932593324200724e+01,1.081818712439037355e+01,0.000000000000000000e+00
5.900000000000000000e+01,1.348932593324200724e+01,1.093373328620354634e+01,0.000000000000000000e+00
6.000000000000000000e+01,1.348932593324200724e+01,1.104805837236394161e+01,0.000000000000000000e+00
6.100000000000000000e+01,1.348932593324200724e+01,1.116120042482872599e+01,0.000000000000000000e+00
6.200000000000000000e+01,1.348932593324200724e+01,1.127319554653797340e+01,0.000000000000000000e+00
6.300000000000000000e+01,1.348932593324200724e+01,1.138407803720707889e+01,0.000000000000000000e+00
6.400000000000000000e+01,1.348932593324200724e+01,1.149388051711933656e+01,0.000000000000000000e+00
6.500000000000000000e+01,1.348932593324200724e+01,1.160263404019087119e+01,0.000000000000000000e+00
6.600000000000000000e+01,1.348932593324200724e+01,1.171036819742362312e+01,0.000000000000000000e+00
6.700000000000000000e+01,1.348932593324200724e+01,1.181711121172739354e+01,0.000000000000000000e+00
6.800000000000000000e+01,1.348932593324200724e+01,1.192289002497571815e+01,0.000000000000000000e+00
6.900000000000000000e+01,1.348932593324200724e+01,1.202773037805970446e+01,0.000000000000000000e+00
7.000000000000000000e+01,1.348932593324200724e+01,1.213165688461659997e+01,0.000000000000000000e+00
7.100000000000000000e+01,1.348932593324200724e+01,1.223469309903386204e+01,0.000000000000000000e+00
7.200000000000000000e+01,1.348932593324200724e+01,1.233686157926314664e+01,0.000000000000000000e+00
7.300000000000000000e+01,1.348932593324200724e+01,1.243818394492064172e+01,0.000000000000000000e+00
7.400000000000000000e+01,1.348932593324200724e+01,1.253868093109927528e+01,0.000000000000000000e+00
7.500000000000000000e+01,1.348932593324200724e+01,1.263837243827365953e+01,0.000000000000000000e+00
7.600000000000000000e+01,1.348932593324200724e+01,1.273727757863924559e+01,0.000000000000000000e+00
7.700000000000000000e+01,1.348932593324200724e+01,1.283541471919244259e+01,0.000000000000000000e+00
7.800000000000000000e+01,1.348932593324200724e+01,1.293280152182772547e+01,0.000000000000000000e+00
7.900000000000000000e+01,1.348932593324200724e+01,1.302945498070052111e+01,0.000000000000000000e+00
8.000000000000000000e+01,1.348932593324200724e+01,1.312539145708050192e+01,0.000000000000000000e+00
8.100000000000000000e+01,1.348932593324200724e+01,1.322062671189842042e+01,0.000000000000000000e+00
8.200000000000000000e+01,1.348932593324200724e+01,1.331517593617044426e+01,0.000000000000000000e+00
8.300000000000000000e+01,1.348932593324200724e+01,1.340905377946685917e+01,0.000000000000000000e+00
8.400000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
8.500000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
8.600000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
8.700000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
8.800000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
8.900000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.000000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.100000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.200000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.300000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.400000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.500000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.600000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.700000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.800000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
9.900000000000000000e+01,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.500000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.510000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.520000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.530000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.540000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.550000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.560000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.570000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.580000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.590000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.600000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.610000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.620000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.630000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.640000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.650000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.660000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.670000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.680000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.690000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.700000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.710000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.720000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.730000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.740000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.750000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.760000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00


==> data/real/real_vp_start.csv <==
space,lim,ref,opt
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,1.348932593324200724e+01,1.750000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+01,1.348932593324200724e+01,2.301020408163265252e+00,0.000000000000000000e+00
1.500000000000000000e+01,1.348932593324200724e+01,2.790914754798729192e+00,0.000000000000000000e+00
1.600000000000000000e+01,1.348932593324200724e+01,3.238796582020695425e+00,0.000000000000000000e+00
1.700000000000000000e+01,1.348932593324200724e+01,3.624742401199040120e+00,0.000000000000000000e+00
1.800000000000000000e+01,1.348932593324200724e+01,3.969594493195014451e+00,0.000000000000000000e+00
1.900000000000000000e+01,1.348932593324200724e+01,4.284488118259954348e+00,0.000000000000000000e+00
2.000000000000000000e+01,1.348932593324200724e+01,4.576238256315573238e+00,0.000000000000000000e+00
2.100000000000000000e+01,1.348932593324200724e+01,4.849388370008823834e+00,0.000000000000000000e+00
2.200000000000000000e+01,1.348932593324200724e+01,5.107152835261938861e+00,0.000000000000000000e+00
2.300000000000000000e+01,1.348932593324200724e+01,5.351907601825702798e+00,0.000000000000000000e+00
2.400000000000000000e+01,1.348932593324200724e+01,5.585469182667193166e+00,0.000000000000000000e+00
2.500000000000000000e+01,1.348932593324200724e+01,5.809264169107901665e+00,0.000000000000000000e+00
2.600000000000000000e+01,1.348932593324200724e+01,6.024437720114097061e+00,0.000000000000000000e+00
2.700000000000000000e+01,1.348932593324200724e+01,6.231925963510914102e+00,0.000000000000000000e+00
2.800000000000000000e+01,1.348932593324200724e+01,6.432506010083832493e+00,0.000000000000000000e+00
2.900000000000000000e+01,1.348932593324200724e+01,6.626831518375694507e+00,0.000000000000000000e+00
3.000000000000000000e+01,1.348932593324200724e+01,6.815458616640354350e+00,0.000000000000000000e+00
3.100000000000000000e+01,1.348932593324200724e+01,6.998865203094866594e+00,0.000000000000000000e+00
3.200000000000000000e+01,1.348932593324200724e+01,7.177465585260715208e+00,0.000000000000000000e+00
3.300000000000000000e+01,1.348932593324200724e+01,7.351621766875426012e+00,0.000000000000000000e+00
3.400000000000000000e+01,1.348932593324200724e+01,7.521652277100011830e+00,0.000000000000000000e+00
3.500000000000000000e+01,1.348932593324200724e+01,7.687839167154166375e+00,0.000000000000000000e+00
3.600000000000000000e+01,1.348932593324200724e+01,7.850433619616250525e+00,0.000000000000000000e+00
3.700000000000000000e+01,1.348932593324200724e+01,8.009660493005329229e+00,0.000000000000000000e+00
3.800000000000000000e+01,1.348932593324200724e+01,8.165722039071058092e+00,0.000000000000000000e+00
3.900000000000000000e+01,1.348932593324200724e+01,8.318800969999522010e+00,0.000000000000000000e+00
4.000000000000000000e+01,1.348932593324200724e+01,8.469063009505928719e+00,0.000000000000000000e+00
4.100000000000000000e+01,1.348932593324200724e+01,8.616659030293229549e+00,0.000000000000000000e+00
4.200000000000000000e+01,1.348932593324200724e+01,8.761726857116297396e+00,0.000000000000000000e+00
4.300000000000000000e+01,1.348932593324200724e+01,8.904392797333864351e+00,0.000000000000000000e+00
4.400000000000000000e+01,1.348932593324200724e+01,9.044772947721465783e+00,0.000000000000000000e+00
4.500000000000000000e+01,1.348932593324200724e+01,9.182974316315787533e+00,0.000000000000000000e+00
4.600000000000000000e+01,1.348932593324200724e+01,9.319095790354875675e+00,0.000000000000000000e+00
4.700000000000000000e+01,1.348932593324200724e+01,9.453228975389171396e+00,0.000000000000000000e+00
4.800000000000000000e+01,1.348932593324200724e+01,9.562223860997892899e+00,0.000000000000000000e+00
4.900000000000000000e+01,1.348932593324200724e+01,9.562223860997892899e+00,0.000000000000000000e+00
5.000000000000000000e+01,1.348932593324200724e+01,9.429663456722934711e+00,0.000000000000000000e+00
5.100000000000000000e+01,1.348932593324200724e+01,9.295185232924623620e+00,0.000000000000000000e+00
5.200000000000000000e+01,1.348932593324200724e+01,9.158703026172430484e+00,0.000000000000000000e+00
5.300000000000000000e+01,1.348932593324200724e+01,9.020123999985877106e+00,0.000000000000000000e+00
5.400000000000000000e+01,1.348932593324200724e+01,8.879347896312873800e+00,0.000000000000000000e+00
5.500000000000000000e+01,1.348932593324200724e+01,8.736266175252110244e+00,0.000000000000000000e+00
5.600000000000000000e+01,1.348932593324200724e+01,8.590761021888502214e+00,0.000000000000000000e+00
5.700000000000000000e+01,1.348932593324200724e+01,8.442704194212739210e+00,0.000000000000000000e+00
5.800000000000000000e+01,1.348932593324200724e+01,8.291955679837601068e+00,0.000000000000000000e+00
5.900000000000000000e+01,1.348932593324200724e+01,8.138362121159493867e+00,0.000000000000000000e+00
6.000000000000000000e+01,1.348932593324200724e+01,7.981754958128637334e+00,0.000000000000000000e+00
6.100000000000000000e+01,1.348932593324200724e+01,7.821948224026198382e+00,0.000000000000000000e+00
6.200000000000000000e+01,1.348932593324200724e+01,7.658735911385712747e+00,0.000000000000000000e+00
6.300000000000000000e+01,1.348932593324200724e+01,7.491888800696647976e+00,0.000000000000000000e+00
6.400000000000000000e+01,1.348932593324200724e+01,7.321150611254341634e+00,0.000000000000000000e+00
6.500000000000000000e+01,1.348932593324200724e+01,7.146233287725737959e+00,0.000000000000000000e+00
6.600000000000000000e+01,1.348932593324200724e+01,6.966811172050380030e+00,0.000000000000000000e+00
6.700000000000000000e+01,1.348932593324200724e+01,6.782513719559387866e+00,0.000000000000000000e+00
6.800000000000000000e+01,1.348932593324200724e+01,6.592916287170876188e+00,0.000000000000000000e+00
6.900000000000000000e+01,1.348932593324200724e+01,6.397528328603950598e+00,0.000000000000000000e+00
7.000000000000000000e+01,1.348932593324200724e+01,6.195778041283947601e+00,0.000000000000000000e+00
7.100000000000000000e+01,1.348932593324200724e+01,5.986992062109011137e+00,0.000000000000000000e+00
7.200000000000000000e+01,1.348932593324200724e+01,5.770368100116938237e+00,0.000000000000000000e+00
7.300000000000000000e+01,1.348932593324200724e+01,5.544937234606199361e+00,0.000000000000000000e+00
7.400000000000000000e+01,1.348932593324200724e+01,5.309510641773833584e+00,0.000000000000000000e+00
7.500000000000000000e+01,1.348932593324200724e+01,5.062602038138120264e+00,0.000000000000000000e+00
7.600000000000000000e+01,1.348932593324200724e+01,4.802310673196505952e+00,0.000000000000000000e+00
7.700000000000000000e+01,1.348932593324200724e+01,4.526136971924607622e+00,0.000000000000000000e+00
7.800000000000000000e+01,1.348932593324200724e+01,4.230675909244629551e+00,0.000000000000000000e+00
7.900000000000000000e+01,1.348932593324200724e+01,3.911070301679002270e+00,0.000000000000000000e+00
8.000000000000000000e+01,1.348932593324200724e+01,3.559940874516922538e+00,0.000000000000000000e+00
8.100000000000000000e+01,1.348932593324200724e+01,3.164995620247593067e+00,0.000000000000000000e+00
8.200000000000000000e+01,1.348932593324200724e+01,2.746258313448959321e+00,0.000000000000000000e+00
8.300000000000000000e+01,1.348932593324200724e+01,2.306977269872053427e+00,0.000000000000000000e+00
8.400000000000000000e+01,1.348932593324200724e+01,1.846074380165289242e+00,0.000000000000000000e+00
8.500000000000000000e+01,1.348932593324200724e+01,1.375000000000000000e+00,0.000000000000000000e+00
8.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.020000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.030000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.040000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.060000000000000000e+02,1.348932593324200724e+01,1.750000000000000000e+00,0.000000000000000000e+00
1.070000000000000000e+02,1.348932593324200724e+01,2.301020408163265252e+00,0.000000000000000000e+00
1.080000000000000000e+02,1.348932593324200724e+01,2.790914754798729192e+00,0.000000000000000000e+00
1.090000000000000000e+02,1.348932593324200724e+01,3.238796582020695425e+00,0.000000000000000000e+00
1.100000000000000000e+02,1.348932593324200724e+01,3.624742401199040120e+00,0.000000000000000000e+00
1.110000000000000000e+02,1.348932593324200724e+01,3.969594493195014451e+00,0.000000000000000000e+00
1.120000000000000000e+02,1.348932593324200724e+01,4.284488118259954348e+00,0.000000000000000000e+00
1.130000000000000000e+02,1.348932593324200724e+01,4.576238256315573238e+00,0.000000000000000000e+00
1.140000000000000000e+02,1.348932593324200724e+01,4.849388370008823834e+00,0.000000000000000000e+00
1.150000000000000000e+02,1.348932593324200724e+01,5.107152835261938861e+00,0.000000000000000000e+00
1.160000000000000000e+02,1.348932593324200724e+01,5.351907601825702798e+00,0.000000000000000000e+00
1.170000000000000000e+02,1.348932593324200724e+01,5.585469182667193166e+00,0.000000000000000000e+00
1.180000000000000000e+02,1.348932593324200724e+01,5.809264169107901665e+00,0.000000000000000000e+00
1.190000000000000000e+02,1.348932593324200724e+01,6.024437720114097061e+00,0.000000000000000000e+00
1.200000000000000000e+02,1.348932593324200724e+01,6.231925963510914102e+00,0.000000000000000000e+00
1.210000000000000000e+02,1.348932593324200724e+01,6.432506010083832493e+00,0.000000000000000000e+00
1.220000000000000000e+02,1.348932593324200724e+01,6.626831518375694507e+00,0.000000000000000000e+00
1.230000000000000000e+02,1.348932593324200724e+01,6.815458616640354350e+00,0.000000000000000000e+00
1.240000000000000000e+02,1.348932593324200724e+01,6.998865203094866594e+00,0.000000000000000000e+00
1.250000000000000000e+02,1.348932593324200724e+01,7.177465585260715208e+00,0.000000000000000000e+00
1.260000000000000000e+02,1.348932593324200724e+01,7.351621766875426012e+00,0.000000000000000000e+00
1.270000000000000000e+02,1.348932593324200724e+01,7.521652277100011830e+00,0.000000000000000000e+00
1.280000000000000000e+02,1.348932593324200724e+01,7.687839167154166375e+00,0.000000000000000000e+00
1.290000000000000000e+02,1.348932593324200724e+01,7.850433619616250525e+00,0.000000000000000000e+00
1.300000000000000000e+02,1.348932593324200724e+01,8.009660493005329229e+00,0.000000000000000000e+00
1.310000000000000000e+02,1.348932593324200724e+01,8.165722039071058092e+00,0.000000000000000000e+00
1.320000000000000000e+02,1.348932593324200724e+01,8.318800969999522010e+00,0.000000000000000000e+00
1.330000000000000000e+02,1.348932593324200724e+01,8.469063009505928719e+00,0.000000000000000000e+00
1.340000000000000000e+02,1.348932593324200724e+01,8.616659030293229549e+00,0.000000000000000000e+00
1.350000000000000000e+02,1.348932593324200724e+01,8.761726857116297396e+00,0.000000000000000000e+00
1.360000000000000000e+02,1.348932593324200724e+01,8.904392797333864351e+00,0.000000000000000000e+00
1.370000000000000000e+02,1.348932593324200724e+01,9.044772947721465783e+00,0.000000000000000000e+00
1.380000000000000000e+02,1.348932593324200724e+01,9.182974316315787533e+00,0.000000000000000000e+00
1.390000000000000000e+02,1.348932593324200724e+01,9.319095790354875675e+00,0.000000000000000000e+00
1.400000000000000000e+02,1.348932593324200724e+01,9.453228975389171396e+00,0.000000000000000000e+00
1.410000000000000000e+02,1.348932593324200724e+01,9.585458925944086772e+00,0.000000000000000000e+00
1.420000000000000000e+02,1.348932593324200724e+01,9.715864784407132859e+00,0.000000000000000000e+00
1.430000000000000000e+02,1.348932593324200724e+01,9.844520341862615709e+00,0.000000000000000000e+00
1.440000000000000000e+02,1.348932593324200724e+01,9.971494532233732500e+00,0.000000000000000000e+00
1.450000000000000000e+02,1.348932593324200724e+01,1.009685186918651034e+01,0.000000000000000000e+00
1.460000000000000000e+02,1.348932593324200724e+01,1.022065283370444533e+01,0.000000000000000000e+00
1.470000000000000000e+02,1.348932593324200724e+01,1.034295421898170453e+01,0.000000000000000000e+00
1.480000000000000000e+02,1.348932593324200724e+01,1.046380943824835796e+01,0.000000000000000000e+00
1.490000000000000000e+02,1.348932593324200724e+01,1.058326880028823602e+01,0.000000000000000000e+00
1.500000000000000000e+02,1.348932593324200724e+01,1.070137975670332331e+01,0.000000000000000000e+00
1.510000000000000000e+02,1.348932593324200724e+01,1.081818712439037355e+01,0.000000000000000000e+00
1.520000000000000000e+02,1.348932593324200724e+01,1.093373328620354634e+01,0.000000000000000000e+00
1.530000000000000000e+02,1.348932593324200724e+01,1.104805837236394161e+01,0.000000000000000000e+00
1.540000000000000000e+02,1.348932593324200724e+01,1.116120042482872599e+01,0.000000000000000000e+00
1.550000000000000000e+02,1.348932593324200724e+01,1.127319554653797340e+01,0.000000000000000000e+00
1.560000000000000000e+02,1.348932593324200724e+01,1.138407803720707889e+01,0.000000000000000000e+00
1.570000000000000000e+02,1.348932593324200724e+01,1.149388051711933656e+01,0.000000000000000000e+00
1.580000000000000000e+02,1.348932593324200724e+01,1.160263404019087119e+01,0.000000000000000000e+00
1.590000000000000000e+02,1.348932593324200724e+01,1.171036819742362312e+01,0.000000000000000000e+00
1.600000000000000000e+02,1.348932593324200724e+01,1.181711121172739354e+01,0.000000000000000000e+00
1.610000000000000000e+02,1.348932593324200724e+01,1.192289002497571815e+01,0.000000000000000000e+00
1.620000000000000000e+02,1.348932593324200724e+01,1.202773037805970446e+01,0.000000000000000000e+00
1.630000000000000000e+02,1.348932593324200724e+01,1.213165688461659997e+01,0.000000000000000000e+00
1.640000000000000000e+02,1.348932593324200724e+01,1.223469309903386204e+01,0.000000000000000000e+00
1.650000000000000000e+02,1.348932593324200724e+01,1.233686157926314664e+01,0.000000000000000000e+00
1.660000000000000000e+02,1.348932593324200724e+01,1.243818394492064172e+01,0.000000000000000000e+00
1.670000000000000000e+02,1.348932593324200724e+01,1.253868093109927528e+01,0.000000000000000000e+00
1.680000000000000000e+02,1.348932593324200724e+01,1.263837243827365953e+01,0.000000000000000000e+00
1.690000000000000000e+02,1.348932593324200724e+01,1.273727757863924559e+01,0.000000000000000000e+00
1.700000000000000000e+02,1.348932593324200724e+01,1.283541471919244259e+01,0.000000000000000000e+00
1.710000000000000000e+02,1.348932593324200724e+01,1.293280152182772547e+01,0.000000000000000000e+00
1.720000000000000000e+02,1.348932593324200724e+01,1.302945498070052111e+01,0.000000000000000000e+00
1.730000000000000000e+02,1.348932593324200724e+01,1.312539145708050192e+01,0.000000000000000000e+00
1.740000000000000000e+02,1.348932593324200724e+01,1.322062671189842042e+01,0.000000000000000000e+00
1.750000000000000000e+02,1.348932593324200724e+01,1.331517593617044426e+01,0.000000000000000000e+00
1.760000000000000000e+02,1.348932593324200724e+01,1.340905377946685917e+01,0.000000000000000000e+00
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,0.000000000000000000e+00


==> data/real_velocity_offset.csv <==
t,v
0.000000000000000000e+00,1.000000000000000021e-02
2.999877929687500000e-02,5.000000000000000104e-03
5.000019073486328125e-02,5.000000000000000104e-03
7.999801635742187500e-02,1.499999999999999944e-02
9.999752044677734375e-02,1.000000000000000021e-02
1.199970245361328125e-01,0.000000000000000000e+00
1.401717662811279297e-01,0.000000000000000000e+00
1.600008010864257812e-01,0.000000000000000000e+00
1.800005435943603516e-01,-5.000000000000000104e-03
1.822240352630615234e-01,-5.000000000000000104e-03
1.841082572937011719e-01,0.000000000000000000e+00
1.941118240356445312e-01,0.000000000000000000e+00
2.141106128692626953e-01,0.000000000000000000e+00
2.341122627258300781e-01,0.000000000000000000e+00
2.541117668151855469e-01,0.000000000000000000e+00
2.741134166717529297e-01,-5.000000000000000104e-03
2.941117286682128906e-01,-5.000000000000000104e-03
3.141102790832519531e-01,-5.000000000000000104e-03
3.341102600097656250e-01,-5.000000000000000104e-03
3.541092872619628906e-01,-5.000000000000000104e-03
3.583211898803710938e-01,-5.000000000000000104e-03
3.783111572265625000e-01,-5.000000000000000104e-03
3.883087635040283203e-01,-5.000000000000000104e-03
4.083085060119628906e-01,-5.000000000000000104e-03
4.283120632171630859e-01,-5.000000000000000104e-03
4.483137130737304688e-01,-5.000000000000000104e-03
4.683108329772949219e-01,5.000000000000000104e-03
4.883108139038085938e-01,5.000000000000000104e-03
5.083079338073730469e-01,5.000000000000000104e-03
5.283126831054687500e-01,0.000000000000000000e+00
5.483121871948242188e-01,0.000000000000000000e+00
5.583109855651855469e-01,0.000000000000000000e+00
5.585076808929443359e-01,0.000000000000000000e+00
5.604102611541748047e-01,0.000000000000000000e+00
5.704090595245361328e-01,0.000000000000000000e+00
5.804085731506347656e-01,0.000000000000000000e+00
5.904097557067871094e-01,0.000000000000000000e+00
6.104106903076171875e-01,0.000000000000000000e+00
6.304121017456054688e-01,0.000000000000000000e+00
6.504092216491699219e-01,0.000000000000000000e+00
6.704130172729492188e-01,0.000000000000000000e+00
6.904091835021972656e-01,0.000000000000000000e+00
7.104089260101318359e-01,0.000000000000000000e+00
7.187170982360839844e-01,0.000000000000000000e+00
7.246048450469970703e-01,0.000000000000000000e+00
7.346031665802001953e-01,0.000000000000000000e+00
7.546024322509765625e-01,0.000000000000000000e+00
7.646019458770751953e-01,-5.000000000000000104e-03
7.746019363403320312e-01,-5.000000000000000104e-03
7.846026420593261719e-01,-5.000000000000000104e-03
8.046019077301025391e-01,-5.000000000000000104e-03
8.246040344238281250e-01,-5.000000000000000104e-03
8.446025848388671875e-01,-5.000000000000000104e-03
8.646016120910644531e-01,-5.000000000000000104e-03
8.846006393432617188e-01,-5.000000000000000104e-03
8.868989944458007812e-01,-5.000000000000000104e-03
8.946764469146728516e-01,-5.000000000000000104e-03
9.146723747253417969e-01,-5.000000000000000104e-03
9.246702194213867188e-01,-5.000000000000000104e-03
9.446752071380615234e-01,-5.000000000000000104e-03
9.746713638305664062e-01,5.000000000000000104e-03
9.946734905242919922e-01,5.000000000000000104e-03
1.014675855636596680e+00,5.000000000000000104e-03
1.034678697586059570e+00,5.000000000000000104e-03
1.048760652542114258e+00,5.000000000000000104e-03
1.068656444549560547e+00,0.000000000000000000e+00
1.088656663894653320e+00,0.000000000000000000e+00
1.108661651611328125e+00,-2.082111436950146409e-03
1.128655910491943359e+00,-5.000000000000000104e-03
1.148662567138671875e+00,-5.000000000000000104e-03
1.178658246994018555e+00,0.000000000000000000e+00
1.198655843734741211e+00,0.000000000000000000e+00
1.216946363449096680e+00,5.000000000000000104e-03
1.232734680175781250e+00,5.000000000000000104e-03
1.252739429473876953e+00,5.000000000000000104e-03
1.262737274169921875e+00,4.911548731642188630e-03
1.282736301422119141e+00,-5.000000000000000104e-03
1.292737960815429688e+00,-5.000000000000000104e-03
1.322735309600830078e+00,5.000000000000000104e-03
1.332736492156982422e+00,5.000000000000000104e-03
1.352741003036499023e+00,5.000000000000000104e-03
1.372734785079956055e+00,-5.000000000000000104e-03
1.392732620239257812e+00,-5.000000000000000104e-03
1.393105506896972656e+00,-5.000000000000000104e-03
1.394921302795410156e+00,-5.000000000000000104e-03
1.414925813674926758e+00,0.000000000000000000e+00
1.434919834136962891e+00,0.000000000000000000e+00
1.454920530319213867e+00,0.000000000000000000e+00
1.474922418594360352e+00,0.000000000000000000e+00
1.494920969009399414e+00,0.000000000000000000e+00
1.514922618865966797e+00,1.000000000000000021e-02
1.534922838211059570e+00,1.000000000000000021e-02
1.554924011230468750e+00,1.000000000000000021e-02
1.574920654296875000e+00,5.000000000000000104e-03
1.593080282211303711e+00,5.000000000000000104e-03
1.600723981857299805e+00,5.000000000000000104e-03
1.620726346969604492e+00,0.000000000000000000e+00
1.640725612640380859e+00,0.000000000000000000e+00
1.660723686218261719e+00,-1.051163456036620066e-03
1.690725326538085938e+00,-5.000000000000000104e-03
1.710722446441650391e+00,-5.000000000000000104e-03
1.730726718902587891e+00,-5.000000000000000104e-03
1.750724315643310547e+00,-5.000000000000000104e-03
1.752920150756835938e+00,-5.000000000000000104e-03
1.760556459426879883e+00,-3.865364899983310572e-03
1.780557394027709961e+00,0.000000000000000000e+00
1.800555706024169922e+00,0.000000000000000000e+00
1.820559740066528320e+00,0.000000000000000000e+00
1.840556621551513672e+00,0.000000000000000000e+00
1.870559453964233398e+00,-5.000000000000000104e-03
1.890555620193481445e+00,-5.000000000000000104e-03
1.920554637908935547e+00,0.000000000000000000e+00
1.940556049346923828e+00,0.000000000000000000e+00
1.950553417205810547e+00,0.000000000000000000e+00
1.990555524826049805e+00,0.000000000000000000e+00
2.010556221008300781e+00,2.269508618839853869e-03
2.030552864074707031e+00,1.000000000000000021e-02
2.050553560256958008e+00,1.000000000000000021e-02
2.070554494857788086e+00,0.000000000000000000e+00
2.090553522109985352e+00,0.000000000000000000e+00
2.110555648803710938e+00,-1.135111937629640442e-03
2.140553712844848633e+00,-5.000000000000000104e-03
2.160562038421630859e+00,0.000000000000000000e+00
2.180553436279296875e+00,-5.000000000000000104e-03
2.200551748275756836e+00,-5.000000000000000104e-03
2.220555067062377930e+00,0.000000000000000000e+00
2.240553617477416992e+00,0.000000000000000000e+00
2.270552635192871094e+00,-1.000000000000000021e-02
2.290553808212280273e+00,-1.000000000000000021e-02
2.310557126998901367e+00,-7.731206637579571619e-03
2.340553283691406250e+00,0.000000000000000000e+00
2.360553264617919922e+00,0.000000000000000000e+00
2.380553483963012695e+00,5.000000000000000104e-03
2.410554885864257812e+00,5.000000000000000104e-03
2.440554141998291016e+00,5.000000000000000104e-03
2.460556745529174805e+00,2.730783902345985774e-03
2.490553855895996094e+00,-5.000000000000000104e-03
2.510553836822509766e+00,-5.000000000000000104e-03
2.530553817749023438e+00,-1.000000000000000021e-02
2.550554037094116211e+00,-1.000000000000000021e-02
2.570554256439208984e+00,-2.000000000000000042e-02
2.590553283691406250e+00,-2.000000000000000042e-02
2.610555410385131836e+00,-1.772959183673469483e-02
2.630554437637329102e+00,-1.000000000000000021e-02
2.650554656982421875e+00,-1.000000000000000021e-02
2.670554399490356445e+00,-5.000000000000000104e-03
2.690553665161132812e+00,-5.000000000000000104e-03
2.710555553436279297e+00,-3.864860998521768218e-03
2.740553617477416992e+00,0.000000000000000000e+00
2.750554323196411133e+00,0.000000000000000000e+00
2.780554056167602539e+00,0.000000000000000000e+00
2.800552606582641602e+00,0.000000000000000000e+00
2.820554733276367188e+00,5.000000000000000104e-03
2.840553522109985352e+00,5.000000000000000104e-03
2.870556592941284180e+00,0.000000000000000000e+00
2.890553951263427734e+00,0.000000000000000000e+00
2.910554409027099609e+00,0.000000000000000000e+00
2.930554866790771484e+00,0.000000000000000000e+00
2.950554847717285156e+00,0.000000000000000000e+00
2.980556249618530273e+00,0.000000000000000000e+00
2.990554571151733398e+00,0.000000000000000000e+00
3.020557165145874023e+00,5.000000000000000104e-03
3.040557146072387695e+00,5.000000000000000104e-03
3.060559749603271484e+00,5.000000000000000104e-03
3.080556392669677734e+00,5.000000000000000104e-03
3.100555896759033203e+00,0.000000000000000000e+00
3.120556116104125977e+00,0.000000000000000000e+00
3.140555381774902344e+00,0.000000000000000000e+00
3.160554647445678711e+00,1.135588775242591351e-03
3.180550336837768555e+00,5.000000000000000104e-03
3.200552940368652344e+00,5.000000000000000104e-03
3.220553874969482422e+00,-5.000000000000000104e-03
3.240550994873046875e+00,-5.000000000000000104e-03
3.260548830032348633e+00,-6.138541865344268426e-03
3.280549287796020508e+00,-1.000000000000000021e-02
3.300551652908325195e+00,-1.000000000000000021e-02
3.320552110671997070e+00,0.000000000000000000e+00
3.340552806854248047e+00,0.000000000000000000e+00
3.370571851730346680e+00,5.000000000000000104e-03
3.380564928054809570e+00,5.000000000000000104e-03
3.410561323165893555e+00,2.735498176096131002e-03
3.430561780929565430e+00,-5.000000000000000104e-03
3.450555324554443359e+00,-5.000000000000000104e-03
3.470569372177124023e+00,-5.000000000000000104e-03
3.490553140640258789e+00,-5.000000000000000104e-03
3.510556459426879883e+00,-5.000000000000000104e-03
3.530554056167602539e+00,-5.000000000000000104e-03
3.550553321838378906e+00,-5.000000000000000104e-03
3.570570945739746094e+00,-5.000000000000000104e-03
3.590554475784301758e+00,-5.000000000000000104e-03
3.610554456710815430e+00,-5.000000000000000104e-03
3.640554428100585938e+00,-5.000000000000000104e-03
3.660554885864257812e+00,-5.000000000000000104e-03
3.680557489395141602e+00,-5.000000000000000104e-03
3.710556507110595703e+00,1.134662152496304687e-03
3.740555286407470703e+00,5.000000000000000104e-03
3.770556211471557617e+00,-1.000000000000000021e-02
3.790553569793701172e+00,-1.000000000000000021e-02
3.820554018020629883e+00,-1.000000000000000021e-02
3.840554475784301758e+00,-1.000000000000000021e-02
3.870562076568603516e+00,1.000000000000000021e-02
3.900553941726684570e+00,1.000000000000000021e-02
3.920556306838989258e+00,5.000000000000000104e-03
3.950554370880126953e+00,5.000000000000000104e-03
3.980553865432739258e+00,-1.000000000000000021e-02
4.000554084777832031e+00,-1.000000000000000021e-02
4.020555019378662109e+00,5.000000000000000104e-03
4.040553092956542969e+00,5.000000000000000104e-03
4.060554265975952148e+00,5.000000000000000104e-03
4.080555677413940430e+00,5.000000000000000104e-03
4.100553750991821289e+00,5.000000000000000104e-03
4.130553722381591797e+00,1.000000000000000021e-02
4.140553712844848633e+00,1.000000000000000021e-02
4.170553684234619141e+00,0.000000000000000000e+00
4.180552244186401367e+00,0.000000000000000000e+00
4.210554122924804688e+00,0.000000000000000000e+00
4.230551958084106445e+00,-5.000000000000000104e-03
4.250552415847778320e+00,-5.000000000000000104e-03
4.270552635192871094e+00,0.000000000000000000e+00
4.290555477142333984e+00,0.000000000000000000e+00
4.310558080673217773e+00,-1.133919843597263168e-03
4.330554723739624023e+00,-5.000000000000000104e-03
4.350555419921875000e+00,-5.000000000000000104e-03
4.380553245544433594e+00,0.000000000000000000e+00
4.400594949722290039e+00,0.000000000000000000e+00
4.430553197860717773e+00,0.000000000000000000e+00
4.448832511901855469e+00,0.000000000000000000e+00
4.452585697174072266e+00,0.000000000000000000e+00
4.472584009170532227e+00,5.000000000000000104e-03
4.492585897445678711e+00,5.000000000000000104e-03
4.512588977813720703e+00,5.000000000000000104e-03
4.542581319808959961e+00,5.000000000000000104e-03
4.562581300735473633e+00,5.000000000000000104e-03
4.582581996917724609e+00,5.000000000000000104e-03
4.612584114074707031e+00,5.000000000000000104e-03
4.632581949234008789e+00,5.000000000000000104e-03
4.652582168579101562e+00,5.000000000000000104e-03
4.682582139968872070e+00,1.000000000000000021e-02
4.702608346939086914e+00,1.000000000000000021e-02
4.732581138610839844e+00,5.000000000000000104e-03
4.752581596374511719e+00,5.000000000000000104e-03
4.782579421997070312e+00,0.000000000000000000e+00
4.802604913711547852e+00,0.000000000000000000e+00
4.832581281661987305e+00,0.000000000000000000e+00
4.862558841705322266e+00,-1.333953222230171954e-04
4.882586240768432617e+00,-5.000000000000000104e-03
4.912583351135253906e+00,-4.878761146344952337e-03
4.932580471038818359e+00,0.000000000000000000e+00
4.962581396102905273e+00,2.443792766373409364e-04
4.992579936981201172e+00,1.000000000000000021e-02
5.012581825256347656e+00,9.878048780487804978e-03
5.032580614089965820e+00,5.000000000000000104e-03
5.062580108642578125e+00,5.000000000000000104e-03
5.082581758499145508e+00,5.000000000000000104e-03
5.112584114074707031e+00,5.000000000000000104e-03
5.132580757141113281e+00,5.000000000000000104e-03
5.162579774856567383e+00,5.000000000000000104e-03
5.182580471038818359e+00,5.000000000000000104e-03
5.212591886520385742e+00,4.883055575423789207e-03
5.232586860656738281e+00,0.000000000000000000e+00
5.262588262557983398e+00,0.000000000000000000e+00
5.282586574554443359e+00,-5.000000000000000104e-03
5.302622079849243164e+00,-5.000000000000000104e-03
5.320936679840087891e+00,5.000000000000000104e-03
5.336797475814819336e+00,5.000000000000000104e-03
5.346795558929443359e+00,5.000000000000000104e-03
5.366822957992553711e+00,5.000000000000000104e-03
5.386799812316894531e+00,5.000000000000000104e-03
5.416796922683715820e+00,0.000000000000000000e+00
5.436791896820068359e+00,0.000000000000000000e+00
5.456791639328002930e+00,6.034236124356284932e-03
5.480877399444580078e+00,1.000000000000000021e-02
5.492645740509033203e+00,1.000000000000000021e-02
5.522641897201538086e+00,1.000000000000000021e-02
5.542641878128051758e+00,1.000000000000000021e-02
5.572642087936401367e+00,0.000000000000000000e+00
5.592640161514282227e+00,0.000000000000000000e+00
5.632644653320312500e+00,5.000000000000000104e-03
5.652638673782348633e+00,5.000000000000000104e-03
5.664944887161254883e+00,5.000000000000000104e-03
5.674808502197265625e+00,-1.000000000000000021e-02
5.704798221588134766e+00,-5.000000000000000104e-03
5.724799871444702148e+00,-1.000000000000000021e-02
5.754799604415893555e+00,-1.000000000000000021e-02
5.774800539016723633e+00,1.000000000000000021e-02
5.794800043106079102e+00,1.000000000000000021e-02
5.824803352355957031e+00,0.000000000000000000e+00
5.824886560440063477e+00,0.000000000000000000e+00
5.840781450271606445e+00,0.000000000000000000e+00
5.860780715942382812e+00,-1.022578260973225350e-03
5.880780220031738281e+00,-5.000000000000000104e-03
5.900779247283935547e+00,-5.000000000000000104e-03
5.920779705047607422e+00,-5.000000000000000104e-03
5.950779199600219727e+00,-5.000000000000000104e-03
5.976947784423828125e+00,-5.000000000000000104e-03
5.990709304809570312e+00,-5.000000000000000104e-03
6.020705938339233398e+00,0.000000000000000000e+00
6.050704717636108398e+00,0.000000000000000000e+00
6.070703506469726562e+00,5.000000000000000104e-03
6.100704193115234375e+00,5.000000000000000104e-03
6.130703926086425781e+00,5.000000000000000104e-03
6.160706043243408203e+00,5.000000000000000104e-03
6.190703392028808594e+00,0.000000000000000000e+00
6.210704803466796875e+00,2.120973702405646189e-03
6.240705490112304688e+00,1.000000000000000021e-02
6.270707845687866211e+00,0.000000000000000000e+00
6.290706634521484375e+00,0.000000000000000000e+00
6.320705890655517578e+00,5.000000000000000104e-03
6.340705871582031250e+00,5.000000000000000104e-03
6.380705595016479492e+00,5.000000000000000104e-03
6.400703430175781250e+00,5.000000000000000104e-03
6.430704593658447266e+00,0.000000000000000000e+00
6.450705766677856445e+00,0.000000000000000000e+00
6.480705022811889648e+00,5.000000000000000104e-03
6.510705947875976562e+00,6.059916074579180766e-03
6.540706872940063477e+00,1.000000000000000021e-02
6.580702304840087891e+00,5.000000000000000104e-03
6.600703954696655273e+00,5.000000000000000104e-03
6.630705118179321289e+00,5.000000000000000104e-03
6.660703897476196289e+00,2.877884798779324193e-03
6.690705537796020508e+00,-5.000000000000000104e-03
6.710705280303955078e+00,-6.060273711315625894e-03
6.740705013275146484e+00,-1.000000000000000021e-02
6.770706415176391602e+00,5.000000000000000104e-03
6.790704727172851562e+00,5.000000000000000104e-03
6.820706129074096680e+00,1.000000000000000021e-02
6.840705633163452148e+00,1.000000000000000021e-02
6.870705127716064453e+00,5.000000000000000104e-03
6.900702953338623047e+00,5.000000000000000104e-03
6.930706501007080078e+00,-5.000000000000000104e-03
6.960705280303955078e+00,-5.000000000000000104e-03
6.980706930160522461e+00,0.000000000000000000e+00
7.000701189041137695e+00,0.000000000000000000e+00
7.030703306198120117e+00,-5.000000000000000104e-03
7.060703277587890625e+00,-5.000000000000000104e-03
7.080704450607299805e+00,5.000000000000000104e-03
7.100702524185180664e+00,5.000000000000000104e-03
7.130705356597900391e+00,0.000000000000000000e+00
7.160706043243408203e+00,-1.059890804186634566e-03
7.190704345703125000e+00,0.000000000000000000e+00
7.210702180862426758e+00,0.000000000000000000e+00
7.240703582763671875e+00,0.000000000000000000e+00
7.270702600479125977e+00,-5.000000000000000104e-03
7.290661334991455078e+00,-5.000000000000000104e-03
7.320703983306884766e+00,5.000000000000000104e-03
7.350703954696655273e+00,5.000000000000000104e-03
7.380704164505004883e+00,0.000000000000000000e+00
7.400705575942993164e+00,0.000000000000000000e+00
7.420706510543823242e+00,-5.000000000000000104e-03
7.450672626495361328e+00,-5.000000000000000104e-03
7.480704307556152344e+00,-5.000000000000000104e-03
7.500705242156982422e+00,-5.000000000000000104e-03
7.530704021453857422e+00,-1.000000000000000021e-02
7.550708770751953125e+00,-1.000000000000000021e-02
7.580704212188720703e+00,0.000000000000000000e+00
7.600701808929443359e+00,0.000000000000000000e+00
7.620704650878906250e+00,0.000000000000000000e+00
7.650705575942993164e+00,0.000000000000000000e+00
7.670705080032348633e+00,0.000000000000000000e+00
7.700701713562011719e+00,0.000000000000000000e+00
7.730705976486206055e+00,0.000000000000000000e+00
7.750705957412719727e+00,0.000000000000000000e+00
7.780705451965332031e+00,0.000000000000000000e+00
7.800704479217529297e+00,0.000000000000000000e+00
7.830706357955932617e+00,5.000000000000000104e-03
7.860704660415649414e+00,5.000000000000000104e-03
7.890704870223999023e+00,0.000000000000000000e+00
7.920705080032348633e+00,5.000000000000000104e-03
7.940705776214599609e+00,5.000000000000000104e-03
7.980690717697143555e+00,-1.000000000000000021e-02
8.000702142715454102e+00,-1.000000000000000021e-02
8.030704736709594727e+00,0.000000000000000000e+00
8.050704479217529297e+00,0.000000000000000000e+00
8.080703973770141602e+00,1.000000000000000021e-02
8.100701808929443359e+00,1.000000000000000021e-02
8.130704402923583984e+00,-5.000000000000000104e-03
8.150702714920043945e+00,-5.000000000000000104e-03
8.180704593658447266e+00,1.000000000000000021e-02
8.200702428817749023e+00,1.000000000000000021e-02
8.230703115463256836e+00,0.000000000000000000e+00
8.260703802108764648e+00,-1.061057600610337956e-03
8.290704011917114258e+00,-5.000000000000000104e-03
8.310704708099365234e+00,-5.000000000000000104e-03
8.340706110000610352e+00,-5.000000000000000104e-03
8.370704412460327148e+00,-5.000000000000000104e-03
8.400702953338623047e+00,-5.000000000000000104e-03
8.430704832077026367e+00,-5.000000000000000104e-03
8.450703382492065430e+00,-5.000000000000000104e-03
8.480702638626098633e+00,5.000000000000000104e-03
8.500703334808349609e+00,5.000000000000000104e-03
8.530704021453857422e+00,0.000000000000000000e+00
8.550703048706054688e+00,0.000000000000000000e+00
8.580703496932983398e+00,0.000000000000000000e+00
8.600700616836547852e+00,0.000000000000000000e+00
8.620702505111694336e+00,-5.000000000000000104e-03
8.650703668594360352e+00,-5.000000000000000104e-03
8.670703411102294922e+00,5.000000000000000104e-03
8.700700521469116211e+00,5.000000000000000104e-03
8.730705022811889648e+00,0.000000000000000000e+00
8.750707626342773438e+00,0.000000000000000000e+00
8.780707359313964844e+00,-5.000000000000000104e-03
8.800702810287475586e+00,-5.000000000000000104e-03
8.820703268051147461e+00,1.000000000000000021e-02
8.850705146789550781e+00,1.000000000000000021e-02
8.870705842971801758e+00,-5.000000000000000104e-03
8.900701999664306641e+00,-5.000000000000000104e-03
8.920702934265136719e+00,0.000000000000000000e+00
8.950705528259277344e+00,0.000000000000000000e+00
8.970705509185791016e+00,0.000000000000000000e+00
9.000702142715454102e+00,0.000000000000000000e+00
9.020704269409179688e+00,-5.000000000000000104e-03
9.050705671310424805e+00,-5.000000000000000104e-03
9.070703744888305664e+00,5.000000000000000104e-03
9.100699901580810547e+00,5.000000000000000104e-03
9.130705356597900391e+00,5.000000000000000104e-03
9.150703907012939453e+00,5.000000000000000104e-03
9.180704593658447266e+00,0.000000000000000000e+00
9.200701475143432617e+00,0.000000000000000000e+00
9.230705261230468750e+00,0.000000000000000000e+00
9.270706176757812500e+00,0.000000000000000000e+00
9.290707826614379883e+00,0.000000000000000000e+00
9.320705175399780273e+00,5.000000000000000104e-03
9.350705385208129883e+00,5.000000000000000104e-03
9.380706071853637695e+00,5.000000000000000104e-03
9.400758504867553711e+00,5.000000000000000104e-03
9.430706262588500977e+00,0.000000000000000000e+00
9.450704336166381836e+00,0.000000000000000000e+00
9.480705261230468750e+00,-5.000000000000000104e-03
9.500754356384277344e+00,-5.000000000000000104e-03
9.530709266662597656e+00,-1.000000000000000021e-02
9.550705194473266602e+00,-1.000000000000000021e-02
9.580705165863037109e+00,-1.000000000000000021e-02
9.610726594924926758e+00,-8.950386229258058129e-03
9.640705347061157227e+00,-5.000000000000000104e-03
9.670706987380981445e+00,5.000000000000000104e-03
9.700803041458129883e+00,5.000000000000000104e-03
9.720707654953002930e+00,-5.000000000000000104e-03
9.750704765319824219e+00,-5.000000000000000104e-03
9.780704975128173828e+00,0.000000000000000000e+00
9.800751209259033203e+00,0.000000000000000000e+00
9.830706834793090820e+00,5.000000000000000104e-03
9.860704421997070312e+00,5.000000000000000104e-03
9.880706071853637695e+00,-1.000000000000000021e-02
9.910724639892578125e+00,-7.898764961136808122e-03
9.940706014633178711e+00,0.000000000000000000e+00
9.970706224441528320e+00,0.000000000000000000e+00
9.990704774856567383e+00,0.000000000000000000e+00
1.002070736885070801e+01,-5.000000000000000104e-03
1.005070495605468750e+01,0.000000000000000000e+00
1.008070588111877441e+01,5.000000000000000104e-03
1.010074543952941895e+01,5.000000000000000104e-03
1.013070487976074219e+01,5.000000000000000104e-03
1.016070628166198730e+01,2.880456810433207511e-03
1.019070529937744141e+01,-5.000000000000000104e-03
1.022070431709289551e+01,0.000000000000000000e+00
1.025070405006408691e+01,0.000000000000000000e+00
1.028070425987243652e+01,5.000000000000000104e-03
1.031070518493652344e+01,5.000000000000000104e-03
1.033070445060729980e+01,0.000000000000000000e+00
1.036070489883422852e+01,1.060392923561108078e-03
1.039070296287536621e+01,5.000000000000000104e-03
1.041070699691772461e+01,5.000000000000000104e-03
1.044070720672607422e+01,5.000000000000000104e-03
1.047070527076721191e+01,1.000000000000000021e-02
1.049070549011230469e+01,1.000000000000000021e-02
1.052070617675781250e+01,0.000000000000000000e+00
1.055070614814758301e+01,0.000000000000000000e+00
1.058070588111877441e+01,-5.000000000000000104e-03
1.061070895195007324e+01,-5.000000000000000104e-03
1.064070463180541992e+01,-5.000000000000000104e-03
1.066070461273193359e+01,-5.000000000000000104e-03
1.069070482254028320e+01,-5.000000000000000104e-03
1.071070384979248047e+01,-3.939011015211482322e-03
1.073070406913757324e+01,0.000000000000000000e+00
1.076070523262023926e+01,0.000000000000000000e+00
1.078070425987243652e+01,-5.000000000000000104e-03
1.081070423126220703e+01,-3.939180812511920184e-03
1.083070445060729980e+01,0.000000000000000000e+00
1.086070418357849121e+01,0.000000000000000000e+00
1.088070321083068848e+01,1.000000000000000021e-02
1.091070413589477539e+01,1.000000000000000021e-02
1.093070268630981445e+01,0.000000000000000000e+00
1.095070362091064453e+01,0.000000000000000000e+00
1.098070263862609863e+01,-5.000000000000000104e-03
1.101070380210876465e+01,-5.000000000000000104e-03
1.103070306777954102e+01,5.000000000000000104e-03
1.105070471763610840e+01,5.000000000000000104e-03
1.107070469856262207e+01,5.000000000000000104e-03
1.109070181846618652e+01,5.000000000000000104e-03
1.112070345878601074e+01,0.000000000000000000e+00
1.114070367813110352e+01,0.000000000000000000e+00
1.116070461273193359e+01,0.000000000000000000e+00
1.118070530891418457e+01,0.000000000000000000e+00
1.120073318481445312e+01,0.000000000000000000e+00
1.123070597648620605e+01,0.000000000000000000e+00
1.125070571899414062e+01,0.000000000000000000e+00
1.128070497512817383e+01,-1.000000000000000021e-02
1.130074214935302734e+01,-1.000000000000000021e-02
1.132070422172546387e+01,5.000000000000000104e-03
1.134070515632629395e+01,5.000000000000000104e-03
1.137070536613464355e+01,-5.000000000000000104e-03
1.139070439338684082e+01,-5.000000000000000104e-03
1.141072583198547363e+01,-2.900007152564194370e-03
1.143070578575134277e+01,5.000000000000000104e-03
1.147070550918579102e+01,0.000000000000000000e+00
1.149070501327514648e+01,0.000000000000000000e+00
1.152070665359497070e+01,-5.000000000000000104e-03
1.155070590972900391e+01,-5.000000000000000104e-03
1.157070446014404297e+01,0.000000000000000000e+00
1.159070539474487305e+01,0.000000000000000000e+00
1.162070775032043457e+01,0.000000000000000000e+00
1.165070557594299316e+01,0.000000000000000000e+00
1.168070483207702637e+01,5.000000000000000104e-03
1.170074915885925293e+01,5.000000000000000104e-03
1.173070645332336426e+01,-5.000000000000000104e-03
1.175070548057556152e+01,-5.000000000000000104e-03
1.178070521354675293e+01,0.000000000000000000e+00
1.180074405670166016e+01,0.000000000000000000e+00
1.183070492744445801e+01,-5.000000000000000104e-03
1.185070562362670898e+01,-5.000000000000000104e-03
1.188070416450500488e+01,5.000000000000000104e-03
1.190074634552001953e+01,5.000000000000000104e-03
1.193070411682128906e+01,-5.000000000000000104e-03
1.196070766448974609e+01,-5.000000000000000104e-03
1.198070454597473145e+01,0.000000000000000000e+00
1.201072192192077637e+01,0.000000000000000000e+00
1.204070448875427246e+01,-5.000000000000000104e-03
1.206070446968078613e+01,2.121450540018596665e-03
1.209070372581481934e+01,1.000000000000000021e-02
1.211072349548339844e+01,7.897622964499440359e-03
1.214070606231689453e+01,0.000000000000000000e+00
1.230073642730712891e+01,5.000000000000000104e-03
1.233070516586303711e+01,5.000000000000000104e-03
1.236070466041564941e+01,3.939487864193409739e-03
1.238070440292358398e+01,0.000000000000000000e+00
1.241071701049804688e+01,-1.054407171637699106e-03
1.244070529937744141e+01,-5.000000000000000104e-03
1.247070550918579102e+01,-5.000000000000000104e-03
1.249070501327514648e+01,-5.000000000000000104e-03
1.252070569992065430e+01,0.000000000000000000e+00
1.254070782661437988e+01,0.000000000000000000e+00
1.257070684432983398e+01,-1.000000000000000021e-02
1.259070849418640137e+01,-1.000000000000000021e-02
1.262070322036743164e+01,0.000000000000000000e+00
1.264070534706115723e+01,0.000000000000000000e+00
1.266070652008056641e+01,1.059746328437917136e-03
1.269070529937744141e+01,5.000000000000000104e-03
1.271071863174438477e+01,2.892804348862715747e-03
1.274070572853088379e+01,-5.000000000000000104e-03
1.277070498466491699e+01,-5.000000000000000104e-03
1.280076217651367188e+01,-5.000000000000000104e-03
1.283070611953735352e+01,5.000000000000000104e-03
1.286070632934570312e+01,3.940228405216603808e-03
1.289070439338684082e+01,0.000000000000000000e+00
1.291072320938110352e+01,0.000000000000000000e+00
1.294070410728454590e+01,0.000000000000000000e+00
1.297070431709289551e+01,0.000000000000000000e+00
1.299070525169372559e+01,0.000000000000000000e+00
1.303070545196533203e+01,-5.000000000000000104e-03
1.306070518493652344e+01,-5.000000000000000104e-03
1.309070420265197754e+01,0.000000000000000000e+00
1.311070585250854492e+01,1.060010013589872185e-03
1.314070677757263184e+01,5.000000000000000104e-03
1.317070531845092773e+01,0.000000000000000000e+00
1.319070386886596680e+01,0.000000000000000000e+00
1.321070551872253418e+01,0.000000000000000000e+00
1.323070478439331055e+01,0.000000000000000000e+00
1.326070380210876465e+01,1.061057600610337956e-03
1.329070377349853516e+01,5.000000000000000104e-03
1.332070589065551758e+01,-5.000000000000000104e-03
1.336070418357849121e+01,-5.000000000000000104e-03
1.339070463180541992e+01,-1.499999999999999944e-02
1.342070508003234863e+01,-2.500000000000000139e-02
1.344070506095886230e+01,-2.500000000000000139e-02
1.348070621490478516e+01,-2.500000000000000139e-02
1.350074625015258789e+01,-2.500000000000000139e-02
1.353070473670959473e+01,-2.000000000000000042e-02
1.355070567131042480e+01,-2.000000000000000042e-02
1.358070611953735352e+01,-1.000000000000000021e-02
1.361070656776428223e+01,-6.821118634369634226e-03
1.364070534706115723e+01,5.000000000000000104e-03
1.366070508956909180e+01,1.818615296585924645e-03
1.369070458412170410e+01,-1.000000000000000021e-02
1.372070479393005371e+01,-5.000000000000000104e-03
1.374070453643798828e+01,-5.000000000000000104e-03
1.377070403099060059e+01,-1.000000000000000021e-02
1.379070496559143066e+01,-1.000000000000000021e-02
1.382065987586975098e+01,5.000000000000000104e-03
1.384067368507385254e+01,5.000000000000000104e-03
1.387070322036743164e+01,0.000000000000000000e+00
1.390070033073425293e+01,0.000000000000000000e+00
1.392070198059082031e+01,0.000000000000000000e+00
1.395070290565490723e+01,0.000000000000000000e+00
1.397070288658142090e+01,-5.000000000000000104e-03
1.400070190429687500e+01,-5.000000000000000104e-03
1.403070592880249023e+01,-5.000000000000000104e-03
1.405070471763610840e+01,-5.000000000000000104e-03
1.408070445060729980e+01,-5.000000000000000104e-03
1.410070276260375977e+01,-5.000000000000000104e-03
1.412070369720458984e+01,5.000000000000000104e-03
1.414070439338684082e+01,5.000000000000000104e-03
1.417070436477661133e+01,5.000000000000000104e-03
1.419070577621459961e+01,5.000000000000000104e-03
1.422070384025573730e+01,-5.000000000000000104e-03
1.424070310592651367e+01,-5.000000000000000104e-03
1.427070546150207520e+01,-5.000000000000000104e-03
1.429070401191711426e+01,-5.000000000000000104e-03
1.432070660591125488e+01,5.000000000000000104e-03
1.434070944786071777e+01,5.000000000000000104e-03
1.436070752143859863e+01,3.940918411139191987e-03
1.439070868492126465e+01,0.000000000000000000e+00
1.441070795059204102e+01,-1.058937128960732530e-03
1.444070959091186523e+01,-5.000000000000000104e-03
1.446071553230285645e+01,-3.944783520884989972e-03
1.449071002006530762e+01,0.000000000000000000e+00
1.451071047782897949e+01,1.057651041915025434e-03
1.454070973396301270e+01,0.000000000000000000e+00
1.456071186065673828e+01,-1.056935768442134310e-03
1.459070873260498047e+01,-5.000000000000000104e-03
1.461070990562438965e+01,-3.942041769979019207e-03
1.464071273803710938e+01,0.000000000000000000e+00
1.467070889472961426e+01,5.000000000000000104e-03
1.470070910453796387e+01,5.000000000000000104e-03
1.473070836067199707e+01,0.000000000000000000e+00
1.475070858001708984e+01,0.000000000000000000e+00
1.477071142196655273e+01,0.000000000000000000e+00
1.480071187019348145e+01,0.000000000000000000e+00
1.483071470260620117e+01,0.000000000000000000e+00
1.486070513725280762e+01,0.000000000000000000e+00
1.488070726394653320e+01,5.000000000000000104e-03
1.491070318222045898e+01,3.938653378475037194e-03
1.494070434570312500e+01,0.000000000000000000e+00
1.496070456504821777e+01,1.060606060606060714e-03
1.498070478439331055e+01,5.000000000000000104e-03
1.501070499420166016e+01,6.060367641799584495e-03
1.504070615768432617e+01,1.000000000000000021e-02
1.507070636749267578e+01,5.000000000000000104e-03
1.509070658683776855e+01,5.000000000000000104e-03
1.512070631980895996e+01,-5.000000000000000104e-03
1.515070629119873047e+01,-5.000000000000000104e-03
1.517070698738098145e+01,-5.000000000000000104e-03
1.520070385932922363e+01,-5.000000000000000104e-03
1.523070526123046875e+01,-5.000000000000000104e-03
1.526070690155029297e+01,-5.000000000000000104e-03
1.528070521354675293e+01,-5.000000000000000104e-03
1.530070304870605469e+01,-3.938559473571275407e-03
1.533070516586303711e+01,5.000000000000000104e-03
1.536070609092712402e+01,5.000000000000000104e-03
1.539070749282836914e+01,5.000000000000000104e-03
1.543070626258850098e+01,5.000000000000000104e-03
1.546070742607116699e+01,2.881460995613198840e-03
1.549070811271667480e+01,-5.000000000000000104e-03
1.552070951461791992e+01,-1.000000000000000021e-02
1.555070567131042480e+01,-1.000000000000000021e-02
1.557070565223693848e+01,0.000000000000000000e+00
1.559070491790771484e+01,0.000000000000000000e+00
1.561070656776428223e+01,1.059627121876788444e-03
1.563070631027221680e+01,5.000000000000000104e-03
1.565070462226867676e+01,5.000000000000000104e-03
1.568070602416992188e+01,1.499999999999999944e-02
1.570070338249206543e+01,2.000000000000000042e-02
1.572070479393005371e+01,2.106048685120282329e-02
1.575070524215698242e+01,3.712054742263125318e-02
1.578070640563964844e+01,6.211954318956679905e-02
1.580070424079895020e+01,8.106075056029754533e-02
1.583071255683898926e+01,1.071133443005984343e-01
1.585070943832397461e+01,1.271163932862864887e-01
1.589070320129394531e+01,1.700000000000000122e-01
1.592071533203125000e+01,2.050000000000000155e-01
1.595071196556091309e+01,2.431708073053263919e-01
1.598070645332336426e+01,2.800000000000000266e-01
1.600070476531982422e+01,3.081814605536084550e-01
1.602071380615234375e+01,3.381681527751287941e-01
1.605070829391479492e+01,3.821175853518977705e-01
1.608071303367614746e+01,4.221126794144294259e-01
1.610072088241577148e+01,4.481574994635577069e-01
1.613071537017822266e+01,4.921104329582300374e-01
1.616070890426635742e+01,5.300000000000000266e-01
1.619070696830749512e+01,5.700000000000000622e-01
1.622071170806884766e+01,6.149999999999999911e-01
1.624071025848388672e+01,6.481728774765753709e-01
1.626070594787597656e+01,6.781799542246805812e-01
1.629070591926574707e+01,7.199999999999999734e-01
1.632070660591125488e+01,7.650000000000000133e-01
1.634070873260498047e+01,7.931757385022530915e-01
1.637070584297180176e+01,8.331799542246804968e-01
1.639070463180541992e+01,8.631818181818181612e-01
1.642070627212524414e+01,9.081795966049971414e-01
1.645070528984069824e+01,9.500000000000000666e-01
1.647070479393005371e+01,9.781815364074197827e-01
1.650070214271545410e+01,1.015000000000000124e+00
1.653070759773254395e+01,1.054999999999999938e+00
1.655070590972900391e+01,1.087120020027179557e+00
1.658070611953735352e+01,1.128179672412559897e+00
1.661070466041564941e+01,1.168181742323097572e+00
1.663070440292358398e+01,1.198182175810027950e+00
1.666070508956909180e+01,1.235000000000000098e+00
1.668070507049560547e+01,1.260000000000000009e+00
1.668080830574035645e+01,1.260000000000000009e+00
1.669689679145812988e+01,1.284999999999999920e+00
1.672689247131347656e+01,1.333899935626922106e+00
1.675689125061035156e+01,1.364999999999999991e+00
1.678689336776733398e+01,1.415932575161528595e+00
1.682688808441162109e+01,1.465000000000000080e+00
1.684688878059387207e+01,1.489999999999999991e+00
1.687688803672790527e+01,1.525000000000000133e+00
1.690688705444335938e+01,1.564999999999999947e+00
1.693688797950744629e+01,1.604999999999999982e+00
1.695688867568969727e+01,1.630000000000000115e+00
1.698688602447509766e+01,1.675939869343378907e+00
1.701688885688781738e+01,1.705000000000000071e+00
1.703688907623291016e+01,1.729999999999999982e+00
1.705688810348510742e+01,1.763906730562906811e+00
1.708688831329345703e+01,1.794999999999999929e+00
1.710688757896423340e+01,1.820000000000000062e+00
1.712688899040222168e+01,1.840000000000000080e+00
1.714688897132873535e+01,1.870937008249487388e+00
1.717688751220703125e+01,1.900000000000000133e+00
1.719689059257507324e+01,1.919999999999999929e+00
1.721688795089721680e+01,1.945000000000000062e+00
1.723688745498657227e+01,1.975938297212884054e+00
1.726689195632934570e+01,2.000000000000000000e+00
1.728689050674438477e+01,2.030935294678619218e+00
1.731688570976257324e+01,2.055000000000000160e+00
1.733688735961914062e+01,2.080000000000000071e+00
1.735688734054565430e+01,2.100000000000000089e+00
1.738688874244689941e+01,2.135000000000000231e+00
1.740689110755920410e+01,2.155000000000000249e+00
1.743688774108886719e+01,2.189999999999999947e+00
1.745688819885253906e+01,2.223906518214762151e+00
1.748688912391662598e+01,2.254999999999999893e+00
1.751689052581787109e+01,2.290000000000000036e+00
1.754689049720764160e+01,2.325000000000000178e+00
1.756689047813415527e+01,2.358902942017929050e+00
1.760689234733581543e+01,2.408900081060461495e+00
1.763689017295837402e+01,2.448903366553812688e+00
1.767688894271850586e+01,2.498905657678277770e+00
1.770688962936401367e+01,2.538904439464022111e+00
1.773689031600952148e+01,2.569999999999999840e+00
1.777689099311828613e+01,2.615000000000000213e+00
1.780688977241516113e+01,2.655000000000000249e+00
1.783689045906066895e+01,2.700000000000000178e+00
1.786689090728759766e+01,2.734999999999999876e+00
1.788689017295837402e+01,2.765000000000000124e+00
1.791689157485961914e+01,2.805000000000000160e+00
1.793688988685607910e+01,2.838904014876979076e+00
1.796689057350158691e+01,2.870000000000000107e+00
1.798688960075378418e+01,2.899999999999999911e+00
1.800688982009887695e+01,2.933903869537228815e+00
1.802688908576965332e+01,2.960936866700045300e+00
1.805689120292663574e+01,2.995000000000000107e+00
1.807689046859741211e+01,3.030935339278050922e+00
1.810688948631286621e+01,3.064999999999999947e+00
1.812688946723937988e+01,3.100936248331108480e+00
1.816688871383666992e+01,3.149999999999999911e+00
1.819688868522644043e+01,3.198906015306487216e+00
1.822689175605773926e+01,3.243901220733393931e+00
1.825689482688903809e+01,3.288896862483311256e+00
1.828688955307006836e+01,3.325000000000000178e+00
1.831689047813415527e+01,3.365000000000000213e+00
1.834688735008239746e+01,3.410000000000000142e+00
1.837688970565795898e+01,3.455000000000000071e+00
1.839688658714294434e+01,3.484999999999999876e+00
1.842689061164855957e+01,3.538902651280339651e+00
1.845706176757812500e+01,3.583646171085256515e+00
1.848689746856689453e+01,3.628892425434518287e+00
1.851688790321350098e+01,3.660000000000000142e+00
1.854688620567321777e+01,3.705000000000000071e+00
1.857688832283020020e+01,3.750000000000000000e+00
1.860688686370849609e+01,3.794999999999999929e+00
1.862688970565795898e+01,3.820000000000000284e+00
1.865688681602478027e+01,3.873908663932863039e+00
1.868689227104187012e+01,3.910000000000000142e+00
1.870690131187438965e+01,3.948886915263936093e+00
1.873689293861389160e+01,3.979999999999999982e+00
1.876689124107360840e+01,4.025000000000000355e+00
1.878689002990722656e+01,4.054999999999999716e+00
1.880689764022827148e+01,4.090928142284950830e+00
1.883689832687377930e+01,4.133891206904772631e+00
1.886689782142639160e+01,4.178892067806308397e+00
1.889688777923583984e+01,4.214999999999999858e+00
1.892688512802124023e+01,4.254999999999999893e+00
1.895688891410827637e+01,4.294999999999999929e+00
1.898688912391662598e+01,4.339999999999999858e+00
1.901688933372497559e+01,4.379999999999999893e+00
1.904688978195190430e+01,4.424999999999999822e+00
1.907689476013183594e+01,4.464999999999999858e+00
1.909688949584960938e+01,4.500936389862432385e+00
1.912689685821533203e+01,4.530000000000000249e+00
1.914690184593200684e+01,4.560000000000000497e+00
1.917690014839172363e+01,4.600000000000000533e+00
1.919689059257507324e+01,4.633902796652599854e+00
1.922689890861511230e+01,4.665000000000000036e+00
1.925688815116882324e+01,4.700000000000000178e+00
1.928688740730285645e+01,4.725000000000000533e+00
1.930688810348510742e+01,4.755937820375271130e+00
1.933689212799072266e+01,4.785933767255561300e+00
1.936689114570617676e+01,4.810000000000000497e+00
1.939688968658447266e+01,4.834999999999999964e+00
1.942688465118408203e+01,4.860000000000000320e+00
1.945684862136840820e+01,4.884999999999999787e+00
1.948688840866088867e+01,4.905000000000000249e+00
1.950688791275024414e+01,4.919999999999999929e+00
1.953688621520996094e+01,4.945000000000000284e+00
1.955688667297363281e+01,4.957969577034953446e+00
1.958689188957214355e+01,4.975000000000000533e+00
1.960689496994018555e+01,4.992965263208087201e+00
1.963688921928405762e+01,5.004999999999999893e+00
1.966690301895141602e+01,5.025000000000000355e+00
1.968690013885498047e+01,5.035000000000000142e+00
1.971689248085021973e+01,5.049999999999999822e+00
1.973688793182373047e+01,5.062968958611482329e+00
1.975688695907592773e+01,5.077969387025248693e+00
1.978689265251159668e+01,5.089999999999999858e+00
1.981689071655273438e+01,5.110000000000000320e+00
1.983690023422241211e+01,5.122962781936960752e+00
1.986689066886901855e+01,5.139999999999999680e+00
1.988688802719116211e+01,5.155937678809841884e+00
1.991689133644104004e+01,5.169999999999999929e+00
1.993689227104187012e+01,5.185933864199885335e+00
1.996688604354858398e+01,5.205000000000000071e+00
1.998689460754394531e+01,5.220931286061704313e+00
2.001688981056213379e+01,5.240000000000000213e+00
2.003688931465148926e+01,5.254999999999999893e+00
2.006688761711120605e+01,5.280000000000000249e+00
2.008688879013061523e+01,5.299999999999999822e+00
2.011688780784606934e+01,5.325000000000000178e+00
2.013689208030700684e+01,5.339999999999999858e+00
2.016689372062683105e+01,5.370000000000000107e+00
2.018689012527465820e+01,5.384999999999999787e+00
2.021689057350158691e+01,5.410000000000000142e+00
2.023689627647399902e+01,5.435929475717045101e+00
2.026689171791076660e+01,5.465934244093173966e+00
2.029688787460327148e+01,5.490000000000000213e+00
2.032685160636901855e+01,5.514999999999999680e+00
2.034689664840698242e+01,5.545929237298238057e+00
2.037689375877380371e+01,5.575932098323916009e+00
2.040690064430236816e+01,5.605000000000000426e+00
2.043689298629760742e+01,5.634999999999999787e+00
2.046688795089721680e+01,5.669999999999999929e+00
2.048688912391662598e+01,5.700936628281239038e+00
2.051689529418945312e+01,5.733895644088406129e+00
2.054688715934753418e+01,5.759999999999999787e+00
2.057689213752746582e+01,5.794999999999999929e+00
2.059688949584960938e+01,5.823904439464022254e+00
2.088688778877258301e+01,6.200000000000000178e+00
2.090689539909362793e+01,6.238895856182346655e+00
2.094687843322753906e+01,6.290000000000000036e+00
2.097689318656921387e+01,6.330000000000000071e+00
2.100688743591308594e+01,6.375000000000000000e+00
2.103688812255859375e+01,6.419999999999999929e+00
2.106688809394836426e+01,6.464999999999999858e+00
2.108688879013061523e+01,6.503905445355712800e+00
2.111688566207885742e+01,6.548910161651804174e+00
2.114688658714294434e+01,6.584999999999999964e+00
2.117688560485839844e+01,6.629999999999999893e+00
2.119688653945922852e+01,6.665939250888110124e+00
2.123688602447509766e+01,6.714999999999999858e+00
2.126688790321350098e+01,6.759999999999999787e+00
2.128688645362854004e+01,6.795939347701697386e+00
2.131688952445983887e+01,6.838904439464021934e+00
2.134688973426818848e+01,6.875000000000000000e+00
2.137689518928527832e+01,6.919999999999999929e+00
2.139688873291015625e+01,6.958905657678277734e+00
2.142688703536987305e+01,6.995000000000000107e+00
2.145689058303833008e+01,7.040000000000000036e+00
2.148688936233520508e+01,7.084999999999999964e+00
2.150688695907592773e+01,7.115000000000000213e+00
2.153689098358154297e+01,7.155000000000000249e+00
2.155688858032226562e+01,7.190000000000000391e+00
2.157688879966735840e+01,7.219999999999999751e+00
2.159688425064086914e+01,7.250000000000000000e+00
2.161688542366027832e+01,7.280000000000000249e+00
2.163688778877258301e+01,7.310000000000000497e+00
2.165688753128051758e+01,7.334999999999999964e+00
2.167688846588134766e+01,7.373906015306487483e+00
2.169688463211059570e+01,7.395000000000000462e+00
2.172688531875610352e+01,7.440000000000000391e+00
2.174688887596130371e+01,7.464999999999999858e+00
2.177688550949096680e+01,7.515000000000000568e+00
2.179688453674316406e+01,7.544999999999999929e+00
2.182688570022583008e+01,7.584999999999999964e+00
2.184688854217529297e+01,7.615000000000000213e+00
2.187688565254211426e+01,7.655000000000000249e+00
2.189688444137573242e+01,7.685000000000000497e+00
2.191688871383666992e+01,7.714999999999999858e+00
2.193689370155334473e+01,7.745000000000000107e+00
2.196688961982727051e+01,7.785000000000000142e+00
2.198688578605651855e+01,7.810000000000000497e+00
2.201688575744628906e+01,7.850000000000000533e+00
2.203688526153564453e+01,7.870000000000000107e+00
2.205688667297363281e+01,7.890000000000000568e+00
2.208688473701477051e+01,7.919999999999999929e+00
2.209688591957092285e+01,7.935939966144530011e+00
2.212688922882080078e+01,7.955000000000000071e+00
2.219688463211059570e+01,8.000000000000000000e+00
2.221688818931579590e+01,8.015000000000000568e+00
2.223688673973083496e+01,8.025000000000000355e+00
2.225689601898193359e+01,8.040929811176807718e+00
2.228688454627990723e+01,8.054999999999999716e+00
2.230688524246215820e+01,8.070000000000000284e+00
2.233689212799072266e+01,8.080000000000000071e+00
2.235688591003417969e+01,8.089999999999999858e+00
2.237688589096069336e+01,8.105000000000000426e+00
2.239688634872436523e+01,8.115000000000000213e+00
2.241688752174377441e+01,8.132969197024603858e+00
2.244688916206359863e+01,8.150000000000000355e+00
2.246688771247863770e+01,8.162969100185971882e+00
2.249688601493835449e+01,8.179999999999999716e+00
2.252688694000244141e+01,8.205000000000000071e+00
2.255688786506652832e+01,8.224999999999999645e+00
2.258688664436340332e+01,8.245000000000000995e+00
2.260688734054565430e+01,8.255000000000000782e+00
2.263689041137695312e+01,8.275000000000000355e+00
2.266688704490661621e+01,8.294999999999999929e+00
2.269689154624938965e+01,8.314999999999999503e+00
2.272688651084899902e+01,8.335000000000000853e+00
2.275689053535461426e+01,8.355000000000000426e+00
2.277688527107238770e+01,8.365000000000000213e+00
2.279689741134643555e+01,8.382964212483905442e+00
2.282688593864440918e+01,8.400000000000000355e+00
2.284688591957092285e+01,8.412969912263971395e+00
2.287688517570495605e+01,8.427970292308426536e+00
2.290689826011657715e+01,8.439999999999999503e+00
2.292688512802124023e+01,8.457970340700473599e+00
2.295688915252685547e+01,8.470000000000000639e+00
2.297688674926757812e+01,8.480000000000000426e+00
2.299689006805419922e+01,8.490000000000000213e+00
2.301688790321350098e+01,8.500000000000000000e+00
2.303689742088317871e+01,8.515000000000000568e+00
2.305689144134521484e+01,8.525000000000000355e+00
2.307688784599304199e+01,8.540000000000000924e+00
2.309689664840698242e+01,8.554999999999999716e+00
2.311688804626464844e+01,8.564999999999999503e+00
2.313688850402832031e+01,8.585937440396719467e+00
2.316688966751098633e+01,8.599999999999999645e+00
2.318688941001892090e+01,8.615000000000000213e+00
2.320690894126892090e+01,8.630000000000000782e+00
2.322688865661621094e+01,8.640000000000000568e+00
2.324688982963562012e+01,8.654999999999999361e+00
2.327688956260681152e+01,8.675000000000000711e+00
2.329689526557922363e+01,8.685000000000000497e+00
2.332688784599304199e+01,8.705000000000000071e+00
2.335689163208007812e+01,8.720000000000000639e+00
2.338688778877258301e+01,8.740000000000000213e+00
2.340690231323242188e+01,8.755923515246882616e+00
2.344688653945922852e+01,8.769999999999999574e+00
2.347688961029052734e+01,8.785000000000000142e+00
2.349690032005310059e+01,8.794999999999999929e+00
2.352688908576965332e+01,8.807968362578675325e+00
2.356712841987609863e+01,8.825000000000001066e+00
2.359688735008239746e+01,8.839999999999999858e+00
2.361688947677612305e+01,8.849999999999999645e+00
2.364688825607299805e+01,8.859999999999999432e+00
2.367688727378845215e+01,8.870000000000000995e+00
2.369690132141113281e+01,8.875000000000000000e+00
2.371688890457153320e+01,8.880000000000000782e+00
2.374688982963562012e+01,8.890000000000000568e+00
2.376688909530639648e+01,8.894999999999999574e+00
2.378688693046569824e+01,8.904999999999999361e+00
2.381688833236694336e+01,8.910000000000000142e+00
2.383688926696777344e+01,8.922968265700253809e+00
2.386688852310180664e+01,8.929999999999999716e+00
2.389689064025878906e+01,8.935000000000000497e+00
2.392688846588134766e+01,8.939999999999999503e+00
2.394688868522644043e+01,8.945000000000000284e+00
2.397688984870910645e+01,8.950000000000001066e+00
2.399688935279846191e+01,8.957968194931217099e+00
2.402688932418823242e+01,8.970000000000000639e+00
2.405688834190368652e+01,8.974999999999999645e+00
2.408688831329345703e+01,8.980000000000000426e+00
2.410689949989318848e+01,8.984999999999999432e+00
2.413689231872558594e+01,8.990000000000000213e+00
2.415688848495483398e+01,8.995000000000000995e+00
2.418689036369323730e+01,9.005000000000000782e+00
2.420690727233886719e+01,9.005000000000000782e+00
2.423688840866088867e+01,9.009999999999999787e+00
2.425689172744750977e+01,9.009999999999999787e+00
2.427688503265380859e+01,9.009999999999999787e+00
2.429688596725463867e+01,9.009999999999999787e+00
2.432689142227172852e+01,9.009999999999999787e+00
2.435689091682434082e+01,9.015000000000000568e+00
2.437689065933227539e+01,9.015000000000000568e+00
2.440688991546630859e+01,9.015000000000000568e+00
2.443689155578613281e+01,9.019999999999999574e+00
2.446689081192016602e+01,9.019999999999999574e+00
2.448689007759094238e+01,9.019999999999999574e+00
2.451689171791076660e+01,9.019999999999999574e+00
2.454689002037048340e+01,9.019999999999999574e+00
2.457689285278320312e+01,9.015000000000000568e+00
2.459689736366271973e+01,9.015000000000000568e+00
2.462686705589294434e+01,9.015000000000000568e+00
2.465688586235046387e+01,9.009999999999999787e+00
2.468688559532165527e+01,9.009999999999999787e+00
2.471688699722290039e+01,9.005000000000000782e+00
2.473688626289367676e+01,9.005000000000000782e+00
2.476688551902770996e+01,9.005000000000000782e+00
2.478688549995422363e+01,9.002029778508928715e+00
2.481688523292541504e+01,8.995000000000000995e+00
2.484687566757202148e+01,8.990000000000000213e+00
2.487689065933227539e+01,8.990000000000000213e+00
2.490688824653625488e+01,8.984999999999999432e+00
2.492688798904418945e+01,8.977031089812363973e+00
2.496685194969177246e+01,8.970000000000000639e+00
2.498688840866088867e+01,8.970000000000000639e+00
2.501688933372497559e+01,8.970000000000000639e+00
2.504688930511474609e+01,8.964999999999999858e+00
2.507688617706298828e+01,8.964999999999999858e+00
2.510688638687133789e+01,8.964999999999999858e+00
2.512688922882080078e+01,8.964999999999999858e+00
2.515688729286193848e+01,8.957030732184154687e+00
2.518688535690307617e+01,8.950000000000001066e+00
2.520688629150390625e+01,8.950000000000001066e+00
2.523688745498657227e+01,8.950000000000001066e+00
2.525688552856445312e+01,8.945000000000000284e+00
2.528688621520996094e+01,8.939999999999999503e+00
2.532688689231872559e+01,8.929999999999999716e+00
2.534689044952392578e+01,8.925000000000000711e+00
2.537688660621643066e+01,8.925000000000000711e+00
2.539688563346862793e+01,8.919999999999999929e+00
2.542688775062561035e+01,8.919999999999999929e+00
2.545688962936401367e+01,8.919999999999999929e+00
2.547688913345336914e+01,8.915000000000000924e+00
2.550688862800598145e+01,8.919999999999999929e+00
2.553688645362854004e+01,8.919999999999999929e+00
2.556688928604125977e+01,8.925000000000000711e+00
2.558688712120056152e+01,8.929999999999999716e+00
2.562688517570495605e+01,8.935000000000000497e+00
2.564688968658447266e+01,8.939999999999999503e+00
2.568688797950744629e+01,8.950000000000001066e+00
2.571688771247863770e+01,8.960000000000000853e+00
2.574688768386840820e+01,8.970000000000000639e+00
2.577688527107238770e+01,8.987970340700472960e+00
2.580688500404357910e+01,8.995000000000000995e+00
2.583688712120056152e+01,9.000000000000000000e+00
2.585688591003417969e+01,8.992030016927735403e+00
2.589688491821289062e+01,8.960000000000000853e+00
2.591688561439514160e+01,8.926089335526786073e+00
2.595688533782958984e+01,8.865000000000000213e+00
2.598688483238220215e+01,8.798117877068332149e+00
2.601688551902770996e+01,8.727179095937440678e+00
2.604688906669616699e+01,8.650157591073813990e+00
2.607688522338867188e+01,8.572178246149444902e+00
2.610690808296203613e+01,8.480205517011182081e+00
2.614688992500305176e+01,8.390000000000000568e+00
2.617688894271850586e+01,8.292188394049208711e+00
2.620688891410827637e+01,8.210157833249887460e+00
2.623688769340515137e+01,8.130154853014806449e+00
2.627688860893249512e+01,8.035000000000000142e+00
2.629688549041748047e+01,7.980000000000000426e+00
2.632688713073730469e+01,7.875153418844173636e+00
2.635688757896423340e+01,7.787185398884173715e+00
2.639688515663146973e+01,7.690000000000000391e+00
2.641688752174377441e+01,7.634999999999999787e+00
2.644689178466796875e+01,7.527197982976897350e+00
2.647688794136047363e+01,7.442186538874185686e+00
2.651688766479492188e+01,7.344999999999999751e+00
2.654689002037048340e+01,7.254999999999999893e+00
2.657688927650451660e+01,7.152190115156283667e+00
2.660688662528991699e+01,7.070152226778562365e+00
2.663688731193542480e+01,7.004999999999999893e+00
2.666688728332519531e+01,6.919999999999999929e+00
2.669688487052917480e+01,6.839999999999999858e+00
2.672688603401184082e+01,6.754999999999999893e+00
2.675688815116882324e+01,6.660156045108838185e+00
2.679688572883605957e+01,6.570000000000000284e+00
2.682689356803894043e+01,6.495000000000000107e+00
2.684689497947692871e+01,6.445000000000000284e+00
2.685703206062316895e+01,6.424999999999999822e+00
2.685707736015319824e+01,6.424999999999999822e+00
2.687707877159118652e+01,6.375000000000000000e+00
2.690708398818969727e+01,6.310000000000000497e+00
2.692708086967468262e+01,6.272127530219584024e+00
2.696712398529052734e+01,6.237149107121569891e+00
2.699707412719726562e+01,6.222124192356293548e+00
2.702707576751708984e+01,6.209999999999999964e+00
2.705707287788391113e+01,6.187123477099873980e+00
2.708707284927368164e+01,6.174999999999999822e+00
2.711715316772460938e+01,6.160000000000000142e+00
2.714707803726196289e+01,6.140000000000000568e+00
2.717707419395446777e+01,6.125000000000000000e+00
2.719707393646240234e+01,6.107124073146890098e+00
2.722707414627075195e+01,6.089999999999999858e+00
2.726707530021667480e+01,6.065000000000000391e+00
2.729707813262939453e+01,6.044999999999999929e+00
2.732707428932189941e+01,6.030000000000000249e+00
2.735707426071166992e+01,6.015000000000000568e+00
2.738707304000854492e+01,6.004999999999999893e+00
2.741707777976989746e+01,6.000000000000000000e+00
2.744707441329956055e+01,6.000000000000000000e+00
2.747707366943359375e+01,6.004999999999999893e+00
2.749708247184753418e+01,6.009999999999999787e+00
2.752707362174987793e+01,6.022876096700363391e+00
2.755707263946533203e+01,6.032876591483477213e+00
2.757707595825195312e+01,6.040000000000000036e+00
2.760708332061767578e+01,6.049999999999999822e+00
2.763707447052001953e+01,6.060000000000000497e+00
2.765707421302795410e+01,6.070751716574480206e+00
2.769707822799682617e+01,6.094999999999999751e+00
2.772707295417785645e+01,6.115000000000000213e+00
2.774707508087158203e+01,6.132875399361021884e+00
2.777707362174987793e+01,6.155752330543832862e+00
2.780709671974182129e+01,6.179999999999999716e+00
2.783707332611083984e+01,6.209999999999999964e+00
2.786707329750061035e+01,6.250000000000000000e+00
2.788707375526428223e+01,6.285751954987602197e+00
2.791707301139831543e+01,6.320000000000000284e+00
2.794708204269409180e+01,6.360000000000000320e+00
2.798707246780395508e+01,6.410000000000000142e+00
2.800707745552062988e+01,6.435000000000000497e+00
2.803707671165466309e+01,6.475000000000000533e+00
2.806707334518432617e+01,6.509999999999999787e+00
2.809707427024841309e+01,6.549999999999999822e+00
2.812707304954528809e+01,6.589999999999999858e+00
2.815707373619079590e+01,6.629999999999999893e+00
2.818707346916198730e+01,6.674999999999999822e+00
2.820707726478576660e+01,6.713622773764393870e+00
2.824708342552185059e+01,6.765000000000000568e+00
2.827707529067993164e+01,6.815000000000000391e+00
2.829707407951354980e+01,6.844999999999999751e+00
2.832707357406616211e+01,6.890000000000000568e+00
2.835707402229309082e+01,6.940000000000000391e+00
2.838707232475280762e+01,6.985000000000000320e+00
2.841707420349121094e+01,7.025000000000000355e+00
2.844707560539245605e+01,7.070000000000000284e+00
2.848707246780395508e+01,7.129999999999999893e+00
2.851707243919372559e+01,7.169999999999999929e+00
2.854707431793212891e+01,7.214999999999999858e+00
2.857707285881042480e+01,7.258629568700379231e+00
2.860707664489746094e+01,7.300749094030135389e+00
2.863707184791564941e+01,7.334999999999999964e+00
2.866707324981689453e+01,7.375000000000000000e+00
2.869708108901977539e+01,7.410000000000000142e+00
2.872707176208496094e+01,7.445000000000000284e+00
2.875707221031188965e+01,7.475000000000000533e+00
2.878707289695739746e+01,7.509999999999999787e+00
2.881707286834716797e+01,7.544999999999999929e+00
2.884707212448120117e+01,7.575000000000000178e+00
2.887707257270812988e+01,7.605000000000000426e+00
2.890707612037658691e+01,7.634999999999999787e+00
2.893707704544067383e+01,7.665000000000000036e+00
2.896707272529602051e+01,7.690000000000000391e+00
2.899708414077758789e+01,7.719999999999999751e+00
2.902707195281982422e+01,7.745000000000000107e+00
2.905707168579101562e+01,7.775000000000000355e+00
2.908707046508789062e+01,7.799999999999999822e+00
2.910707879066467285e+01,7.825747085330091224e+00
2.913707327842712402e+01,7.850000000000000533e+00
2.916707229614257812e+01,7.870000000000000107e+00
2.918707227706909180e+01,7.890753659815936238e+00
2.921707296371459961e+01,7.910000000000000142e+00
2.924707221984863281e+01,7.930000000000000604e+00
2.927707290649414062e+01,7.950000000000000178e+00
2.929708504676818848e+01,7.972870324011157805e+00
2.932707166671752930e+01,7.990000000000000213e+00
2.935707020759582520e+01,8.015000000000000568e+00
2.937707185745239258e+01,8.035753999475479858e+00
2.940708923339843750e+01,8.050000000000000711e+00
2.943707299232482910e+01,8.064999999999999503e+00
2.946707153320312500e+01,8.085000000000000853e+00
2.948707151412963867e+01,8.097877118947142350e+00
2.951707029342651367e+01,8.109999999999999432e+00
2.954707336425781250e+01,8.125000000000000000e+00
2.957707238197326660e+01,8.134999999999999787e+00
2.960709476470947266e+01,8.150000000000000355e+00
2.963707327842712402e+01,8.165000000000000924e+00
2.965707373619079590e+01,8.177876096700362751e+00
2.968707251548767090e+01,8.189999999999999503e+00
2.970707726478576660e+01,8.205748652901625917e+00
2.973707222938537598e+01,8.220000000000000639e+00
2.976707220077514648e+01,8.240000000000000213e+00
2.978707265853881836e+01,8.257876642109529541e+00
2.982707262039184570e+01,8.285000000000000142e+00
2.984707188606262207e+01,8.302876931146290218e+00
2.987707233428955078e+01,8.320000000000000284e+00
2.990708875656127930e+01,8.339999999999999858e+00
2.992707324028015137e+01,8.355000000000000426e+00
2.995707345008850098e+01,8.382876165271916591e+00
2.998707556724548340e+01,8.400000000000000355e+00
3.001707196235656738e+01,8.425000000000000711e+00
3.003707408905029297e+01,8.440751752420009524e+00
3.006707239151000977e+01,8.467876761318933632e+00
3.009708595275878906e+01,8.490000000000000213e+00
3.012707185745239258e+01,8.509999999999999787e+00
3.015707087516784668e+01,8.535000000000000142e+00
3.018707251548767090e+01,8.564999999999999503e+00
3.020708036422729492e+01,8.587872708199222771e+00
3.024707388877868652e+01,8.620000000000000995e+00
3.027707099914550781e+01,8.654999999999999361e+00
3.030708956718444824e+01,8.703604534725700503e+00
3.034707355499267578e+01,8.750000000000000000e+00
3.037707185745239258e+01,8.794999999999999929e+00
3.040709662437438965e+01,8.835000000000000853e+00
3.042707228660583496e+01,8.865000000000000213e+00
3.045707273483276367e+01,8.904999999999999361e+00
3.048707175254821777e+01,8.950000000000001066e+00
3.050709033012390137e+01,8.970000000000000639e+00
3.052707195281982422e+01,9.000753862292581786e+00
3.055707192420959473e+01,9.029999999999999361e+00
3.058707165718078613e+01,9.064999999999999503e+00
3.060709762573242188e+01,9.089999999999999858e+00
3.063707208633422852e+01,9.133630489723904233e+00
3.066707205772399902e+01,9.165753898240426523e+00
3.069708395004272461e+01,9.189999999999999503e+00
3.072707223892211914e+01,9.214999999999999858e+00
3.075707173347473145e+01,9.240000000000000213e+00
3.078707194328308105e+01,9.269999999999999574e+00
3.081707262992858887e+01,9.290000000000000924e+00
3.084707188606262207e+01,9.320000000000000284e+00
3.087707257270812988e+01,9.355753182966953574e+00
3.090709495544433594e+01,9.380731009489295502e+00
3.094707226753234863e+01,9.410000000000000142e+00
3.097707128524780273e+01,9.429999999999999716e+00
3.100709509849548340e+01,9.450000000000001066e+00
3.103707146644592285e+01,9.474999999999999645e+00
3.106707191467285156e+01,9.500000000000000000e+00
3.109708189964294434e+01,9.525000000000000355e+00
3.112707281112670898e+01,9.552876454320045951e+00
3.115707063674926758e+01,9.570000000000000284e+00
3.118706965446472168e+01,9.585756282485338176e+00
3.121707010269165039e+01,9.599999999999999645e+00
3.124707293510437012e+01,9.620000000000000995e+00
3.126707172393798828e+01,9.637877118947143273e+00
3.129707932472229004e+01,9.654999999999999361e+00
3.131707501411437988e+01,9.670750798722044905e+00
3.134707093238830566e+01,9.687877476575351920e+00
3.138707280158996582e+01,9.710000000000000853e+00
3.141707301139831543e+01,9.724999999999999645e+00
3.144707322120666504e+01,9.740000000000000213e+00
3.147707319259643555e+01,9.757876284481319829e+00
3.150707674026489258e+01,9.769999999999999574e+00
3.153707551956176758e+01,9.785000000000000142e+00
3.156707572937011719e+01,9.802875023841313151e+00
3.159708023071289062e+01,9.810000000000000497e+00
3.162707567214965820e+01,9.825000000000001066e+00
3.164707422256469727e+01,9.835000000000000853e+00
3.168707299232482910e+01,9.849999999999999645e+00
3.171707439422607422e+01,9.859999999999999432e+00
3.174708366394042969e+01,9.875000000000000000e+00
3.177707505226135254e+01,9.892875569224900190e+00
3.180708217620849609e+01,9.902871805264162219e+00
3.183707189559936523e+01,9.915000000000000924e+00
3.186707425117492676e+01,9.925000000000000711e+00
3.189707803726196289e+01,9.935000000000000497e+00
3.192707324028015137e+01,9.939999999999999503e+00
3.195707130432128906e+01,9.950000000000001066e+00
3.198707294464111328e+01,9.957876472271232515e+00
3.200095701217651367e+01,9.960000000000000853e+00
3.201497268676757812e+01,9.964999999999999858e+00
3.203497338294982910e+01,9.970000000000000639e+00
3.206496572494506836e+01,9.980000000000000426e+00
3.208496785163879395e+01,9.984999999999999432e+00
3.211497306823730469e+01,9.990000000000000213e+00
3.214496278762817383e+01,9.995000000000000995e+00
3.217496228218078613e+01,1.000000000000000000e+01
3.220496344566345215e+01,1.000500000000000078e+01
3.224496555328369141e+01,1.000500000000000078e+01
3.227496457099914551e+01,1.000999999999999979e+01
3.231496810913085938e+01,1.000999999999999979e+01
3.234496855735778809e+01,1.000500000000000078e+01
3.238494873046875000e+01,1.000000000000000000e+01
3.241496372222900391e+01,1.000000000000000000e+01
3.244497299194335938e+01,9.995000000000000995e+00
3.247496628761291504e+01,9.984999999999999432e+00
3.250496459007263184e+01,9.980000000000000426e+00
3.253496670722961426e+01,9.964999999999999858e+00
3.256497144699096680e+01,9.956072859050161483e+00
3.259496402740478516e+01,9.945000000000000284e+00
3.263496279716491699e+01,9.925000000000000711e+00
3.266496610641479492e+01,9.910000000000000142e+00
3.269496226310729980e+01,9.890000000000000568e+00
3.272496533393859863e+01,9.870000000000000995e+00
3.275496506690979004e+01,9.837139331950504939e+00
3.278494095802307129e+01,9.814999999999999503e+00
3.281494736671447754e+01,9.777121450540018799e+00
3.285496354103088379e+01,9.740000000000000213e+00
3.288496494293212891e+01,9.700000000000001066e+00
3.291496515274047852e+01,9.660000000000000142e+00
3.294496512413024902e+01,9.620000000000000995e+00
3.296496582031250000e+01,9.583210070810386227e+00
3.299496722221374512e+01,9.543212216579645357e+00
3.302496385574340820e+01,9.502137901437665235e+00
3.306496310234069824e+01,9.455000000000000071e+00
3.308496618270874023e+01,9.425000000000000711e+00
3.312496566772460938e+01,9.365000000000000213e+00
3.314496707916259766e+01,9.323211577893282254e+00
3.317496514320373535e+01,9.290000000000000924e+00
3.321496486663818359e+01,9.230000000000000426e+00
3.324496603012084961e+01,9.179999999999999716e+00
3.327496504783630371e+01,9.134999999999999787e+00
3.330496501922607422e+01,9.089999999999999858e+00
3.332496523857116699e+01,9.043209636658403383e+00
3.336496615409851074e+01,8.990000000000000213e+00
3.338496494293212891e+01,8.943208640297546808e+00
3.341496253013610840e+01,8.904999999999999361e+00
3.344496393203735352e+01,8.859999999999999432e+00
3.347496342658996582e+01,8.810000000000000497e+00
3.350496196746826172e+01,8.765000000000000568e+00
3.353497099876403809e+01,8.720000000000000639e+00
3.356501793861389160e+01,8.675000000000000711e+00
3.359496927261352539e+01,8.630000000000000782e+00
3.362496781349182129e+01,8.580000000000000071e+00
3.365497207641601562e+01,8.535000000000000142e+00
3.368496489524841309e+01,8.495000000000000995e+00
3.371496510505676270e+01,8.449999999999999289e+00
3.374496626853942871e+01,8.404999999999999361e+00
3.377496600151062012e+01,8.359999999999999432e+00
3.380496811866760254e+01,8.314999999999999503e+00
3.382496714591979980e+01,8.273211858951434294e+00
3.386496758460998535e+01,8.218212574207854004e+00
3.389496445655822754e+01,8.189999999999999503e+00
3.392496657371520996e+01,8.150000000000000355e+00
3.395496606826782227e+01,8.115000000000000213e+00
3.398496937751770020e+01,8.074999999999999289e+00
3.401496887207031250e+01,8.035000000000000142e+00
3.404496812820434570e+01,7.995000000000000107e+00
3.407497072219848633e+01,7.947144866720710077e+00
3.410497450828552246e+01,7.908222945425936068e+00
3.414496254920959473e+01,7.870000000000000107e+00
3.416496944427490234e+01,7.842143623489020499e+00
3.419496846199035645e+01,7.820000000000000284e+00
3.423496460914611816e+01,7.780000000000000249e+00
3.426497149467468262e+01,7.742145530839472656e+00
3.429496645927429199e+01,7.719999999999999751e+00
3.432497620582580566e+01,7.695000000000000284e+00
3.436497116088867188e+01,7.660000000000000142e+00
3.438498020172119141e+01,7.641077176167656582e+00
3.442497396469116211e+01,7.615000000000000213e+00
3.445497679710388184e+01,7.594999999999999751e+00
3.448498106002807617e+01,7.580000000000000071e+00
3.451498103141784668e+01,7.560000000000000497e+00
3.454496908187866211e+01,7.544999999999999929e+00
3.457497262954711914e+01,7.525000000000000355e+00
3.459496688842773438e+01,7.507141051928853948e+00
3.462498068809509277e+01,7.495000000000000107e+00
3.465496683120727539e+01,7.480000000000000426e+00
3.468497228622436523e+01,7.464999999999999858e+00
3.470498800277709961e+01,7.455000000000000071e+00
3.473498606681823730e+01,7.445000000000000284e+00
3.476497220993041992e+01,7.429999999999999716e+00
3.477128243446350098e+01,7.429999999999999716e+00
3.477160644531250000e+01,7.429390258439823924e+00
3.479160857200622559e+01,7.424391316787068540e+00
3.482161450386047363e+01,7.409394297022148912e+00
3.485161232948303223e+01,7.395000000000000462e+00
3.487160491943359375e+01,7.384389528646019052e+00
3.490160250663757324e+01,7.374388231928285187e+00
3.494160723686218262e+01,7.360000000000000320e+00
3.497160553932189941e+01,7.355000000000000426e+00
3.499160552024841309e+01,7.350000000000000533e+00
3.502160811424255371e+01,7.344391092885751426e+00
3.506160807609558105e+01,7.334999999999999964e+00
3.509160375595092773e+01,7.330000000000000071e+00
3.512160468101501465e+01,7.325000000000000178e+00
3.514160823822021484e+01,7.320000000000000284e+00
3.516160941123962402e+01,7.320000000000000284e+00
3.519160509109497070e+01,7.315000000000000391e+00
3.521160507202148438e+01,7.309389647855423000e+00
3.524160981178283691e+01,7.304999999999999716e+00
3.527160811424255371e+01,7.304999999999999716e+00
3.530160331726074219e+01,7.304999999999999716e+00
3.532160496711730957e+01,7.304999999999999716e+00
3.534160733222961426e+01,7.304999999999999716e+00
3.538160347938537598e+01,7.304999999999999716e+00
3.539160251617431641e+01,7.304999999999999716e+00
3.542160129547119141e+01,7.304999999999999716e+00
3.544160342216491699e+01,7.310000000000000497e+00
3.547160363197326660e+01,7.315000000000000391e+00
3.549160408973693848e+01,7.320000000000000284e+00
3.551160717010498047e+01,7.325000000000000178e+00
3.554160642623901367e+01,7.330609756097561380e+00
3.556160545349121094e+01,7.340610128272376578e+00
3.559160280227661133e+01,7.350611425029206281e+00
3.561160206794738770e+01,7.360611887278276200e+00
3.564160418510437012e+01,7.375610724333603763e+00
3.566160607337951660e+01,7.386219959946595637e+00
3.569160413742065430e+01,7.405610828982189808e+00
3.572160434722900391e+01,7.425610709772787033e+00
3.575160527229309082e+01,7.440000000000000391e+00
3.577160811424255371e+01,7.455608907114247508e+00
3.579161024093627930e+01,7.465607848747109365e+00
3.581160712242126465e+01,7.480609383940493018e+00
3.584160184860229492e+01,7.495611916456058843e+00
3.586160421371459961e+01,7.505610709772787104e+00
3.589160156250000000e+01,7.520612125691398475e+00
3.592160415649414062e+01,7.540610828982190483e+00
3.594160437583923340e+01,7.550610814419226102e+00
3.598160386085510254e+01,7.565611052832347916e+00
3.600161004066467285e+01,7.575000000000000178e+00
3.603160548210144043e+01,7.585610232935174224e+00
3.606160449981689453e+01,7.600610709772787743e+00
3.609160494804382324e+01,7.610610456799542511e+00
3.612160611152648926e+01,7.625609770635639606e+00
3.614160728454589844e+01,7.634999999999999787e+00
3.616160392761230469e+01,7.640000000000000568e+00
3.618160414695739746e+01,7.645610933625786920e+00
3.620160222053527832e+01,7.655000000000000249e+00
3.622160577774047852e+01,7.665000000000000036e+00
3.625160503387451172e+01,7.674999999999999822e+00
3.629160451889038086e+01,7.685610695212664822e+00
3.632160544395446777e+01,7.695610128272376116e+00
3.635160446166992188e+01,7.709999999999999964e+00
3.639160513877868652e+01,7.725000000000000533e+00
3.642160511016845703e+01,7.735610456799542511e+00
3.645160770416259766e+01,7.745609040841141990e+00
3.648160529136657715e+01,7.760610232935174047e+00
3.652160549163818359e+01,7.780000000000000249e+00
3.655160617828369141e+01,7.790609875306963694e+00
3.658160424232482910e+01,7.800610828982190270e+00
3.660160326957702637e+01,7.810611201182585894e+00
3.663160395622253418e+01,7.825000000000000178e+00
3.665160560607910156e+01,7.830610099179859063e+00
3.668160557746887207e+01,7.850000000000000533e+00
3.670160341262817383e+01,7.855611291245470973e+00
3.673160600662231445e+01,7.870609875306963765e+00
3.676160693168640137e+01,7.884999999999999787e+00
3.679160547256469727e+01,7.905000000000000249e+00
3.682160496711730957e+01,7.915610471353980770e+00
3.685160136222839355e+01,7.930612244897960572e+00
3.688160181045532227e+01,7.950611916456058914e+00
3.691160225868225098e+01,7.965611797243813186e+00
3.693160367012023926e+01,7.975611067400997456e+00
3.696160197257995605e+01,7.990611901866818911e+00
3.699160146713256836e+01,8.005000000000000782e+00
3.701160383224487305e+01,8.016221657964381464e+00
3.704160165786743164e+01,8.035611916456058879e+00
3.706160259246826172e+01,8.045611663448012152e+00
3.709160184860229492e+01,8.065612006484835561e+00
3.711160349845886230e+01,8.076222373220799611e+00
3.714160156250000000e+01,8.095000000000000639e+00
3.716160321235656738e+01,8.105611305819802936e+00
3.719160127639770508e+01,8.125612274092794962e+00
3.722160243988037109e+01,8.136223536143429413e+00
3.724160170555114746e+01,8.150612021076222291e+00
3.727160406112670898e+01,8.166221896383186518e+00
3.730160617828369141e+01,8.185609875306964156e+00
3.733160233497619629e+01,8.205611768071715773e+00
3.736160206794738770e+01,8.221223594487627295e+00
3.739160132408142090e+01,8.240612259495028624e+00
3.742160224914550781e+01,8.256223774556552542e+00
3.745160317420959473e+01,8.275611305819802865e+00
3.748160219192504883e+01,8.294999999999999929e+00
3.751160264015197754e+01,8.310000000000000497e+00
3.754160499572753906e+01,8.330610471353979918e+00
3.757160329818725586e+01,8.345611291245470298e+00
3.760160422325134277e+01,8.365610724333604864e+00
3.763160443305969238e+01,8.380610709772787104e+00
3.766158843040466309e+01,8.400618801258820767e+00
3.769160223007202148e+01,8.420611782657415390e+00
3.771534585952758789e+01,8.435000000000000497e+00
3.772176980972290039e+01,8.435000000000000497e+00
3.774177002906799316e+01,8.450527965859240709e+00
3.777177023887634277e+01,8.466055693305358787e+00
3.780177092552185059e+01,8.485527394974011983e+00
3.784176635742187500e+01,8.509999999999999787e+00
3.787177562713623047e+01,8.530525117421261072e+00
3.790177035331726074e+01,8.545527965859241348e+00
3.793176674842834473e+01,8.565529528169181006e+00
3.796177411079406738e+01,8.585525832677681990e+00
3.799176430702209473e+01,8.601061465833771180e+00
3.801176476478576660e+01,8.615530481844407618e+00
3.805176305770874023e+01,8.640000000000000568e+00
3.808176517486572266e+01,8.656060512135805851e+00
3.811176061630249023e+01,8.675000000000000711e+00
3.813176274299621582e+01,8.685531542056075693e+00
3.817176795005798340e+01,8.711057864244333260e+00
3.820176410675048828e+01,8.730530839472617544e+00
3.823176717758178711e+01,8.750000000000000000e+00
3.826176595687866211e+01,8.770529992370779127e+00
3.829176473617553711e+01,8.785530588403585028e+00
3.832176637649536133e+01,8.805529660006675030e+00
3.836176681518554688e+01,8.830529421582184568e+00
3.839176702499389648e+01,8.845000000000000639e+00
3.842176723480224609e+01,8.865000000000000213e+00
3.845176720619201660e+01,8.884999999999999787e+00
3.848176741600036621e+01,8.901058341081943937e+00
3.851176643371582031e+01,8.920529660006677020e+00
3.854176545143127441e+01,8.936060486851202356e+00
3.858176684379577637e+01,8.960529528169182356e+00
3.860176372528076172e+01,8.970530971341375448e+00
3.863176631927490234e+01,8.990529766587988192e+00
3.867176604270935059e+01,9.011059796862333826e+00
3.870176315307617188e+01,9.031062845699025843e+00
3.873176622390747070e+01,9.050000000000000711e+00
3.876176643371582031e+01,9.070529647378585025e+00
3.879176616668701172e+01,9.090529885797391074e+00
3.883176207542419434e+01,9.115531912357248245e+00
3.886176133155822754e+01,9.131064539970912719e+00
3.890175986289978027e+01,9.160532972534808138e+00
3.893176412582397461e+01,9.179999999999999716e+00
3.896176385879516602e+01,9.195530958682020639e+00
3.899176335334777832e+01,9.215531209765865484e+00
3.903176355361938477e+01,9.236062394201654868e+00
3.906176400184631348e+01,9.255530958682021136e+00
3.909176325798034668e+01,9.275531303642953418e+00
3.913176369667053223e+01,9.300000000000000711e+00
3.916176342964172363e+01,9.320531197100827114e+00
3.919176340103149414e+01,9.340531209765867260e+00
3.922176289558410645e+01,9.356063084112150818e+00
3.927176570892333984e+01,9.390000000000000568e+00
3.929176330566406250e+01,9.405531422849513490e+00
3.933176422119140625e+01,9.425530826816709506e+00
3.937176632881164551e+01,9.450529753957658485e+00
3.940176200866699219e+01,9.466063824714494146e+00
3.944176435470581055e+01,9.495530720263216651e+00
3.948176407814025879e+01,9.515530839472619462e+00
3.951176428794860840e+01,9.530530732916885128e+00
3.955176401138305664e+01,9.550000000000000711e+00
3.958176398277282715e+01,9.564999999999999503e+00
3.960176205635070801e+01,9.575531805827095511e+00
3.964176464080810547e+01,9.599999999999999645e+00
3.967176580429077148e+01,9.615530017643413530e+00
3.971176385879516602e+01,9.635530971341374595e+00
3.975176405906677246e+01,9.654999999999999361e+00
3.978176331520080566e+01,9.670531316310231773e+00
3.981176400184631348e+01,9.690530946023267589e+00
3.984176516532897949e+01,9.710530256067903210e+00
3.989176440238952637e+01,9.740000000000000213e+00
3.993176770210266113e+01,9.761058102663136893e+00
3.997176933288574219e+01,9.785528216865746032e+00
4.000176095962524414e+01,9.805532389194860698e+00
4.005176472663879395e+01,9.830000000000000071e+00
4.008176302909851074e+01,9.851062657956225266e+00
4.012173819541931152e+01,9.875543727051642406e+00
4.016176176071166992e+01,9.895532031566650844e+00
4.019176387786865234e+01,9.910530971341376727e+00
4.023176431655883789e+01,9.935530732916886265e+00
4.027176427841186523e+01,9.960530839472617970e+00
4.031176280975341797e+01,9.980531435519635508e+00
4.035176587104797363e+01,1.000000000000000000e+01
4.038176441192626953e+01,1.001553072026321445e+01
4.042176342010498047e+01,1.003500000000000014e+01
4.046199369430541992e+01,1.005541615010490020e+01
4.050176167488098145e+01,1.007000000000000028e+01
4.054176378250122070e+01,1.008553107789142622e+01
4.058176302909851074e+01,1.010053143551963295e+01
4.060176062583923340e+01,1.010553264031281273e+01
4.064176464080810547e+01,1.012553049449239317e+01
4.068176436424255371e+01,1.014000000000000057e+01
4.071176338195800781e+01,1.015553120976586676e+01
4.073176217079162598e+01,1.016553179314784572e+01
4.076176214218139648e+01,1.017553179314784373e+01
4.079176402091979980e+01,1.018553095868202085e+01
4.083176350593566895e+01,1.020000000000000107e+01
4.086176347732543945e+01,1.021499999999999986e+01
4.088176465034484863e+01,1.022053049449239559e+01
4.091176414489746094e+01,1.023499999999999943e+01
4.095176362991333008e+01,1.025053109055362022e+01
4.098176145553588867e+01,1.026053225729544138e+01
4.101176142692565918e+01,1.027606430155210759e+01
4.104176282882690430e+01,1.029553144819035815e+01
4.107176399230957031e+01,1.031053095868202085e+01
4.110176134109497070e+01,1.032553226998545703e+01
4.114176177978515625e+01,1.033999999999999986e+01
4.116176176071166992e+01,1.035053203156664914e+01
4.120175957679748535e+01,1.037106620890255826e+01
4.123176193237304688e+01,1.038553192503934142e+01
4.127176499366760254e+01,1.040499999999999936e+01
4.129176402091979980e+01,1.041500000000000092e+01
4.132176589965820312e+01,1.042052989843116784e+01
4.136176538467407227e+01,1.043606027371131617e+01
4.139176607131958008e+01,1.044552988579739150e+01
4.142177081108093262e+01,1.045500000000000007e+01
4.146176552772521973e+01,1.046553023078390154e+01
4.149176502227783203e+01,1.048000000000000043e+01
4.152176523208618164e+01,1.049000000000000021e+01
4.155176377296447754e+01,1.050000000000000000e+01
4.157176542282104492e+01,1.050999999999999979e+01
4.160176181793212891e+01,1.051999999999999957e+01
4.163176441192626953e+01,1.053053072026321324e+01
4.167176604270935059e+01,1.054499999999999993e+01
4.170176386833190918e+01,1.055553106522982887e+01
4.173176336288452148e+01,1.056553119710082811e+01
4.176176500320434570e+01,1.057553036263500701e+01
4.179176092147827148e+01,1.058553250840426330e+01
4.182176446914672852e+01,1.059553060105381306e+01
4.185176491737365723e+01,1.060500000000000043e+01
4.187535548210144043e+01,1.060999999999999943e+01


==> data/sim_curvature.csv <==
t,k,ks
0.000000000000000000e+00,5.105968540116641308e-02,4.405111234067785736e-03
1.000000000000000000e+00,-4.901494558362953780e-02,3.526886121999401810e-03
2.000000000000000000e+00,4.107834428163096435e-02,2.562037762121165737e-03
3.000000000000000000e+00,-3.565335239811551205e-02,1.627605163987944819e-03
4.000000000000000000e+00,2.578154322707140039e-02,6.808364822774253368e-04
5.000000000000000000e+00,-2.228862076250942223e-02,-1.968192281172402537e-04
6.000000000000000000e+00,-2.950037139069472489e-03,-1.035426209294568320e-03
7.000000000000000000e+00,-5.905991606312789230e-03,-1.783881124050164637e-03
8.000000000000000000e+00,2.668026467689077821e-02,-2.456430014360258974e-03
9.000000000000000000e+00,-2.058399306675900986e-02,-3.071424930624813872e-03
1.000000000000000000e+01,-5.365467730930681932e-03,-3.657212554057879400e-03
1.100000000000000000e+01,-3.296691497127762598e-03,-4.148829697787309416e-03
1.200000000000000000e+01,-2.353888287761755904e-02,-4.534524728953790405e-03
1.300000000000000000e+01,8.104362259008139960e-03,-4.807314614566359640e-03
1.400000000000000000e+01,-9.558729650878018333e-03,-4.956432466046283361e-03
1.500000000000000000e+01,4.942762382884160859e-03,-5.030714990012269579e-03
1.600000000000000000e+01,-1.282257176643025569e-02,-5.038943630970142175e-03
1.700000000000000000e+01,-2.883052480353313646e-03,-5.004548457863272626e-03
1.800000000000000000e+01,-1.423513989739278113e-03,-4.920777204887338309e-03
1.900000000000000000e+01,-7.796336009727358740e-03,-4.805865533854511255e-03
2.000000000000000000e+01,2.994380059949943926e-03,-4.672346521906684501e-03
2.100000000000000000e+01,-3.811868826053688066e-03,-4.522332867535850016e-03
2.200000000000000000e+01,-1.234935610234803340e-02,-4.368156031242196105e-03
2.300000000000000000e+01,-1.103156260195697902e-02,-4.198953693252504941e-03
2.400000000000000000e+01,8.570239643890005879e-03,-4.002417799170166109e-03
2.500000000000000000e+01,-9.161202022390950439e-03,-3.792379174706391083e-03
2.600000000000000000e+01,1.521317122442006407e-04,-3.604987108598288383e-03
2.700000000000000000e+01,7.893712182813561809e-03,-3.437670331389705916e-03
2.800000000000000000e+01,-3.721617400177454956e-03,-3.305311346162554797e-03
2.900000000000000000e+01,-1.517549125902138869e-02,-3.211759008773959218e-03
3.000000000000000000e+01,4.227440138988233093e-03,-3.125434441102552339e-03
3.100000000000000000e+01,-8.863340189302687175e-03,-3.016452192149117559e-03
3.200000000000000000e+01,-6.871699540333529865e-03,-2.893031434174624539e-03
3.300000000000000000e+01,-2.918494970640971454e-03,-2.740853812438958682e-03
3.400000000000000000e+01,-7.741264736211070493e-04,-2.564537101102067236e-03
3.500000000000000000e+01,-7.556045157824731802e-05,-2.382387935326601893e-03
3.600000000000000000e+01,-3.209628891405504059e-04,-2.214106629425840848e-03
3.700000000000000000e+01,2.763806154436158034e-03,-2.074577492248179042e-03
3.800000000000000000e+01,-9.668706609293662400e-04,-1.972085058745299581e-03
3.900000000000000000e+01,-1.219880529172928576e-03,-1.909330265265557014e-03
4.000000000000000000e+01,-1.754625124485601276e-02,-1.873940558669346832e-03
4.100000000000000000e+01,5.198310628162017451e-03,-1.850334292748060088e-03
4.200000000000000000e+01,8.102552271895494679e-03,-1.820767994069158414e-03
4.300000000000000000e+01,8.766306988935780890e-04,-1.816518670765764369e-03
4.400000000000000000e+01,-1.425000476299758366e-02,-1.846598542135714218e-03
4.500000000000000000e+01,6.578068217818665298e-03,-1.888390320081180518e-03
4.600000000000000000e+01,-1.352895871646379519e-02,-1.910892756165800521e-03
4.700000000000000000e+01,-5.315416287806213648e-03,-1.922008952975280292e-03
4.800000000000000000e+01,1.352348047670130608e-02,-1.903074454100832933e-03
4.900000000000000000e+01,-9.559845817819322003e-04,-1.871745872063159712e-03
5.000000000000000000e+01,-1.093793436998133015e-02,-1.856773368631299678e-03
5.100000000000000000e+01,-5.982952839433812106e-03,-1.838488664165131414e-03
5.200000000000000000e+01,1.719192676872365261e-03,-1.794608698145390945e-03
5.300000000000000000e+01,-6.252207205230933453e-04,-1.731946261870713315e-03
5.400000000000000000e+01,5.293348465635409374e-03,-1.670525305645139368e-03
5.500000000000000000e+01,-1.165522044220058603e-02,-1.619455597580625721e-03
5.600000000000000000e+01,8.732149764415325990e-03,-1.584608254259422264e-03
5.700000000000000000e+01,1.101767575782782235e-04,-1.550313438998664672e-03
5.800000000000000000e+01,-4.943705410953928283e-04,-1.532434295196761836e-03
5.900000000000000000e+01,-1.492197258555451843e-02,-1.514617695696513205e-03
6.000000000000000000e+01,-9.002666161635246517e-04,-1.475136624115430499e-03
6.100000000000000000e+01,6.287858837410758260e-03,-1.389549201160950867e-03
6.200000000000000000e+01,-3.619673673961852373e-03,-1.275916920439577407e-03
6.300000000000000000e+01,-7.206009141523786812e-03,-1.151161133661235663e-03
6.400000000000000000e+01,7.714465031741334598e-03,-1.008677420652492147e-03
6.500000000000000000e+01,3.237701940774924381e-04,-8.502084628048991967e-04
6.600000000000000000e+01,1.100866975300600001e-02,-6.974920108122180601e-04
6.700000000000000000e+01,-1.604713381433811245e-02,-5.456058776604381455e-04
6.800000000000000000e+01,1.041345743477471372e-02,-3.865952322354005008e-04
6.900000000000000000e+01,-1.032918332445372303e-02,-1.769092858420070970e-04
7.000000000000000000e+01,-5.323629403789234549e-03,7.733408131516152887e-05
7.100000000000000000e+01,1.461314256077265311e-02,4.022192653750563947e-04
7.200000000000000000e+01,-5.953379715331842334e-04,7.905194556967761561e-04
7.300000000000000000e+01,-4.168259989282609504e-03,1.215591386857558815e-03
7.400000000000000000e+01,1.171239524098185991e-03,1.693130781750381165e-03
7.500000000000000000e+01,1.430709789784696036e-03,2.231805509747273805e-03
7.600000000000000000e+01,5.185409503798865671e-03,2.820137775200100196e-03
7.700000000000000000e+01,5.280454007186558170e-03,3.442032768416067139e-03
7.800000000000000000e+01,4.837316854543539588e-03,4.075815520027017969e-03
7.900000000000000000e+01,4.266454168132521180e-03,4.704036278250269161e-03
8.000000000000000000e+01,2.380831746310081709e-02,5.311993077478011950e-03
8.100000000000000000e+01,5.026603162377509806e-04,5.884542345309333629e-03
8.200000000000000000e+01,5.781790638288280279e-04,6.402702745489819748e-03
8.300000000000000000e+01,3.581075543584358919e-03,6.903265970304856870e-03
8.400000000000000000e+01,2.224503992279375578e-02,7.404046937754537282e-03
8.500000000000000000e+01,-3.189593156825527506e-03,7.902125417294774551e-03
8.600000000000000000e+01,1.928581960911847012e-02,8.382290554537343702e-03
8.700000000000000000e+01,-2.580788142497967511e-03,8.873747182233873362e-03
8.800000000000000000e+01,2.031471368257706245e-02,9.368650349800094340e-03
8.900000000000000000e+01,-3.943012157960487326e-04,9.890606644979154857e-03
9.000000000000000000e+01,1.961496459888162000e-02,1.042514809212451155e-02
9.100000000000000000e+01,1.043088591036656423e-02,1.098921761547343862e-02
9.200000000000000000e+01,-2.665646237574800792e-03,1.156508367621035885e-02
9.300000000000000000e+01,1.808268768170333274e-02,1.216072457220605113e-02
9.400000000000000000e+01,4.846182690200919949e-03,1.277974125274648938e-02
9.500000000000000000e+01,2.297427048336805541e-02,1.337802742627636904e-02
9.600000000000000000e+01,8.380515390372338244e-04,1.392747110657086181e-02
9.700000000000000000e+01,5.341579627729814254e-03,1.437320068691152336e-02
9.800000000000000000e+01,6.913114518042817562e-03,1.468871087242292449e-02
9.900000000000000000e+01,1.312517016116435641e-02,1.480614733508881994e-02
1.000000000000000000e+02,1.530256995398166994e-02,1.463005481836542054e-02
1.010000000000000000e+02,-1.990744163868532913e-03,1.404384643770972482e-02
1.020000000000000000e+02,2.836917135198621653e-02,1.293127680968000903e-02
1.030000000000000000e+02,6.338304915881839453e-03,1.118699583673939298e-02
1.040000000000000000e+02,-1.000172348913296212e-02,8.667972663872083525e-03
1.050000000000000000e+02,1.725520501102078413e-02,5.296501521251808543e-03
1.060000000000000000e+02,-4.589176332927861427e-04,1.001630757064661710e-03
1.070000000000000000e+02,-6.506235035280368874e-03,-4.319881109426286850e-03
1.080000000000000000e+02,5.592094605800703583e-02,-1.070172530150991647e-02
1.090000000000000000e+02,-2.841648592351186248e-02,-1.814447676520381317e-02
1.100000000000000000e+02,-5.898090233138847394e-02,-2.661340850800426178e-02
1.110000000000000000e+02,-4.533899339229582881e-02,-3.581757520067534867e-02
1.120000000000000000e+02,9.043532676085034921e-04,-4.544718352505212888e-02
1.130000000000000000e+02,-3.597588103748692451e-02,-5.524458797519744141e-02
1.140000000000000000e+02,-1.072593557724335622e-01,-6.492761187202047979e-02
1.150000000000000000e+02,-1.502258988658114469e-01,-7.401612718703917682e-02
1.160000000000000000e+02,-1.193218991818435215e-01,-8.192612791509483461e-02
1.170000000000000000e+02,-1.369775069748206953e-01,-8.818008421088775750e-02
1.180000000000000000e+02,-1.185893600582050983e-01,-9.252245737878184162e-02
1.190000000000000000e+02,-9.383207498874490682e-02,-9.480639836747563332e-02
1.200000000000000000e+02,-1.132305822590722599e-01,-9.504750506195044912e-02
1.210000000000000000e+02,-8.470835437808869883e-02,-9.337695830498504712e-02
1.220000000000000000e+02,-8.641860815125670947e-02,-8.996115279229370543e-02
1.230000000000000000e+02,-8.627773336766644818e-02,-8.506554802973435858e-02
1.240000000000000000e+02,-4.785172202039660039e-02,-7.896929963094724558e-02
1.250000000000000000e+02,-6.901234164989725195e-02,-7.197585274466279659e-02
1.260000000000000000e+02,-4.317354252750509741e-02,-6.442734452208571938e-02
1.270000000000000000e+02,-2.683882181449779095e-02,-5.660080087233870794e-02
1.280000000000000000e+02,-1.645431475446505060e-02,-4.879468713079408021e-02
1.290000000000000000e+02,-1.760998447139581341e-02,-4.127095498435449233e-02
1.300000000000000000e+02,-1.997326985985803383e-02,-3.422521369827876553e-02
1.310000000000000000e+02,1.563486745790200862e-04,-2.777695187511075234e-02
1.320000000000000000e+02,-1.404233358574806870e-02,-2.199427991955438949e-02
1.330000000000000000e+02,-1.019000371574065901e-02,-1.692071633116081289e-02
1.340000000000000000e+02,-7.489134466001768145e-03,-1.252947978721424133e-02
1.350000000000000000e+02,-1.457431804346719442e-02,-8.783466335153830226e-03
1.360000000000000000e+02,1.259690062759418264e-02,-5.637206795495398361e-03
1.370000000000000000e+02,-8.156106645452769130e-03,-3.039587101504297433e-03
1.380000000000000000e+02,7.855140228789445761e-03,-9.659435491938058067e-04
1.390000000000000000e+02,6.140738438371766590e-03,6.589253263003997697e-04
1.400000000000000000e+02,-8.014306244226228337e-03,1.889426335580882349e-03
1.410000000000000000e+02,-1.266152744541003058e-03,2.803500621527058555e-03
1.420000000000000000e+02,9.581318144915083532e-03,3.493834415544720944e-03
1.430000000000000000e+02,-8.835799063078052847e-04,4.019892188112704837e-03
1.440000000000000000e+02,-8.880872444090913507e-04,4.426708454881545310e-03
1.450000000000000000e+02,1.322308107306183547e-02,4.777238694179077559e-03
1.460000000000000000e+02,-8.685906652653417603e-03,5.117700518584757802e-03
1.470000000000000000e+02,1.982459971918233178e-03,5.475902236545680118e-03
1.480000000000000000e+02,8.044172357326398112e-03,5.904382004381583324e-03
1.490000000000000000e+02,-3.466258352639550212e-03,6.410325127746541347e-03
1.500000000000000000e+02,1.504883215279370808e-02,6.987074207444739574e-03
1.510000000000000000e+02,1.388884426039823164e-02,7.632061967195679329e-03
1.520000000000000000e+02,-4.838788360265013251e-03,8.308597178364345026e-03
1.530000000000000000e+02,1.245637608206503523e-02,9.001827183230367083e-03
1.540000000000000000e+02,1.540223502771391820e-02,9.713473338472538438e-03
1.550000000000000000e+02,1.617851430986859407e-02,1.040065821538403365e-02
1.560000000000000000e+02,1.140188417631268943e-02,1.102823912832838829e-02
1.570000000000000000e+02,1.663777246834651294e-02,1.157671726057178663e-02
1.580000000000000000e+02,5.816350148006480848e-03,1.204239478201009003e-02
1.590000000000000000e+02,1.966247183935271661e-02,1.242092639871867320e-02
1.600000000000000000e+02,-1.133756625768128781e-04,1.272244392940905487e-02
1.610000000000000000e+02,3.620817844303200056e-02,1.293676206302093144e-02
1.620000000000000000e+02,5.612243688132898152e-03,1.307569453194145845e-02
1.630000000000000000e+02,1.326881790229553389e-02,1.311090056493558441e-02
1.640000000000000000e+02,3.552921943453598349e-03,1.308677505654184947e-02
1.650000000000000000e+02,-3.649701320268483270e-04,1.302514862143117590e-02
1.660000000000000000e+02,3.170635858103700022e-02,1.294812295658291472e-02
1.670000000000000000e+02,8.337633376355053352e-04,1.284879534395208349e-02
1.680000000000000000e+02,2.069865066947091520e-02,1.267892387176602215e-02
1.690000000000000000e+02,1.200693548296410777e-02,1.244999795968730963e-02
1.700000000000000000e+02,1.006163928746376876e-02,1.213735225365161936e-02
1.710000000000000000e+02,2.638084137190738893e-02,1.174229853830532043e-02
1.720000000000000000e+02,-6.219060888559703459e-03,1.126711598159064673e-02
1.730000000000000000e+02,1.583026249464186686e-02,1.070966437621665227e-02
1.740000000000000000e+02,1.374622710597385444e-02,1.011630521313976183e-02
1.750000000000000000e+02,7.204409630198123880e-03,9.481637617714524721e-03
1.760000000000000000e+02,7.094373338153533125e-03,8.818824887548088257e-03
1.770000000000000000e+02,2.570018273186485888e-03,8.155976804181166648e-03
1.780000000000000000e+02,4.485040331326342264e-03,7.516851165379541400e-03
1.790000000000000000e+02,1.179553806921709858e-03,6.922530488225179558e-03
1.800000000000000000e+02,2.031714373591931438e-02,6.379280855137757673e-03
1.810000000000000000e+02,-1.971346021667149100e-03,5.886218332215570510e-03
1.820000000000000000e+02,1.383409625008607093e-03,5.426684475352367039e-03
1.830000000000000000e+02,-2.141239687027861327e-03,5.029504697748737874e-03
1.840000000000000000e+02,1.806988938676974341e-02,4.700694670912399474e-03
1.850000000000000000e+02,-3.111106786958289967e-03,4.434515991953797732e-03
1.860000000000000000e+02,3.755358819173640686e-03,4.204145195204560259e-03
1.870000000000000000e+02,-7.057580344311137691e-03,4.025523663845938759e-03
1.880000000000000000e+02,1.925600762504206878e-02,3.891881734837106775e-03
1.890000000000000000e+02,1.140597690962800656e-02,3.795121662844272350e-03
1.900000000000000000e+02,-1.193933323580704392e-02,3.693138639901095976e-03
1.910000000000000000e+02,6.042714508329975580e-03,3.592221903574101000e-03
1.920000000000000000e+02,2.585420858187771880e-03,3.523195752887540739e-03
1.930000000000000000e+02,1.732555629623790810e-02,3.467864481446167844e-03
1.940000000000000000e+02,-1.529726419415606111e-03,3.415767507452822493e-03
1.950000000000000000e+02,9.686806424776728611e-03,3.354263363379648109e-03
1.960000000000000000e+02,-5.779049410657466010e-03,3.314157251064459020e-03
1.970000000000000000e+02,-3.966120700364166030e-03,3.311036103224903292e-03
1.980000000000000000e+02,8.299101926267933582e-03,3.379895672458866317e-03
1.990000000000000000e+02,2.245208785725589032e-03,3.527252888411257139e-03
2.000000000000000000e+02,-9.098386554290946449e-03,3.736013538750772994e-03
2.010000000000000000e+02,9.834575440736358781e-03,4.003741352429599290e-03
2.020000000000000000e+02,8.544016444843855959e-03,4.322909992906863279e-03
2.030000000000000000e+02,1.737619445738694882e-02,4.644187420348487062e-03
2.040000000000000000e+02,-5.297684969735714025e-03,4.934941820280221332e-03
2.050000000000000000e+02,1.895184870200302893e-02,5.174740480234902781e-03
2.060000000000000000e+02,-1.408185454018367989e-03,5.381597906323934422e-03
2.070000000000000000e+02,1.018625941418335734e-02,5.540577156191013770e-03
2.080000000000000000e+02,-6.406480626956721769e-03,5.678749846292192004e-03
2.090000000000000000e+02,1.117577169936738793e-02,5.801860048414463240e-03
2.100000000000000000e+02,8.194618090249771933e-03,5.929247503120950620e-03
2.110000000000000000e+02,6.405426568931096333e-03,6.042267215873484490e-03
2.120000000000000000e+02,4.044805101445953475e-03,6.138388683915856937e-03
2.130000000000000000e+02,2.790419268611841683e-03,6.222117289614118377e-03
2.140000000000000000e+02,4.280234592615414155e-03,6.298503382574619121e-03
2.150000000000000000e+02,2.212488673170231318e-02,6.365646665389734608e-03
2.160000000000000000e+02,-1.080224077477724524e-02,6.410608975053742539e-03
2.170000000000000000e+02,1.568370005796642166e-02,6.413968061450725511e-03
2.180000000000000000e+02,1.478992085337607967e-02,6.405559438482625982e-03
2.190000000000000000e+02,3.043314435184685252e-03,6.361577618857249504e-03
2.200000000000000000e+02,6.751508305419692227e-05,6.286776168961963340e-03
2.210000000000000000e+02,5.783329747358127888e-03,6.213048058005467278e-03
2.220000000000000000e+02,-4.070232413519970995e-04,6.161990367897183206e-03
2.230000000000000000e+02,6.344496431241877094e-03,6.135815079855466182e-03
2.240000000000000000e+02,5.869577637341283870e-03,6.135680542798564903e-03
2.250000000000000000e+02,1.131877610934878264e-02,6.142440879408012436e-03
2.260000000000000000e+02,2.070294365695237934e-02,6.137497227972893606e-03
2.270000000000000000e+02,-2.664266288760149242e-03,6.101560484531328918e-03
2.280000000000000000e+02,-3.774111003227027718e-03,6.031536443335324717e-03
2.290000000000000000e+02,1.612854914087089432e-04,5.970102413282667338e-03
2.300000000000000000e+02,1.564708595767807728e-02,5.932782886789334832e-03
2.310000000000000000e+02,1.196075847235483942e-02,5.904259755063774769e-03
2.320000000000000000e+02,-8.746273905441259017e-03,5.851513196141597782e-03
2.330000000000000000e+02,5.973217400337267960e-03,5.772298448289795401e-03
2.340000000000000000e+02,5.656982212178459334e-03,5.683747464213579313e-03
2.350000000000000000e+02,2.842173761473396412e-02,5.557465665004112688e-03
2.360000000000000000e+02,-9.294787150707979617e-03,5.365933378019528688e-03
2.370000000000000000e+02,-2.011830408863812206e-03,5.082684682978376618e-03
2.380000000000000000e+02,1.481112446950117768e-02,4.753697489748304715e-03
2.390000000000000000e+02,-3.317181107055670961e-03,4.380678425920588558e-03
2.400000000000000000e+02,7.431952343481927278e-03,3.943972770136742155e-03
2.410000000000000000e+02,1.257186400289771015e-02,3.457634187865376262e-03
2.420000000000000000e+02,6.951319796957175674e-03,2.913993731296606743e-03
2.430000000000000000e+02,-4.478320611910202240e-03,2.318182150074106149e-03
2.440000000000000000e+02,4.129427248984457802e-03,1.706549095294324428e-03
2.450000000000000000e+02,4.634351594907598973e-03,1.130646130826281790e-03
2.460000000000000000e+02,1.436994172688121430e-03,6.234032155774603097e-04
2.470000000000000000e+02,-7.978060793153531061e-03,2.278332387729687216e-04
2.480000000000000000e+02,1.203155969857879273e-02,0.000000000000000000e+00
2.490000000000000000e+02,1.154320788058699589e-03,0.000000000000000000e+00


==> data/sim_veh_acc.csv <==
t,a
0.000000000000000000e+00,-1.360183202057072771e+00
9.999999999999786837e-03,-1.360183202057072771e+00
1.999999999999957367e-02,-1.359456309916666994e+00
2.999999999999936051e-02,-1.357815509142599186e+00
3.999999999999914735e-02,-1.356386452843618473e+00
4.999999999999893419e-02,-1.354242132406775490e+00
5.999999999999872102e-02,-1.352829924367660031e+00
6.999999999999850786e-02,-1.351383888663663546e+00
7.999999999999829470e-02,-1.350129301915726332e+00
8.999999999999808153e-02,-1.348700965515845729e+00
9.999999999999786837e-02,-1.346905916691404581e+00
1.099999999999976552e-01,-1.345289256549389245e+00
1.199999999999974420e-01,-1.343959307160711436e+00
1.299999999999972289e-01,-1.342540243905864683e+00
1.399999999999970157e-01,-1.341056019463664040e+00
1.499999999999968026e-01,-1.339484839554616835e+00
1.599999999999965894e-01,-1.337785253968555965e+00
1.699999999999963762e-01,-1.336247435090330615e+00
1.799999999999961631e-01,-1.334909516245182282e+00
1.899999999999959499e-01,-1.333273061355745526e+00
1.999999999999957367e-01,-1.331810859599134034e+00
2.099999999999955236e-01,-1.329999022770039341e+00
2.199999999999953104e-01,-1.328577476292077453e+00
2.299999999999950973e-01,-1.327610694592479046e+00
2.399999999999948841e-01,-1.325273424076283124e+00
2.499999999999946709e-01,-1.323774597839945999e+00
2.599999999999944578e-01,-1.321990726094946833e+00
2.699999999999942446e-01,-1.320529086245047168e+00
2.799999999999940314e-01,-1.319021668987460316e+00
2.899999999999938183e-01,-1.317155402196026559e+00
2.999999999999936051e-01,-1.315551763449631650e+00
3.099999999999933920e-01,-1.313721259282359499e+00
3.199999999999931788e-01,-1.312270639460701771e+00
3.299999999999929656e-01,-1.310617706550805783e+00
3.399999999999927525e-01,-1.308740470080149265e+00
3.499999999999925393e-01,-1.307158884430903001e+00
3.599999999999923261e-01,-1.305302944117579189e+00
3.699999999999921130e-01,-1.303760068699504115e+00
3.799999999999918998e-01,-1.302147298856969115e+00
3.899999999999916866e-01,-1.300242542309592020e+00
3.999999999999914735e-01,-1.298641169424077813e+00
4.099999999999912603e-01,-1.296764671672023583e+00
4.199999999999910472e-01,-1.295132206708640821e+00
4.299999999999908340e-01,-1.293488828442628025e+00
4.399999999999906208e-01,-1.291556671903172360e+00
4.499999999999904077e-01,-1.289926148375111437e+00
4.599999999999901945e-01,-1.288060570947988204e+00
4.699999999999899813e-01,-1.286430021205753116e+00
4.799999999999897682e-01,-1.284749415639426351e+00
4.899999999999895550e-01,-1.282821760370476571e+00
4.999999999999893419e-01,-1.281173656010633266e+00
5.099999999999891287e-01,-1.279289987805200868e+00
5.199999999999889155e-01,-1.277447735035162735e+00
5.299999999999887024e-01,-1.275919045603266744e+00
5.399999999999884892e-01,-1.273951401442277032e+00
5.499999999999882760e-01,-1.272068531747324149e+00
5.599999999999880629e-01,-1.270254237152741217e+00
5.699999999999878497e-01,-1.268452244464107981e+00
5.799999999999876366e-01,-1.266915476003711349e+00
5.899999999999874234e-01,-1.264932671748226323e+00
5.999999999999872102e-01,-1.263070383295077148e+00
6.099999999999869971e-01,-1.261242564953220180e+00
6.199999999999867839e-01,-1.259427432054998075e+00
6.299999999999865707e-01,-1.257905623243649629e+00
6.399999999999863576e-01,-1.255608199491287325e+00
6.499999999999861444e-01,-1.253835146847023685e+00
6.599999999999859313e-01,-1.251954583783308816e+00
6.699999999999857181e-01,-1.250182857379322554e+00
6.799999999999855049e-01,-1.248583175037170756e+00
6.899999999999852918e-01,-1.246585992189706005e+00
6.999999999999850786e-01,-1.244640171203446277e+00
7.099999999999848654e-01,-1.242477095478526250e+00
7.199999999999846523e-01,-1.240715083226022308e+00
7.299999999999844391e-01,-1.238982519098212220e+00
7.399999999999842260e-01,-1.236870099881477669e+00
7.499999999999840128e-01,-1.235176946496205463e+00
7.599999999999837996e-01,-1.233074778026689522e+00
7.699999999999835865e-01,-1.231243316609816008e+00
7.799999999999833733e-01,-1.229461110203021512e+00
7.899999999999831601e-01,-1.227385130929172563e+00
7.999999999999829470e-01,-1.225579746034758388e+00
8.099999999999827338e-01,-1.223482506637940670e+00
8.199999999999825206e-01,-1.221513393228589761e+00
8.299999999999823075e-01,-1.219850525840016742e+00
8.399999999999820943e-01,-1.217679233505331915e+00
8.499999999999818812e-01,-1.215743856298426406e+00
8.599999999999816680e-01,-1.213733018053868351e+00
8.699999999999814548e-01,-1.211835500041545943e+00
8.799999999999812417e-01,-1.210091809699137988e+00
8.899999999999810285e-01,-1.207764810570696401e+00
8.999999999999808153e-01,-1.205919033771287951e+00
9.099999999999806022e-01,-1.203774312200583063e+00
9.199999999999803890e-01,-1.201975742094656185e+00
9.299999999999801759e-01,-1.200386231980097973e+00
9.399999999999799627e-01,-1.197782888668298185e+00
9.499999999999797495e-01,-1.195905599614387027e+00
9.599999999999795364e-01,-1.193609481620326651e+00
9.699999999999793232e-01,-1.191880539332479838e+00
9.799999999999791100e-01,-1.190111988691769707e+00
9.899999999999788969e-01,-1.187736183542783985e+00
9.999999999999789058e-01,-1.185769799782625533e+00
1.009999999999978693e+00,-1.183537520595474124e+00
1.019999999999978479e+00,-1.181818569322697465e+00
1.029999999999978266e+00,-1.179977678108148131e+00
1.039999999999978053e+00,-1.175746339028333809e+00
1.049999999999977840e+00,-1.175537884000653621e+00
1.059999999999977627e+00,-1.171695823288019911e+00
1.069999999999977414e+00,-1.171653068876501669e+00
1.079999999999977200e+00,-1.169700170749525592e+00
1.089999999999976987e+00,-1.165656047910628601e+00
1.099999999999976774e+00,-1.165354803425872277e+00
1.109999999999976561e+00,-1.161588529045343821e+00
1.119999999999976348e+00,-1.161372386549854863e+00
1.129999999999976135e+00,-1.159336900785159052e+00
1.139999999999975921e+00,-1.155387085927255697e+00
1.149999999999975708e+00,-1.154821424455989343e+00
1.159999999999975495e+00,-1.151317218243399054e+00
1.169999999999975282e+00,-1.150905784726142578e+00
1.179999999999975069e+00,-1.149204814263506957e+00
1.189999999999974856e+00,-1.144931403290967209e+00
1.199999999999974643e+00,-1.144165113644877829e+00
1.209999999999974429e+00,-1.140861206942073602e+00
1.219999999999974216e+00,-1.140443053929749873e+00
1.229999999999974003e+00,-1.136642382668094697e+00
1.239999999999973790e+00,-1.135611605895436416e+00
1.249999999999973577e+00,-1.132333487861598043e+00
1.259999999999973364e+00,-1.131402646752179386e+00
1.269999999999973150e+00,-1.128156565566624137e+00
1.279999999999972937e+00,-1.127738506042065714e+00
1.289999999999972724e+00,-1.123870000397373836e+00
1.299999999999972511e+00,-1.122812307204505311e+00
1.309999999999972298e+00,-1.119496931004649198e+00
1.319999999999972085e+00,-1.118699601096347473e+00
1.329999999999971871e+00,-1.115214141902128198e+00
1.339999999999971658e+00,-1.113102696896356214e+00
1.349999999999971445e+00,-1.111922930235731410e+00
1.359999999999971232e+00,-1.108696515886723466e+00
1.369999999999971019e+00,-1.107694473335817831e+00
1.379999999999970806e+00,-1.104176803138244622e+00
1.389999999999970592e+00,-1.102104614581113751e+00
1.399999999999970379e+00,-1.100894974061869425e+00
1.409999999999970166e+00,-1.097702893745075903e+00
1.419999999999969953e+00,-1.096619672206870177e+00
1.429999999999969740e+00,-1.093181670374383074e+00
1.439999999999969527e+00,-1.090910365681866612e+00
1.449999999999969313e+00,-1.088582640928029921e+00
1.459999999999969100e+00,-1.086544986240139954e+00
1.469999999999968887e+00,-1.085332928208669223e+00
1.479999999999968674e+00,-1.082012736149434495e+00
1.489999999999968461e+00,-1.079740178163613784e+00
1.499999999999968248e+00,-1.077413462581846337e+00
1.509999999999968034e+00,-1.075063293777656082e+00
1.519999999999967821e+00,-1.073902095282712521e+00
1.529999999999967608e+00,-1.070631265306185576e+00
1.539999999999967395e+00,-1.068364075411916359e+00
1.549999999999967182e+00,-1.066041031104270287e+00
1.559999999999966969e+00,-1.063691197573497949e+00
1.569999999999966755e+00,-1.061301170842158026e+00
1.579999999999966542e+00,-1.058883841319807173e+00
1.589999999999966329e+00,-1.056792314316078674e+00
1.599999999999966116e+00,-1.054474423179832865e+00
1.609999999999965903e+00,-1.052132836552034378e+00
1.619999999999965690e+00,-1.049748142976733911e+00
1.629999999999965477e+00,-1.047338077590193040e+00
1.639999999999965263e+00,-1.044890204352069585e+00
1.649999999999965050e+00,-1.042680275727257744e+00
1.659999999999964837e+00,-1.040349053444703964e+00
1.669999999999964624e+00,-1.037975496025183242e+00
1.679999999999964411e+00,-1.035575229488123083e+00
1.689999999999964198e+00,-1.033132574285339889e+00
1.699999999999963984e+00,-1.030657753091182904e+00
1.709999999999963771e+00,-1.028152711903478567e+00
1.719999999999963558e+00,-1.025973080945371096e+00
1.729999999999963345e+00,-1.023585621938390089e+00
1.739999999999963132e+00,-1.021157751384300871e+00
1.749999999999962919e+00,-1.018695229491509924e+00
1.759999999999962705e+00,-1.016201992090085771e+00
1.769999999999962492e+00,-1.013667167032202832e+00
1.779999999999962279e+00,-1.011355433455185526e+00
1.789999999999962066e+00,-1.008945820816536498e+00
1.799999999999961853e+00,-1.006501920314770704e+00
1.809999999999961640e+00,-1.004027165780204678e+00
1.819999999999961426e+00,-1.001506195767202234e+00
1.829999999999961213e+00,-9.989610835174563830e-01
1.839999999999961000e+00,-9.963701487793996669e-01
1.849999999999960787e+00,-9.940671452446604439e-01
1.859999999999960574e+00,-9.916146194985147044e-01
1.869999999999960361e+00,-9.891153795312122021e-01
1.879999999999960147e+00,-9.865922608896599000e-01
1.889999999999959934e+00,-9.840177300564678653e-01
1.899999999999959721e+00,-9.814134491846567832e-01
1.909999999999959508e+00,-9.787760478580473933e-01
1.919999999999959295e+00,-9.764790678043420158e-01
1.929999999999959082e+00,-9.739814824555996786e-01
1.939999999999958868e+00,-9.714328320604248557e-01
1.949999999999958655e+00,-9.688538191174094205e-01
1.959999999999958442e+00,-9.662371175182887795e-01
1.969999999999958229e+00,-9.635779412511513708e-01
1.979999999999958016e+00,-9.608909452191494172e-01
1.989999999999957803e+00,-9.585974059020346827e-01
1.999999999999957589e+00,-9.560464574827698403e-01
2.009999999999957154e+00,-9.534608490647615842e-01
2.019999999999956941e+00,-9.508303991954172307e-01
2.029999999999956728e+00,-9.503542122675997517e-01
2.039999999999956515e+00,-9.453710437237592412e-01
2.049999999999956302e+00,-9.429211415629293880e-01
2.059999999999956088e+00,-9.403745093208667472e-01
2.069999999999955875e+00,-9.377813937597704319e-01
2.079999999999955662e+00,-9.363331884033059271e-01
2.089999999999955449e+00,-9.324360714234853909e-01
2.099999999999955236e+00,-9.297463483754994096e-01
2.109999999999955023e+00,-9.270036909354471000e-01
2.119999999999954809e+00,-9.244773632047345036e-01
2.129999999999954596e+00,-9.227570888140994576e-01
2.139999999999954383e+00,-9.192323232789678666e-01
2.149999999999954170e+00,-9.165756692788381566e-01
2.159999999999953957e+00,-9.138742668985764261e-01
2.169999999999953744e+00,-9.123917422602209060e-01
2.179999999999953531e+00,-9.082784590517003487e-01
2.189999999999953317e+00,-9.057433470347818760e-01
2.199999999999953104e+00,-9.031175691249598847e-01
2.209999999999952891e+00,-9.004663561544200556e-01
2.219999999999952678e+00,-9.002214587912278354e-01
2.229999999999952465e+00,-8.949130955529249754e-01
2.239999999999952252e+00,-8.921651461358584001e-01
2.249999999999952038e+00,-8.893345639269738534e-01
2.259999999999951825e+00,-8.864702816269992569e-01
2.269999999999951612e+00,-8.853184750047523588e-01
2.279999999999951399e+00,-8.813514805523333662e-01
2.289999999999951186e+00,-8.799801853951417785e-01
2.299999999999950973e+00,-8.757921099199573733e-01
2.309999999999950759e+00,-8.730046937678707097e-01
2.319999999999950546e+00,-8.701270422267368687e-01
2.329999999999950333e+00,-8.689087959674612893e-01
2.339999999999950120e+00,-8.647201472603093242e-01
2.349999999999949907e+00,-8.620356896092105092e-01
2.359999999999949694e+00,-8.614362023035234683e-01
2.369999999999949480e+00,-8.563661679692412543e-01
2.379999999999949267e+00,-8.551558712516842409e-01
2.389999999999949054e+00,-8.506010702779724930e-01
2.399999999999948841e+00,-8.476972317178801397e-01
2.409999999999948628e+00,-8.461302488911419672e-01
2.419999999999948415e+00,-8.424027587963163199e-01
2.429999999999948201e+00,-8.414234199834803585e-01
2.439999999999947988e+00,-8.367342482175825769e-01
2.449999999999947775e+00,-8.361195280639603933e-01
2.459999999999947562e+00,-8.338214956243075182e-01
2.469999999999947349e+00,-8.278306635464611762e-01
2.479999999999947136e+00,-8.269410981949955053e-01
2.489999999999946922e+00,-8.253181425755149458e-01
2.499999999999946709e+00,-8.217354569372539164e-01
2.509999999999946496e+00,-8.192661246945486253e-01
2.519999999999946283e+00,-8.137506527699799319e-01
2.529999999999946070e+00,-8.134241910177958390e-01
2.539999999999945857e+00,-8.101103583269068098e-01
2.549999999999945643e+00,-8.046955638885942008e-01
2.559999999999945430e+00,-8.044061540442221103e-01
2.569999999999945217e+00,-8.014852068460963652e-01
2.579999999999945004e+00,-7.965203268596392494e-01
2.589999999999944791e+00,-7.936420195349811468e-01
2.599999999999944578e+00,-7.932267108894590635e-01
2.609999999999944365e+00,-7.902149741979938025e-01
2.619999999999944151e+00,-7.844574845062516344e-01
2.629999999999943938e+00,-7.835454574630937863e-01
2.639999999999943725e+00,-7.790670836505932950e-01
2.649999999999943512e+00,-7.776899909533525612e-01
2.659999999999943299e+00,-7.732605158802876577e-01
2.669999999999943086e+00,-7.703130120340277998e-01
2.679999999999942872e+00,-7.687102971289970776e-01
2.689999999999942659e+00,-7.668061661172373977e-01
2.699999999999942446e+00,-7.613607944814686501e-01
2.709999999999942233e+00,-7.601410465629402369e-01
2.719999999999942020e+00,-7.556601179689240722e-01
2.729999999999941807e+00,-7.527833702685952089e-01
2.739999999999941593e+00,-7.527833702685952089e-01
2.749999999999941380e+00,-7.466486342655448416e-01
2.759999999999941167e+00,-7.457186013600382024e-01
2.769999999999940954e+00,-7.404233783671143598e-01
2.779999999999940741e+00,-7.378882616692713503e-01
2.789999999999940528e+00,-7.378882616692713503e-01
2.799999999999940314e+00,-7.319677931521263448e-01
2.809999999999940101e+00,-7.290720204448395414e-01
2.819999999999939888e+00,-7.269000513240386763e-01
2.829999999999939675e+00,-7.261745569064307348e-01
2.839999999999939462e+00,-7.196889234323740059e-01
2.849999999999939249e+00,-7.165675166618536984e-01
2.859999999999939035e+00,-7.141182189299200012e-01
2.869999999999938822e+00,-7.111928264027467250e-01
2.879999999999938609e+00,-7.096194312307972929e-01
2.889999999999938396e+00,-7.051670651184093197e-01
2.899999999999938183e+00,-7.021198034481282990e-01
2.909999999999937970e+00,-6.990048117554562568e-01
2.919999999999937756e+00,-6.958143899282757117e-01
2.929999999999937543e+00,-6.931098818203842438e-01
2.939999999999937330e+00,-6.902296610667588705e-01
2.949999999999937117e+00,-6.872773325635771480e-01
2.959999999999936904e+00,-6.866005654957508808e-01
2.969999999999936691e+00,-6.811098844480992787e-01
2.979999999999936477e+00,-6.780713889830540797e-01
2.989999999999936264e+00,-6.749209974676240176e-01
2.999999999999936051e+00,-6.716840036373176170e-01
3.009999999999935838e+00,-6.690881625371472019e-01
3.019999999999935625e+00,-6.661694099959696302e-01
3.029999999999935412e+00,-6.631901321510590419e-01
3.039999999999935199e+00,-6.601767356375578544e-01
3.049999999999934985e+00,-6.570874780271350746e-01
3.059999999999934772e+00,-6.539439742771283592e-01
3.069999999999934559e+00,-6.507555202144720274e-01
3.079999999999934346e+00,-6.474872259199224711e-01
3.089999999999934133e+00,-6.449855777355357755e-01
3.099999999999933920e+00,-6.420433434066753486e-01
3.109999999999933706e+00,-6.390471741521037696e-01
3.119999999999933493e+00,-6.360025497001754458e-01
3.129999999999933280e+00,-6.328929185252594181e-01
3.139999999999933067e+00,-6.297271379844593397e-01
3.149999999999932854e+00,-6.265160440569896849e-01
3.159999999999932641e+00,-6.232209159484886074e-01
3.169999999999932427e+00,-6.207911416723458364e-01
3.179999999999932214e+00,-6.178398694104815236e-01
3.189999999999932001e+00,-6.148354049486153272e-01
3.199999999999931788e+00,-6.117848520504540755e-01
3.209999999999931575e+00,-6.086583869294805993e-01
3.219999999999931362e+00,-6.054679455623616091e-01
3.229999999999931148e+00,-6.022474753789045510e-01
3.239999999999930935e+00,-5.989359266593380360e-01
3.249999999999930722e+00,-5.965777256259581218e-01
3.259999999999930509e+00,-5.936250461433797421e-01
3.269999999999930296e+00,-5.906108911100761416e-01
3.279999999999930083e+00,-5.875674564902106933e-01
3.289999999999929869e+00,-5.844417857346881906e-01
3.299999999999929656e+00,-5.812509915390002835e-01
3.309999999999929443e+00,-5.780252735373688777e-01
3.319999999999929230e+00,-5.746913150560989392e-01
3.329999999999929017e+00,-5.723923064400676664e-01
3.339999999999928804e+00,-5.694577772901920909e-01
3.349999999999928590e+00,-5.664600495451920237e-01
3.359999999999928377e+00,-5.634290107510627754e-01
3.369999999999928164e+00,-5.602986523750186354e-01
3.379999999999927951e+00,-5.571253163863678637e-01
3.389999999999927738e+00,-5.539131421850765902e-01
3.399999999999927525e+00,-5.505835930764306774e-01
3.409999999999927311e+00,-5.483190622416677096e-01
3.419999999999927098e+00,-5.453954557945394077e-01
3.429999999999926885e+00,-5.424361262736352440e-01
3.439999999999926672e+00,-5.394340858387445259e-01
3.449999999999926459e+00,-5.363355850690436633e-01
3.459999999999926246e+00,-5.331893707467062482e-01
3.469999999999926033e+00,-5.299712899847298653e-01
3.479999999999925819e+00,-5.266721531335719630e-01
3.489999999999925606e+00,-5.244246097527495154e-01
3.499999999999925393e+00,-5.215565437908292745e-01
3.509999999999925180e+00,-5.186427162697043736e-01
3.519999999999924967e+00,-5.156551193234105712e-01
3.529999999999924754e+00,-5.126183602492269120e-01
3.539999999999924540e+00,-5.095202106103825512e-01
3.549999999999924327e+00,-5.063450789404174701e-01
3.559999999999924114e+00,-5.030737798963847984e-01
3.569999999999923901e+00,-5.007940563122054156e-01
3.579999999999923688e+00,-4.979830822630524900e-01
3.589999999999923475e+00,-4.951458823486098448e-01
3.599999999999923261e+00,-4.922259921280086048e-01
3.609999999999923048e+00,-4.892571559352283384e-01
3.619999999999922835e+00,-4.862143916458654958e-01
3.629999999999922622e+00,-4.830706107714017872e-01
3.639999999999922409e+00,-4.798635342876709231e-01
3.649999999999922196e+00,-4.775579132339847765e-01
3.659999999999921982e+00,-4.748771364026308506e-01
3.669999999999921769e+00,-4.720996663717805242e-01
3.679999999999921556e+00,-4.692633521335660141e-01
3.689999999999921343e+00,-4.664018885937674108e-01
3.699999999999921130e+00,-4.634157411654846181e-01
3.709999999999920917e+00,-4.603828591473521636e-01
3.719999999999920703e+00,-4.572147737640427367e-01
3.729999999999920490e+00,-4.548776140563921544e-01
3.739999999999920277e+00,-4.523350228855155253e-01
3.749999999999920064e+00,-4.496659638425805072e-01
3.759999999999919851e+00,-4.469481356731667132e-01
3.769999999999919638e+00,-4.441709763161200697e-01
3.779999999999919424e+00,-4.413101970085625547e-01
3.789999999999919211e+00,-4.383919343066177698e-01
3.799999999999918998e+00,-4.354059743185301201e-01
3.809999999999918785e+00,-4.322668616384264806e-01
3.819999999999918572e+00,-4.305233582833927208e-01
3.829999999999918359e+00,-4.280104895383599617e-01
3.839999999999918145e+00,-4.254434138336590232e-01
3.849999999999917932e+00,-4.228016614233570669e-01
3.859999999999917719e+00,-4.200933267239962965e-01
3.869999999999917506e+00,-4.172861375213367530e-01
3.879999999999917293e+00,-4.144211919495736640e-01
3.889999999999917080e+00,-4.114232383649710223e-01
3.899999999999916866e+00,-4.096135889825687770e-01
3.909999999999916653e+00,-4.073174216734626318e-01
3.919999999999916440e+00,-4.048879364700830874e-01
3.929999999999916227e+00,-4.024229598775734273e-01
3.939999999999916014e+00,-3.998985995660300774e-01
3.949999999999915801e+00,-3.972929950606761684e-01
3.959999999999915588e+00,-3.945891805888265824e-01
3.969999999999915374e+00,-3.917245707972423219e-01
3.979999999999915161e+00,-3.898470227340893879e-01
3.989999999999914948e+00,-3.878023702257697436e-01
3.999999999999914735e+00,-3.856733003738891385e-01
4.009999999999914522e+00,-3.834217760134135955e-01
4.019999999999914309e+00,-3.811110016768631814e-01
4.029999999999914095e+00,-3.787265613315942137e-01
4.039999999999913882e+00,-3.762386970022822408e-01
4.049999999999913669e+00,-3.737245107171133784e-01
4.059999999999913456e+00,-3.710129156313812793e-01
4.069999999999913243e+00,-3.698290699426026729e-01
4.079999999999913030e+00,-3.680064475135018109e-01
4.089999999999912816e+00,-3.660520933352115480e-01
4.099999999999912603e+00,-3.640616141062699151e-01
4.109999999999912390e+00,-3.619602062224869798e-01
4.119999999999912177e+00,-3.597224746953223695e-01
4.129999999999911964e+00,-3.574124880264831217e-01
4.139999999999911751e+00,-3.550033210413677254e-01
4.149999999999911537e+00,-3.543159169530495367e-01
4.159999999999911324e+00,-3.523738113150332030e-01
4.169999999999911111e+00,-3.507764067582365697e-01
4.179999999999910898e+00,-3.491006978016902296e-01
4.189999999999910685e+00,-3.473718600409368418e-01
4.199999999999910472e+00,-3.465287938798438105e-01
4.209999999999910258e+00,-3.435635409542134311e-01
4.219999999999910045e+00,-3.414644157721354878e-01
4.229999999999909832e+00,-3.392976113145144690e-01
4.239999999999909619e+00,-3.389907015194840723e-01
4.249999999999909406e+00,-3.387281817892412450e-01
4.259999999999909193e+00,-3.369079108966259173e-01
4.269999999999908979e+00,-3.355981980217678795e-01
4.279999999999908766e+00,-3.342054913033421504e-01
4.289999999999908553e+00,-3.339185222850428736e-01
4.299999999999908340e+00,-3.310520888477007095e-01
4.309999999999908127e+00,-3.301849324422095333e-01
4.319999999999907914e+00,-3.274960355415291735e-01
4.329999999999907700e+00,-3.281979717106401351e-01
4.339999999999907487e+00,-3.280449136217103989e-01
4.349999999999907274e+00,-3.275549122838262717e-01
4.359999999999907061e+00,-3.272596266453364211e-01
4.369999999999906848e+00,-3.259600739939350067e-01
4.379999999999906635e+00,-3.248415899324002543e-01
4.389999999999906422e+00,-3.246061164166754720e-01
4.399999999999906208e+00,-3.225180872535812759e-01
4.409999999999905995e+00,-3.226955702495067912e-01
4.419999999999905782e+00,-3.242781250427633766e-01
4.429999999999905569e+00,-3.247142006530969183e-01
4.439999999999905356e+00,-3.248148419619413807e-01
4.449999999999905143e+00,-3.254233973200536534e-01
4.459999999999904929e+00,-3.254233973200536534e-01
4.469999999999904716e+00,-3.228306733226126157e-01
4.479999999999904503e+00,-3.226299638729098751e-01
4.489999999999904290e+00,-3.188757329430844112e-01
4.499999999999904077e+00,-3.189088678140179489e-01
4.509999999999903864e+00,-3.186024824370184971e-01
4.519999999999903650e+00,-3.166441729847147002e-01
4.529999999999903437e+00,-3.166441729847147002e-01
4.539999999999903224e+00,-3.136352260759375787e-01
4.549999999999903011e+00,-3.136352260759375787e-01
4.559999999999902798e+00,-3.126356992541617363e-01
4.569999999999902585e+00,-3.078619030463405348e-01
4.579999999999902371e+00,-3.078619030463405348e-01
4.589999999999902158e+00,-3.034440403545169418e-01
4.599999999999901945e+00,-3.034440403545169418e-01
4.609999999999901732e+00,-3.029466255460170898e-01
4.619999999999901519e+00,-2.999591606603963512e-01
4.629999999999901306e+00,-2.975551076756640101e-01
4.639999999999901092e+00,-2.905076660726266802e-01
4.649999999999900879e+00,-2.905076660726266802e-01
4.659999999999900666e+00,-2.905076660726266802e-01
4.669999999999900453e+00,-2.876651605491312713e-01
4.679999999999900240e+00,-2.838109805659296825e-01
4.689999999999900027e+00,-2.788507686783407991e-01
4.699999999999899813e+00,-2.772340557960237262e-01
4.709999999999899600e+00,-2.746140498453247258e-01
4.719999999999899387e+00,-2.713154718210455396e-01
4.729999999999899174e+00,-2.684507827239040467e-01
4.739999999999898961e+00,-2.658233215253802406e-01
4.749999999999898748e+00,-2.637654458487249109e-01
4.759999999999898534e+00,-2.651525935665409173e-01
4.769999999999898321e+00,-2.665511419191772813e-01
4.779999999999898108e+00,-2.665486610447348470e-01
4.789999999999897895e+00,-2.660377222037362821e-01
4.799999999999897682e+00,-2.652361425787485572e-01
4.809999999999897469e+00,-2.643367015623338534e-01
4.819999999999897256e+00,-2.640834519859885932e-01
4.829999999999897042e+00,-2.618175901561742847e-01
4.839999999999896829e+00,-2.618175901561742847e-01
4.849999999999896616e+00,-2.612799133166955334e-01
4.859999999999896403e+00,-2.604153279497568585e-01
4.869999999999896190e+00,-2.604153279497568585e-01
4.879999999999895977e+00,-2.603950246698802928e-01
4.889999999999895763e+00,-2.604005274902400635e-01
4.899999999999895550e+00,-2.607596943149476099e-01
4.909999999999895337e+00,-2.609113544829035347e-01
4.919999999999895124e+00,-2.614031075758997957e-01
4.929999999999894911e+00,-2.620447471069237699e-01
4.939999999999894698e+00,-2.621330210455063980e-01
4.949999999999894484e+00,-2.634925315344886498e-01
4.959999999999894271e+00,-2.640366361209929291e-01
4.969999999999894058e+00,-2.649488872505664783e-01
4.979999999999893845e+00,-2.659605101613210509e-01
4.989999999999893632e+00,-2.663355719062731053e-01
4.999999999999893419e+00,-2.682266621179880128e-01
5.009999999999893205e+00,-2.691646902327419766e-01
5.019999999999892992e+00,-2.703176282764059857e-01
5.029999999999892779e+00,-2.715236421647582721e-01
5.039999999999892566e+00,-2.720289377902376793e-01
5.049999999999892353e+00,-2.741620621197080609e-01
5.059999999999892140e+00,-2.752602950938747850e-01
5.069999999999891926e+00,-2.766581463996916623e-01
5.079999999999891713e+00,-2.780680431443771083e-01
5.089999999999891500e+00,-2.795713069890645164e-01
5.099999999999891287e+00,-2.807764520772413896e-01
5.109999999999891074e+00,-2.822206562931288687e-01
5.119999999999890861e+00,-2.835793741278370694e-01
5.129999999999890647e+00,-2.849547865132531221e-01
5.139999999999890434e+00,-2.864328611441355754e-01
5.149999999999890221e+00,-2.875504214183872698e-01
5.159999999999890008e+00,-2.889276578510297511e-01
5.169999999999889795e+00,-2.902683353312865977e-01
5.179999999999889582e+00,-2.916252966893224663e-01
5.189999999999889368e+00,-2.929713552557746681e-01
5.199999999999889155e+00,-2.939634077775023502e-01
5.209999999999888942e+00,-2.950529363837744445e-01
5.219999999999888729e+00,-2.961181931581501336e-01
5.229999999999888516e+00,-2.972177304163616807e-01
5.239999999999888303e+00,-2.982573431310883150e-01
5.249999999999888090e+00,-2.990196880708493321e-01
5.259999999999887876e+00,-2.998536160708813458e-01
5.269999999999887663e+00,-3.006665112693931441e-01
5.279999999999887450e+00,-3.013643333105783251e-01
5.289999999999887237e+00,-3.021189564516004733e-01
5.299999999999887024e+00,-3.023168073394669753e-01
5.309999999999886811e+00,-3.026307585631639596e-01
5.319999999999886597e+00,-3.029426243130885488e-01
5.329999999999886384e+00,-3.030230820068108288e-01
5.339999999999886171e+00,-3.033877672319595931e-01
5.349999999999885958e+00,-3.030288191207816673e-01
5.359999999999885745e+00,-3.028385849633782878e-01
5.369999999999885532e+00,-3.024415892731754374e-01
5.379999999999885318e+00,-3.020049824509322134e-01
5.389999999999885105e+00,-3.015918520398370717e-01
5.399999999999884892e+00,-3.004115514903006323e-01
5.409999999999884679e+00,-2.994635981271321357e-01
5.419999999999884466e+00,-2.981240407925122571e-01
5.429999999999884253e+00,-2.970035106410454651e-01
5.439999999999884039e+00,-2.958230053340458188e-01
5.449999999999883826e+00,-2.938152417998552424e-01
5.459999999999883613e+00,-2.918117719535888166e-01
5.469999999999883400e+00,-2.896747254733273991e-01
5.479999999999883187e+00,-2.874595876781601556e-01
5.489999999999882974e+00,-2.852354000427515524e-01
5.499999999999882760e+00,-2.821167653018051280e-01
5.509999999999882547e+00,-2.787933247153150940e-01
5.519999999999882334e+00,-2.756497634867079438e-01
5.529999999999882121e+00,-2.723089255115757057e-01
5.539999999999881908e+00,-2.690062052925805136e-01
5.549999999999881695e+00,-2.644521867979324203e-01
5.559999999999881481e+00,-2.601707052719910984e-01
5.569999999999881268e+00,-2.557353430545947215e-01
5.579999999999881055e+00,-2.511376465169810057e-01
5.589999999999880842e+00,-2.466548829465697035e-01
5.599999999999880629e+00,-2.404673556096413312e-01
5.609999999999880416e+00,-2.349583680686456177e-01
5.619999999999880202e+00,-2.291496694630713871e-01
5.629999999999879989e+00,-2.231967559496043085e-01
5.639999999999879776e+00,-2.171222780945947228e-01
5.649999999999879563e+00,-2.101864635779851775e-01
5.659999999999879350e+00,-2.036178736783986476e-01
5.669999999999879137e+00,-1.967668581435575992e-01
5.679999999999878924e+00,-1.897619341404625237e-01
5.689999999999878710e+00,-1.824392032357394500e-01
5.699999999999878497e+00,-1.743941543769346181e-01
5.709999999999878284e+00,-1.666394456777356148e-01
5.719999999999878071e+00,-1.585832652623720973e-01
5.729999999999877858e+00,-1.503662649668283391e-01
5.739999999999877645e+00,-1.419066284165423075e-01
5.749999999999877431e+00,-1.331690213582458204e-01
5.759999999999877218e+00,-1.245572527695556764e-01
5.769999999999877005e+00,-1.156377954380811146e-01
5.779999999999876792e+00,-1.065574615254112900e-01
5.789999999999876579e+00,-9.680711669506358863e-02
5.799999999999876366e+00,-8.723278691844552069e-02
5.809999999999876152e+00,-7.753105957118547331e-02
5.819999999999875939e+00,-6.752392109183542879e-02
5.829999999999875726e+00,-5.728044308170367194e-02
5.839999999999875513e+00,-4.695506550549641972e-02
5.849999999999875300e+00,-3.667392520205171869e-02
5.859999999999875087e+00,-2.625230707445184997e-02
5.869999999999874873e+00,-1.550394955337144887e-02
5.879999999999874660e+00,-4.219218155514799229e-03
5.889999999999874447e+00,6.851367478582073844e-03
5.899999999999874234e+00,1.813444994484363429e-02
5.909999999999874021e+00,2.953512298702829636e-02
5.919999999999873808e+00,4.150871026147288922e-02
5.929999999999873594e+00,5.333148470562143473e-02
5.939999999999873381e+00,6.497878556062641753e-02
5.949999999999873168e+00,7.686443601348567911e-02
5.959999999999872955e+00,8.889230311829554587e-02
5.969999999999872742e+00,1.016245266038538902e-01
5.979999999999872529e+00,1.141409452762363330e-01
5.989999999999872315e+00,1.266847394240932234e-01
5.999999999999872102e+00,1.395054596271173841e-01
6.009999999999871889e+00,1.528106897739670289e-01
6.019999999999871676e+00,1.661460339454122193e-01
6.029999999999871463e+00,1.791179904393035982e-01
6.039999999999871250e+00,1.921190786974196207e-01
6.049999999999871036e+00,2.054581201892168862e-01
6.059999999999870823e+00,2.191796446220533323e-01
6.069999999999870610e+00,2.330229072115448663e-01
6.079999999999870397e+00,2.467926074699209327e-01
6.089999999999870184e+00,2.606110325796695548e-01
6.099999999999869971e+00,2.748261909952889326e-01
6.109999999999869758e+00,2.890934815625882948e-01
6.119999999999869544e+00,3.029920796471910482e-01
6.129999999999869331e+00,3.167420203645840426e-01
6.139999999999869118e+00,3.305605516888476259e-01
6.149999999999868905e+00,3.448607563806135867e-01
6.159999999999868692e+00,3.588597927150942724e-01
6.169999999999868479e+00,3.729341134141002656e-01
6.179999999999868265e+00,3.870095828018954576e-01
6.189999999999868052e+00,4.011996969986640349e-01
6.199999999999867839e+00,4.158520131560125010e-01
6.209999999999867626e+00,4.299460581302174678e-01
6.219999999999867413e+00,4.440254300187946868e-01
6.229999999999867200e+00,4.581575216031469888e-01
6.239999999999866986e+00,4.724429062898078957e-01
6.249999999999866773e+00,4.869642673294252155e-01
6.259999999999866560e+00,5.013294877451935916e-01
6.269999999999866347e+00,5.157776676903828017e-01
6.279999999999866134e+00,5.303173979689822515e-01
6.289999999999865921e+00,5.303173979689822515e-01
6.299999999999865707e+00,5.379694867238961065e-01
6.309999999999865494e+00,5.724347510571404785e-01
6.319999999999865281e+00,5.879569265052717597e-01
6.329999999999865068e+00,6.025181136467900878e-01
6.339999999999864855e+00,6.067347213306261144e-01
6.349999999999864642e+00,6.067347213306261144e-01
6.359999999999864428e+00,6.139446469575001730e-01
6.369999999999864215e+00,6.585494184509750326e-01
6.379999999999864002e+00,6.585494184509750326e-01
6.389999999999863789e+00,6.619937651065008755e-01
6.399999999999863576e+00,6.807791321692201469e-01
6.409999999999863363e+00,6.914392951504859663e-01
6.419999999999863149e+00,7.302466156335751801e-01
6.429999999999862936e+00,7.453284134659321492e-01
6.439999999999862723e+00,7.453284134659321492e-01
6.449999999999862510e+00,7.720326746724839317e-01
6.459999999999862297e+00,7.748207968344302810e-01
6.469999999999862084e+00,7.836781858310989390e-01
6.479999999999861870e+00,8.135205149274447045e-01
6.489999999999861657e+00,8.162361428436646360e-01
6.499999999999861444e+00,8.405796511830991857e-01
6.509999999999861231e+00,8.549287329794945656e-01
6.519999999999861018e+00,8.683005590129468931e-01
6.529999999999860805e+00,8.816859009276641901e-01
6.539999999999860592e+00,8.949915415037132949e-01
6.549999999999860378e+00,9.082126872048575938e-01
6.559999999999860165e+00,9.209732270680782706e-01
6.569999999999859952e+00,9.345985730130319524e-01
6.579999999999859739e+00,9.477614326249989007e-01
6.589999999999859526e+00,9.608296543388699096e-01
6.599999999999859313e+00,9.738378768033812971e-01
6.609999999999859099e+00,9.866586310700226070e-01
6.619999999999858886e+00,9.996178235133297285e-01
6.629999999999858673e+00,1.012615919173785128e+00
6.639999999999858460e+00,1.025575170946315451e+00
6.649999999999858247e+00,1.038224770401695363e+00
6.659999999999858034e+00,1.050646722773275865e+00
6.669999999999857820e+00,1.063228068410301708e+00
6.679999999999857607e+00,1.075901689747849721e+00
6.689999999999857394e+00,1.088196789303887080e+00
6.699999999999857181e+00,1.100622839455217328e+00
6.709999999999856968e+00,1.112774566586363534e+00
6.719999999999856755e+00,1.125170270961225460e+00
6.729999999999856541e+00,1.137465077404327785e+00
6.739999999999856328e+00,1.149264618571593122e+00
6.749999999999856115e+00,1.161304751079280217e+00
6.759999999999855902e+00,1.173063989691716769e+00
6.769999999999855689e+00,1.185109013976903825e+00
6.779999999999855476e+00,1.196839267432829423e+00
6.789999999999855262e+00,1.208374858630338000e+00
6.799999999999855049e+00,1.220056617353691975e+00
6.809999999999854836e+00,1.231482353418090980e+00
6.819999999999854623e+00,1.242756569424150470e+00
6.829999999999854410e+00,1.254101932506914707e+00
6.839999999999854197e+00,1.265169443122295956e+00
6.849999999999853983e+00,1.276399911812108323e+00
6.859999999999853770e+00,1.287415118926092727e+00
6.869999999999853557e+00,1.298207828166048960e+00
6.879999999999853344e+00,1.308988294747253534e+00
6.889999999999853131e+00,1.319580972205007807e+00
6.899999999999852918e+00,1.330112540976868818e+00
6.909999999999852704e+00,1.340399724029030182e+00
6.919999999999852491e+00,1.350725437209028490e+00
6.929999999999852278e+00,1.360998910951513707e+00
6.939999999999852065e+00,1.371070746361945591e+00
6.949999999999851852e+00,1.381113248483879063e+00
6.959999999999851639e+00,1.390799474790388679e+00
6.969999999999851426e+00,1.400416618371423727e+00
6.979999999999851212e+00,1.409916351136538015e+00
6.989999999999850999e+00,1.419112121378252045e+00
6.999999999999851674e+00,1.428785369231747149e+00
7.009999999999853237e+00,1.437642754346633023e+00
7.019999999999854801e+00,1.446904861660151864e+00
7.029999999999856364e+00,1.455673789257963646e+00
7.039999999999857927e+00,1.464029709301856830e+00
7.049999999999859490e+00,1.472755400821884164e+00
7.059999999999861053e+00,1.480966521791128088e+00
7.069999999999862617e+00,1.488993785584708407e+00
7.079999999999864180e+00,1.497139772171325989e+00
7.089999999999865743e+00,1.504793487556981502e+00
7.099999999999867306e+00,1.512728205450816210e+00
7.109999999999868869e+00,1.520205381876684303e+00
7.119999999999870433e+00,1.527444775507390773e+00
7.129999999999871996e+00,1.534513481585674022e+00
7.139999999999873559e+00,1.541264648759301137e+00
7.149999999999875122e+00,1.547887033049930139e+00
7.159999999999876685e+00,1.554694154941716366e+00
7.169999999999878249e+00,1.561063589830178566e+00
7.179999999999879812e+00,1.567278613807072007e+00
7.189999999999881375e+00,1.573173810337080480e+00
7.199999999999882938e+00,1.578885659940019170e+00
7.209999999999884501e+00,1.584352231015440982e+00
7.219999999999886064e+00,1.588010755310352851e+00
7.229999999999887628e+00,1.594715484620886858e+00
7.239999999999889191e+00,1.599554853021725842e+00
7.249999999999890754e+00,1.604278764517188982e+00
7.259999999999892317e+00,1.608757221019651462e+00
7.269999999999893880e+00,1.612807045713095411e+00
7.279999999999895444e+00,1.616685483471665519e+00
7.289999999999897007e+00,1.620214916098002167e+00
7.299999999999898570e+00,1.623572889298039668e+00
7.309999999999900133e+00,1.627248541661349135e+00
7.319999999999901696e+00,1.630292417115944303e+00
7.329999999999903260e+00,1.633192706874159628e+00
7.339999999999904823e+00,1.635743831386625713e+00
7.349999999999906386e+00,1.638102878903388904e+00
7.359999999999907949e+00,1.640212350301077038e+00
7.369999999999909512e+00,1.640163040024194441e+00
7.379999999999911076e+00,1.644427941879915922e+00
7.389999999999912639e+00,1.646206420216478339e+00
7.399999999999914202e+00,1.647848633627392312e+00
7.409999999999915765e+00,1.649224319990311383e+00
7.419999999999917328e+00,1.650392807040346854e+00
7.429999999999918892e+00,1.651393893881757835e+00
7.439999999999920455e+00,1.652160578822053028e+00
7.449999999999922018e+00,1.652884552068888624e+00
7.459999999999923581e+00,1.653901717516387482e+00
7.469999999999925144e+00,1.654481221063620389e+00
7.479999999999926708e+00,1.654890233042167980e+00
7.489999999999928271e+00,1.655075447395700117e+00
7.499999999999929834e+00,1.655118809384808598e+00
7.509999999999931397e+00,1.654979896623647750e+00
7.519999999999932960e+00,1.654791472846688150e+00
7.529999999999934523e+00,1.654867809333884665e+00
7.539999999999936087e+00,1.654570153932547694e+00
7.549999999999937650e+00,1.654132588685100602e+00
7.559999999999939213e+00,1.653514533712503676e+00
7.569999999999940776e+00,1.652753134841501659e+00
7.579999999999942339e+00,1.651868858278068064e+00
7.589999999999943903e+00,1.650907918269272967e+00
7.599999999999945466e+00,1.650197771622645471e+00
7.609999999999947029e+00,1.649184970946881768e+00
7.619999999999948592e+00,1.648020906350120551e+00
7.629999999999950155e+00,1.646748442088038500e+00
7.639999999999951719e+00,1.645307852853220565e+00
7.649999999999953282e+00,1.643788486241677171e+00
7.659999999999954845e+00,1.642197017876357634e+00
7.669999999999956408e+00,1.640840935687069679e+00
7.679999999999957971e+00,1.639248439423614423e+00
7.689999999999959535e+00,1.637479422811083607e+00
7.699999999999961098e+00,1.635627410419487893e+00
7.709999999999962661e+00,1.633647529214364624e+00
7.719999999999964224e+00,1.631573702953541094e+00
7.729999999999965787e+00,1.629474777242076344e+00
7.739999999999967351e+00,1.627614619923351880e+00
7.749999999999968914e+00,1.625497030614811100e+00
7.759999999999970477e+00,1.623244231957583938e+00
7.769999999999972040e+00,1.620894998038707735e+00
7.779999999999973603e+00,1.618474210483695108e+00
7.789999999999975167e+00,1.615957867488152289e+00
7.799999999999976730e+00,1.613385867766808035e+00
7.809999999999978293e+00,1.611161197118914146e+00
7.819999999999979856e+00,1.608588248525179010e+00
7.829999999999981419e+00,1.605941183632455971e+00
7.839999999999982983e+00,1.603194704602372900e+00
7.849999999999984546e+00,1.600373468075927619e+00
7.859999999999986109e+00,1.597521627317259219e+00
7.869999999999987672e+00,1.594840545234876616e+00
7.879999999999989235e+00,1.592024257640029195e+00
7.889999999999990798e+00,1.589094133913537599e+00
7.899999999999992362e+00,1.586085612809637446e+00
7.909999999999993925e+00,1.583014205643225036e+00
7.919999999999995488e+00,1.579876771401787394e+00
7.929999999999997051e+00,1.576701572118069050e+00
7.939999999999998614e+00,1.573804227128190014e+00
7.950000000000000178e+00,1.570648456514326163e+00
7.960000000000001741e+00,1.567428355960610142e+00
7.970000000000003304e+00,1.564125424191549651e+00
7.980000000000004867e+00,1.560774996738968801e+00
7.990000000000006430e+00,1.557401909306934007e+00
8.000000000000008882e+00,1.554190043684895439e+00
8.010000000000010445e+00,1.550853555767435221e+00
8.020000000000012008e+00,1.547434290807332857e+00
8.030000000000013571e+00,1.543954281979593279e+00
8.040000000000015135e+00,1.540428164510303510e+00
8.050000000000016698e+00,1.536859351965093268e+00
8.060000000000018261e+00,1.533224290680429647e+00
8.070000000000019824e+00,1.529910532812615909e+00
8.080000000000021387e+00,1.526331305240553382e+00
8.090000000000022951e+00,1.522695187875289236e+00
8.100000000000024514e+00,1.519016322623044646e+00
8.110000000000026077e+00,1.515290340002893199e+00
8.120000000000027640e+00,1.511522563530674823e+00
8.130000000000029203e+00,1.507995972723456202e+00
8.140000000000030767e+00,1.504284676874795279e+00
8.150000000000032330e+00,1.500517021827336483e+00
8.160000000000033893e+00,1.496701339169665967e+00
8.170000000000035456e+00,1.492836501098625757e+00
8.180000000000037019e+00,1.488963931598268564e+00
8.190000000000038582e+00,1.485265410627355065e+00
8.200000000000040146e+00,1.481442556589632087e+00
8.210000000000041709e+00,1.477554604620792134e+00
8.220000000000043272e+00,1.473616244132424091e+00
8.230000000000044835e+00,1.469647346464446835e+00
8.240000000000046398e+00,1.465682479395167714e+00
8.250000000000047962e+00,1.461849453639190166e+00
8.260000000000049525e+00,1.457921050334680002e+00
8.270000000000051088e+00,1.453922917513259527e+00
8.280000000000052651e+00,1.449895109644191882e+00
8.290000000000054214e+00,1.445852819684284807e+00
8.300000000000055778e+00,1.440903330953571926e+00
8.310000000000057341e+00,1.437884906419458542e+00
8.320000000000058904e+00,1.433835710346447634e+00
8.330000000000060467e+00,1.429759764548906409e+00
8.340000000000062030e+00,1.425661915409643710e+00
8.350000000000063594e+00,1.421549339332589312e+00
8.360000000000065157e+00,1.415976525602621994e+00
8.370000000000066720e+00,1.413419188375528712e+00
8.380000000000068283e+00,1.409288845130050927e+00
8.390000000000069846e+00,1.405152519555742385e+00
8.400000000000071410e+00,1.400993547856966392e+00
8.410000000000072973e+00,1.396804191282077445e+00
8.420000000000074536e+00,1.391808424449688220e+00
8.430000000000076099e+00,1.388510587793827300e+00
8.440000000000077662e+00,1.384342133942392250e+00
8.450000000000079226e+00,1.380154118205820568e+00
8.460000000000080789e+00,1.375921031678116746e+00
8.470000000000082352e+00,1.371655126846039741e+00
8.480000000000083915e+00,1.367391258713389401e+00
8.490000000000085478e+00,1.363258312820251561e+00
8.500000000000087041e+00,1.359058861143124020e+00
8.510000000000088605e+00,1.354801952012257393e+00
8.520000000000090168e+00,1.350504764508159594e+00
8.530000000000091731e+00,1.346209668351464384e+00
8.540000000000093294e+00,1.341905076288328003e+00
8.550000000000094857e+00,1.337755084370496172e+00
8.560000000000096421e+00,1.333486398934945694e+00
8.570000000000097984e+00,1.329164168393345724e+00
8.580000000000099547e+00,1.324845422576270249e+00
8.590000000000101110e+00,1.320533465397267792e+00
8.600000000000102673e+00,1.316186610199585383e+00
8.610000000000104237e+00,1.312003496463725494e+00
8.620000000000105800e+00,1.307669954797834100e+00
8.630000000000107363e+00,1.303326940387518729e+00
8.640000000000108926e+00,1.298995790413621121e+00
8.650000000000110489e+00,1.294667069019888705e+00
8.660000000000112053e+00,1.290246678351577581e+00
8.670000000000113616e+00,1.286042814930553169e+00
8.680000000000115179e+00,1.281686695794406639e+00
8.690000000000116742e+00,1.277336585474257991e+00
8.700000000000118305e+00,1.272990965138397712e+00
8.710000000000119869e+00,1.267692294450577739e+00
8.720000000000121432e+00,1.264325284280081396e+00
8.730000000000122995e+00,1.259952227732513030e+00
8.740000000000124558e+00,1.255593584514114847e+00
8.750000000000126121e+00,1.251229564191867816e+00
8.760000000000127685e+00,1.246856189087993005e+00
8.770000000000129248e+00,1.242398967972986101e+00
8.780000000000130811e+00,1.238120836852926843e+00
8.790000000000132374e+00,1.233758903996954093e+00
8.800000000000133937e+00,1.229386067060555643e+00
8.810000000000135500e+00,1.225000579678092505e+00
8.820000000000137064e+00,1.220569934583719984e+00
8.830000000000138627e+00,1.216094829665484545e+00
8.840000000000140190e+00,1.211875137646319489e+00
8.850000000000141753e+00,1.207496362091374786e+00
8.860000000000143316e+00,1.203099203252688820e+00
8.870000000000144880e+00,1.198662481164432858e+00
8.880000000000146443e+00,1.194230290460870147e+00
8.890000000000148006e+00,1.189933712893442630e+00
8.900000000000149569e+00,1.185566386264381933e+00
8.910000000000151132e+00,1.181165066640648798e+00
8.920000000000152696e+00,1.176714650018154673e+00
8.930000000000154259e+00,1.172314010125665940e+00
8.940000000000155822e+00,1.167868545349843412e+00
8.950000000000157385e+00,1.163629227290323254e+00
8.960000000000158948e+00,1.159226360049417259e+00
8.970000000000160512e+00,1.154763299410408228e+00
8.980000000000162075e+00,1.150363240891984606e+00
8.990000000000163638e+00,1.145969933186775425e+00
9.000000000000165201e+00,1.141677542552433255e+00
9.010000000000166764e+00,1.137288472814522722e+00
9.020000000000168328e+00,1.132818657213171987e+00
9.030000000000169891e+00,1.128412728260231868e+00
9.040000000000171454e+00,1.124066360153629152e+00
9.050000000000173017e+00,1.119638474809797168e+00
9.060000000000174580e+00,1.115385989883938000e+00
9.070000000000176144e+00,1.110910417906348036e+00
9.080000000000177707e+00,1.106500959969533460e+00
9.090000000000179270e+00,1.102173875193446007e+00
9.100000000000180833e+00,1.097803257319931003e+00
9.110000000000182396e+00,1.093512787191290192e+00
9.120000000000183960e+00,1.089044830142058107e+00
9.130000000000185523e+00,1.084637573529669829e+00
9.140000000000187086e+00,1.080315174959310287e+00
9.150000000000188649e+00,1.076012411719362794e+00
9.160000000000190212e+00,1.071569217632551752e+00
9.170000000000191775e+00,1.067260004827846886e+00
9.180000000000193339e+00,1.062855397210844988e+00
9.190000000000194902e+00,1.058540942647434591e+00
9.200000000000196465e+00,1.054284853381310505e+00
9.210000000000198028e+00,1.049897218791159936e+00
9.220000000000199591e+00,1.045551991412479786e+00
9.230000000000201155e+00,1.041163313583240990e+00
9.240000000000202718e+00,1.036862827418530086e+00
9.250000000000204281e+00,1.032637114746570495e+00
9.260000000000205844e+00,1.028317108268717028e+00
9.270000000000207407e+00,1.023950745064961421e+00
9.280000000000208971e+00,1.019584104447602391e+00
9.290000000000210534e+00,1.015303713179608325e+00
9.300000000000212097e+00,1.011098350656381761e+00
9.310000000000213660e+00,1.005562076680246442e+00
9.320000000000215223e+00,1.002532298329587013e+00
9.330000000000216787e+00,9.981647941271334368e-01
9.340000000000218350e+00,9.939078913284531414e-01
9.350000000000219913e+00,9.897260221496686494e-01
9.360000000000221476e+00,9.855532275327094638e-01
9.370000000000223039e+00,9.810866068407807505e-01
9.380000000000224603e+00,9.768838718858293690e-01
9.390000000000226166e+00,9.726536766479639828e-01
9.400000000000227729e+00,9.684996101312050021e-01
9.410000000000229292e+00,9.643815330742877556e-01
9.420000000000230855e+00,9.599656000734849703e-01
9.430000000000232419e+00,9.557631497237827345e-01
9.440000000000233982e+00,9.515672492984693642e-01
9.450000000000235545e+00,9.474445453622273305e-01
9.460000000000237108e+00,9.433708086663553649e-01
9.470000000000238671e+00,9.390123292758434381e-01
9.480000000000240234e+00,9.348187269542277411e-01
9.490000000000241798e+00,9.306603985067514184e-01
9.500000000000243361e+00,9.265721639935134979e-01
9.510000000000244924e+00,9.225317861236738137e-01
9.520000000000246487e+00,9.182381271656191446e-01
9.530000000000248050e+00,9.140609348719787031e-01
9.540000000000249614e+00,9.099429573478859945e-01
9.550000000000251177e+00,9.058917616861899003e-01
9.560000000000252740e+00,9.018835171716100829e-01
9.570000000000254303e+00,8.966739457644237188e-01
9.580000000000255866e+00,8.935388740801933904e-01
9.590000000000257430e+00,8.894409515905705721e-01
9.600000000000258993e+00,8.854290226089277516e-01
9.610000000000260556e+00,8.814546540342935721e-01
9.620000000000262119e+00,8.772869273158448999e-01
9.630000000000263682e+00,8.730530471564835748e-01
9.640000000000265246e+00,8.691393532058727667e-01
9.650000000000266809e+00,8.651636827737064772e-01
9.660000000000268372e+00,8.612245913958168630e-01
9.670000000000269935e+00,8.571064193291577649e-01
9.680000000000271498e+00,8.529224254020369989e-01
9.690000000000273062e+00,8.490389623096781246e-01
9.700000000000274625e+00,8.451054451661932365e-01
9.710000000000276188e+00,8.412021080714420229e-01
9.720000000000277751e+00,8.371293252850402489e-01
9.730000000000279314e+00,8.329965411662114683e-01
9.740000000000280878e+00,8.291479179875338446e-01
9.750000000000282441e+00,8.252573411113214297e-01
9.760000000000284004e+00,8.213900277048991061e-01
9.770000000000285567e+00,8.173592576532516807e-01
9.780000000000287130e+00,8.132785387082333006e-01
9.790000000000288694e+00,8.094686808295972202e-01
9.800000000000290257e+00,8.056214207614573741e-01
9.810000000000291820e+00,8.017899338838929690e-01
9.820000000000293383e+00,7.977988211673928687e-01
9.830000000000294946e+00,7.937705457058493730e-01
9.840000000000296509e+00,7.900027441334791511e-01
9.850000000000298073e+00,7.861987617990967570e-01
9.860000000000299636e+00,7.824024294166269655e-01
9.870000000000301199e+00,7.784495792581821449e-01
9.880000000000302762e+00,7.744737403005506060e-01
9.890000000000304325e+00,7.707507118765858367e-01
9.900000000000305889e+00,7.669895711975317498e-01
9.910000000000307452e+00,7.632272695293844667e-01
9.920000000000309015e+00,7.593121039511750991e-01
9.930000000000310578e+00,7.553883932035179161e-01
9.940000000000312141e+00,7.517123157763589969e-01
9.950000000000313705e+00,7.479932732056977507e-01
9.960000000000315268e+00,7.442634372976958401e-01
9.970000000000316831e+00,7.403860836308180371e-01
9.980000000000318394e+00,7.365139514459673187e-01
9.990000000000319957e+00,7.328865671112049229e-01
1.000000000000032152e+01,7.292085093871124579e-01
1.001000000000032308e+01,7.255092418070414606e-01
1.002000000000032465e+01,7.216705669623604269e-01
1.003000000000032621e+01,7.178493109243182513e-01
1.004000000000032777e+01,7.142720257103923887e-01
1.005000000000032934e+01,7.106336371051834577e-01
1.006000000000033090e+01,7.069627154771117583e-01
1.007000000000033246e+01,7.031642753971272253e-01
1.008000000000033403e+01,6.993929575848945035e-01
1.009000000000033559e+01,6.958667660647590569e-01
1.010000000000033715e+01,6.922664161282751083e-01
1.011000000000033872e+01,6.886212079063069869e-01
1.012000000000034028e+01,6.848653637100752256e-01
1.013000000000034184e+01,6.811428285278013917e-01
1.014000000000034341e+01,6.776683338167172055e-01
1.015000000000034497e+01,6.741040633999397791e-01
1.016000000000034653e+01,6.704814209986321716e-01
1.017000000000034809e+01,6.667714422659644091e-01
1.018000000000034966e+01,6.630963713033719564e-01
1.019000000000035122e+01,6.596738151158446639e-01
1.020000000000035278e+01,6.561433715230831076e-01
1.021000000000035435e+01,6.525391773914854809e-01
1.022000000000035591e+01,6.488659988270614187e-01
1.023000000000035747e+01,6.453530139428654833e-01
1.024000000000035904e+01,6.418628097509599950e-01
1.025000000000036060e+01,6.383657204434116661e-01
1.026000000000036216e+01,6.347826697833300891e-01
1.027000000000036373e+01,6.311588845165596595e-01
1.028000000000036529e+01,6.277043326823387170e-01
1.029000000000036685e+01,6.242522124765423897e-01
1.030000000000036842e+01,6.207840388293932588e-01
1.031000000000036998e+01,6.172250564137522488e-01
1.032000000000037154e+01,6.136490472112687833e-01
1.033000000000037311e+01,6.102525286034102825e-01
1.034000000000037467e+01,6.068361377979264448e-01
1.035000000000037623e+01,6.033936163630988503e-01
1.036000000000037780e+01,5.998623306119807985e-01
1.037000000000037936e+01,5.963323113540595077e-01
1.038000000000038092e+01,5.929931498602241113e-01
1.039000000000038249e+01,5.896098745604113622e-01
1.040000000000038405e+01,5.861893777273144979e-01
1.041000000000038561e+01,5.826902803222345772e-01
1.042000000000038717e+01,5.792043003440154880e-01
1.043000000000038874e+01,5.759215233123361477e-01
1.044000000000039030e+01,5.725819380822713134e-01
1.045000000000039186e+01,5.691773712124720275e-01
1.046000000000039343e+01,5.657036093393646992e-01
1.047000000000039499e+01,5.622598255264462663e-01
1.048000000000039655e+01,5.590432604242236980e-01
1.049000000000039812e+01,5.557220408076519735e-01
1.050000000000039968e+01,5.523306585016460879e-01
1.051000000000040124e+01,5.482265416605072161e-01
1.052000000000040281e+01,5.456201894665139163e-01
1.053000000000040437e+01,5.423271136886920196e-01
1.054000000000040593e+01,5.390302401630991946e-01
1.055000000000040750e+01,5.356574654947549030e-01
1.056000000000040906e+01,5.322589250426658092e-01
1.057000000000041062e+01,5.290212507524089114e-01
1.058000000000041219e+01,5.257726939612102912e-01
1.059000000000041375e+01,5.224928311309950946e-01
1.060000000000041531e+01,5.191432191187788092e-01
1.061000000000041688e+01,5.157869149444146428e-01
1.062000000000041844e+01,5.126091652247148911e-01
1.063000000000042000e+01,5.093866175737377100e-01
1.064000000000042157e+01,5.061199813761342314e-01
1.065000000000042313e+01,5.027993258477728711e-01
1.066000000000042469e+01,4.994814558660621295e-01
1.067000000000042625e+01,4.963607474715268641e-01
1.068000000000042782e+01,4.931605138905660324e-01
1.069000000000042938e+01,4.899053308108843874e-01
1.070000000000043094e+01,4.866207804041604579e-01
1.071000000000043251e+01,4.833401457325975370e-01
1.072000000000043407e+01,4.802615290794681746e-01
1.073000000000043563e+01,4.770914683321251237e-01
1.074000000000043720e+01,4.738479498837832038e-01
1.075000000000043876e+01,4.705825349362758869e-01
1.076000000000044032e+01,4.674568973360425095e-01
1.077000000000044189e+01,4.643115885242924956e-01
1.078000000000044345e+01,4.611550006056034379e-01
1.079000000000044501e+01,4.579302828754224231e-01
1.080000000000044658e+01,4.547015777722276386e-01
1.081000000000044814e+01,4.516294182470106389e-01
1.082000000000044970e+01,4.485111429150126505e-01
1.083000000000045127e+01,4.453645807982187788e-01
1.084000000000045283e+01,4.421637428726963859e-01
1.085000000000045439e+01,4.389661941315821658e-01
1.086000000000045596e+01,4.359533526185383479e-01
1.087000000000045752e+01,4.328546518503399443e-01
1.088000000000045908e+01,4.297131081042343537e-01
1.089000000000046064e+01,4.239720218987109157e-01
1.090000000000046221e+01,4.235616059626158281e-01
1.091000000000046377e+01,4.204518921167716416e-01
1.092000000000046533e+01,4.173669098501661123e-01
1.093000000000046690e+01,4.142343982067197006e-01
1.094000000000046846e+01,4.110819270559119554e-01
1.095000000000047002e+01,4.080720971792972662e-01
1.096000000000047159e+01,4.050309530998332241e-01
1.097000000000047315e+01,4.019595778443066370e-01
1.098000000000047471e+01,3.988427317260760385e-01
1.099000000000047628e+01,3.957228654718259464e-01
1.100000000000047784e+01,3.927670499444606000e-01
1.101000000000047940e+01,3.897416907573963973e-01
1.102000000000048097e+01,3.866740795836949296e-01
1.103000000000048253e+01,3.835860725132643201e-01
1.104000000000048409e+01,3.804947118448864241e-01
1.105000000000048566e+01,3.775898527794493420e-01
1.106000000000048722e+01,3.745744218719888607e-01
1.107000000000048878e+01,3.715137261671122015e-01
1.108000000000049035e+01,3.684325229875943797e-01
1.109000000000049191e+01,3.654818101674766617e-01
1.110000000000049347e+01,3.625091365587501113e-01
1.111000000000049504e+01,3.595037195965708476e-01
1.112000000000049660e+01,3.564589383539386036e-01
1.113000000000049816e+01,3.534058580346701173e-01
1.114000000000049972e+01,3.505061553470417701e-01
1.115000000000050129e+01,3.475435754985702341e-01
1.116000000000050285e+01,3.445437958983976201e-01
1.117000000000050441e+01,3.415283675601647473e-01
1.118000000000050598e+01,3.384961720404282004e-01
1.119000000000050754e+01,3.356435303142468185e-01
1.120000000000050910e+01,3.326891855448239621e-01
1.121000000000051067e+01,3.296937010568226634e-01
1.122000000000051223e+01,3.266802578278943936e-01
1.123000000000051379e+01,3.237724302998589154e-01
1.124000000000051536e+01,3.208609898137114169e-01
1.125000000000051692e+01,3.179146363862602187e-01
1.126000000000051848e+01,3.149324071900622690e-01
1.127000000000052005e+01,3.119456443205961271e-01
1.128000000000052161e+01,3.090828134370151026e-01
1.129000000000052317e+01,3.061816125778040187e-01
1.130000000000052474e+01,3.032348070269920148e-01
1.131000000000052630e+01,3.002758211199537119e-01
1.132000000000052786e+01,2.973078599763449015e-01
1.133000000000052943e+01,2.944903563174294803e-01
1.134000000000053099e+01,2.915945456919357137e-01
1.135000000000053255e+01,2.886499573855061396e-01
1.136000000000053411e+01,2.856857842814483073e-01
1.137000000000053568e+01,2.828380716356831415e-01
1.138000000000053724e+01,2.799685758775542488e-01
1.139000000000053880e+01,2.770683882167980783e-01
1.140000000000054037e+01,2.741361732365374393e-01
1.141000000000054193e+01,2.711944190335164317e-01
1.142000000000054349e+01,2.683884489317384103e-01
1.143000000000054506e+01,2.655246208158679733e-01
1.144000000000054662e+01,2.626202668994017664e-01
1.145000000000054818e+01,2.597105738804761366e-01
1.146000000000054975e+01,2.567877343318488714e-01
1.147000000000055131e+01,2.540244854947257269e-01
1.148000000000055287e+01,2.511562464508724779e-01
1.149000000000055444e+01,2.482526103860612232e-01
1.150000000000055600e+01,2.453314033186696774e-01
1.151000000000055756e+01,2.425319447620395141e-01
1.152000000000055913e+01,2.397056650579742210e-01
1.153000000000056069e+01,2.368259694441480212e-01
1.154000000000056225e+01,2.339360189313985372e-01
1.155000000000056382e+01,2.310332458165702540e-01
1.156000000000056538e+01,2.282693490412102399e-01
1.157000000000056694e+01,2.254449850500907515e-01
1.158000000000056851e+01,2.225572908859199950e-01
1.159000000000057007e+01,2.196533726848515222e-01
1.160000000000057163e+01,2.168501912018754862e-01
1.161000000000057319e+01,2.140359626257218040e-01
1.162000000000057476e+01,2.112128636026136819e-01
1.163000000000057632e+01,2.083275937999322369e-01
1.164000000000057788e+01,2.054415222785920259e-01
1.165000000000057945e+01,2.026712408836776613e-01
1.166000000000058101e+01,1.998582204692907760e-01
1.167000000000058257e+01,1.970278946822928701e-01
1.168000000000058414e+01,1.941554902543203842e-01
1.169000000000058570e+01,1.913004229010562551e-01
1.170000000000058726e+01,1.885388003674157431e-01
1.171000000000058883e+01,1.857226789478563789e-01
1.172000000000059039e+01,1.828874741873100784e-01
1.173000000000059195e+01,1.799923665427970998e-01
1.174000000000059352e+01,1.772217616821731290e-01
1.175000000000059508e+01,1.744108434518669981e-01
1.176000000000059664e+01,1.715900126721577879e-01
1.177000000000059821e+01,1.687602984167552167e-01
1.178000000000059977e+01,1.658776097953670592e-01
1.179000000000060133e+01,1.631230690119727378e-01
1.180000000000060290e+01,1.603150658119406324e-01
1.181000000000060446e+01,1.574811803061943738e-01
1.182000000000060602e+01,1.546270543610164805e-01
1.183000000000060759e+01,1.518175610209104298e-01
1.184000000000060915e+01,1.490200757201308457e-01
1.185000000000061071e+01,1.462058205107212572e-01
1.186000000000061227e+01,1.433689621652782242e-01
1.187000000000061384e+01,1.405279594069919480e-01
1.188000000000061540e+01,1.377372407135127597e-01
1.189000000000061696e+01,1.349341878048468391e-01
1.190000000000061853e+01,1.321054966247536544e-01
1.191000000000062009e+01,1.292765879256151107e-01
1.192000000000062165e+01,1.264446294921481861e-01
1.193000000000062322e+01,1.236652293050304330e-01
1.194000000000062478e+01,1.208512847389557054e-01
1.195000000000062634e+01,1.180109134518915193e-01
1.196000000000062791e+01,1.151495161782634113e-01
1.197000000000062947e+01,1.123603578927284408e-01
1.198000000000063103e+01,1.095533221540248153e-01
1.199000000000063260e+01,1.067255257509350241e-01
1.200000000000063416e+01,1.038849730037826047e-01
1.201000000000063572e+01,1.010314277563123531e-01
1.202000000000063729e+01,9.825049918891157197e-02
1.203000000000063885e+01,9.545394543060276016e-02
1.204000000000064041e+01,9.258407997012089996e-02
1.205000000000064198e+01,8.970817649539872263e-02
1.206000000000064354e+01,8.690162481979631093e-02
1.207000000000064510e+01,8.408440089477933754e-02
1.208000000000064666e+01,8.127437816655742886e-02
1.209000000000064823e+01,7.839639818750503142e-02
1.210000000000064979e+01,7.552719746390999800e-02
1.211000000000065135e+01,7.272609207747737781e-02
1.212000000000065292e+01,6.989728023713620564e-02
1.213000000000065448e+01,6.706616789404966361e-02
1.214000000000065604e+01,6.419254982512724583e-02
1.215000000000065761e+01,6.132673438777060809e-02
1.216000000000065917e+01,5.852387891844320483e-02
1.217000000000066073e+01,5.570168729409495645e-02
1.218000000000066230e+01,5.283207533205500767e-02
1.219000000000066386e+01,4.991669617455091190e-02
1.220000000000066542e+01,4.708183420196752900e-02
1.221000000000066699e+01,4.424517743189295554e-02
1.222000000000066855e+01,4.138057115461883650e-02
1.223000000000067011e+01,3.851045943252431880e-02
1.224000000000067168e+01,3.562250658595508823e-02
1.225000000000067324e+01,3.278309893285516474e-02
1.226000000000067480e+01,2.993297340328156947e-02
1.227000000000067637e+01,2.704898316908575795e-02
1.228000000000067793e+01,2.413781487544851626e-02
1.229000000000067949e+01,2.127032694575640634e-02
1.230000000000068106e+01,1.840930082382560146e-02
1.231000000000068262e+01,1.554348088932939673e-02
1.232000000000068418e+01,1.265461992184616948e-02
1.233000000000068574e+01,9.750515646083725979e-03
1.234000000000068731e+01,6.880312703883170039e-03
1.235000000000068887e+01,4.008860182408667538e-03
1.236000000000069043e+01,1.122791481266392777e-03
1.237000000000069200e+01,-1.790356372067239974e-03
1.238000000000069356e+01,-4.690846794283667735e-03
1.239000000000069512e+01,-7.570080763195103334e-03
1.240000000000069669e+01,-1.045300681583182303e-02
1.241000000000069825e+01,-1.334339718101281921e-02
1.242000000000069981e+01,-1.623061800806331959e-02
1.243000000000070138e+01,-1.914145465344416555e-02
1.244000000000070294e+01,-2.202361087415778337e-02
1.245000000000070450e+01,-2.492032311620476226e-02
1.246000000000070607e+01,-2.779688216607334450e-02
1.247000000000070763e+01,-3.069208845725829651e-02
1.248000000000070919e+01,-3.357549257557002065e-02
1.249000000000071076e+01,-3.646177085148628177e-02
1.250000000000071232e+01,-3.936157907367968112e-02
1.251000000000071388e+01,-4.225743364567672439e-02
1.252000000000071545e+01,-4.513548000144206040e-02
1.253000000000071701e+01,-4.800889563349255290e-02
1.254000000000071857e+01,-5.089642044246536073e-02
1.255000000000072014e+01,-5.377804521671578769e-02
1.256000000000072170e+01,-5.664262136212005333e-02
1.257000000000072326e+01,-5.950238447948402037e-02
1.258000000000072482e+01,-6.236321218046385340e-02
1.259000000000072639e+01,-6.524570929239036088e-02
1.260000000000072795e+01,-6.812625427694062041e-02
1.261000000000072951e+01,-7.094502018835927015e-02
1.262000000000073108e+01,-7.378487754114171349e-02
1.263000000000073264e+01,-7.662711271280343850e-02
1.264000000000073420e+01,-7.948056705084394213e-02
1.265000000000073577e+01,-8.231026975170717408e-02
1.266000000000073733e+01,-8.509732563973766706e-02
1.267000000000073889e+01,-8.786671016234273712e-02
1.268000000000074046e+01,-9.070681270060693135e-02
1.269000000000074202e+01,-9.350229565709820834e-02
1.270000000000074358e+01,-9.627037119148529332e-02
1.271000000000074515e+01,-9.900257507408445623e-02
1.272000000000074671e+01,-1.017256412530838233e-01
1.273000000000074827e+01,-1.044951316000606728e-01
1.274000000000074984e+01,-1.072646829531974655e-01
1.275000000000075140e+01,-1.099623942633211199e-01
1.276000000000075296e+01,-1.126169037171842746e-01
1.277000000000075453e+01,-1.153002742891988119e-01
1.278000000000075609e+01,-1.179676206045408293e-01
1.279000000000075765e+01,-1.206414415427675413e-01
1.280000000000075921e+01,-1.232483015656596764e-01
1.281000000000076078e+01,-1.258094532611294947e-01
1.282000000000076234e+01,-1.284174162157093735e-01
1.283000000000076390e+01,-1.309997612069733752e-01
1.284000000000076547e+01,-1.335493391975841881e-01
1.285000000000076703e+01,-1.360411626907249705e-01
1.286000000000076859e+01,-1.385006501600073714e-01
1.287000000000077016e+01,-1.409827881207920131e-01
1.288000000000077172e+01,-1.434313737906736663e-01
1.289000000000077328e+01,-1.458180267267786545e-01
1.290000000000077485e+01,-1.481938853622496166e-01
1.291000000000077641e+01,-1.505157684422872844e-01
1.292000000000077797e+01,-1.528661605737451912e-01
1.293000000000077954e+01,-1.551295824780953014e-01
1.294000000000078110e+01,-1.573527297275989500e-01
1.295000000000078266e+01,-1.595672413559606762e-01
1.296000000000078423e+01,-1.617247262532146290e-01
1.297000000000078579e+01,-1.638473961720889049e-01
1.298000000000078735e+01,-1.659304171413892581e-01
1.299000000000078892e+01,-1.679608771038386683e-01
1.300000000000079048e+01,-1.699854048398585227e-01
1.301000000000079204e+01,-1.719441805040303195e-01
1.302000000000079361e+01,-1.738824847216420000e-01
1.303000000000079517e+01,-1.758000873791127627e-01
1.304000000000079673e+01,-1.776687813951879080e-01
1.305000000000079829e+01,-1.795058463108158420e-01
1.306000000000079986e+01,-1.812968194660822818e-01
1.307000000000080142e+01,-1.830693312108349902e-01
1.308000000000080298e+01,-1.848247094140018920e-01
1.309000000000080455e+01,-1.865362281160994340e-01
1.310000000000080611e+01,-1.882197968185712889e-01
1.311000000000080767e+01,-1.898598058470661321e-01
1.312000000000080924e+01,-1.914931987511610534e-01
1.313000000000081080e+01,-1.930947580030182020e-01
1.314000000000081236e+01,-1.946668062804078614e-01
1.315000000000081393e+01,-1.962126757262660504e-01
1.316000000000081549e+01,-1.977178039661058040e-01
1.317000000000081705e+01,-1.992182864947513732e-01
1.318000000000081862e+01,-2.006924768589815056e-01
1.319000000000082018e+01,-2.021394886551575454e-01
1.320000000000082174e+01,-2.035618424079488065e-01
1.321000000000082331e+01,-2.049472968444147336e-01
1.322000000000082487e+01,-2.063234117925352440e-01
1.323000000000082643e+01,-2.076910489732712861e-01
1.324000000000082800e+01,-2.090258357515481780e-01
1.325000000000082956e+01,-2.103379200848148611e-01
1.326000000000083112e+01,-2.116171682623114447e-01
1.327000000000083269e+01,-2.128893919870108731e-01
1.328000000000083425e+01,-2.141555710707118421e-01
1.329000000000083581e+01,-2.153902311556232241e-01
1.330000000000083737e+01,-2.166042660876041914e-01
1.331000000000083894e+01,-2.178000793552767322e-01
1.332000000000084050e+01,-2.189690683081809419e-01
1.333000000000084206e+01,-2.201448314769990089e-01
1.334000000000084363e+01,-2.212901487420918800e-01
1.335000000000084519e+01,-2.224176943764465675e-01
1.336000000000084675e+01,-2.235296074263840027e-01
1.337000000000084832e+01,-2.246179976326669325e-01
1.338000000000084988e+01,-2.256792702697712760e-01
1.339000000000085144e+01,-2.267798029673304128e-01
1.340000000000085301e+01,-2.278305174399850030e-01
1.341000000000085457e+01,-2.288684786704792418e-01
1.342000000000085613e+01,-2.298854741368236698e-01
1.343000000000085770e+01,-2.309079740223669575e-01
1.344000000000085926e+01,-2.319038620800961126e-01
1.345000000000086082e+01,-2.328877742562746600e-01
1.346000000000086239e+01,-2.338608039735544375e-01
1.347000000000086395e+01,-2.348140365393678874e-01
1.348000000000086551e+01,-2.357722349040916043e-01
1.349000000000086708e+01,-2.367071852097614726e-01
1.350000000000086864e+01,-2.376320199188050319e-01
1.351000000000087020e+01,-2.385483816713532823e-01
1.352000000000087176e+01,-2.394445797544398624e-01
1.353000000000087333e+01,-2.403444139984465544e-01
1.354000000000087489e+01,-2.412280020337971564e-01
1.355000000000087645e+01,-2.421012049874086414e-01
1.356000000000087802e+01,-2.429680957241247552e-01
1.357000000000087958e+01,-2.438137136022964224e-01
1.358000000000088114e+01,-2.446635376089286162e-01
1.359000000000088271e+01,-2.455009198426808537e-01
1.360000000000088427e+01,-2.463295170992186867e-01
1.361000000000088583e+01,-2.471526296536530609e-01
1.362000000000088740e+01,-2.479534617820754738e-01
1.363000000000088896e+01,-2.487600950317809534e-01
1.364000000000089052e+01,-2.495574517738218534e-01
1.365000000000089209e+01,-2.503477963210583024e-01
1.366000000000089365e+01,-2.511320377146204486e-01
1.367000000000089521e+01,-2.518935808381675967e-01
1.368000000000089678e+01,-2.526588714787592616e-01
1.369000000000089834e+01,-2.534261298500981030e-01
1.370000000000089990e+01,-2.541836110345139788e-01
1.371000000000090147e+01,-2.549330973996825067e-01
1.372000000000090303e+01,-2.556608369359123500e-01
1.373000000000090459e+01,-2.563947676615436211e-01
1.374000000000090616e+01,-2.571323058599045974e-01
1.375000000000090772e+01,-2.578612894217916507e-01
1.376000000000090928e+01,-2.585797314973966032e-01
1.377000000000091084e+01,-2.592791960162276199e-01
1.378000000000091241e+01,-2.599865692689279362e-01
1.379000000000091397e+01,-2.606993333362760401e-01
1.380000000000091553e+01,-2.614033116113554933e-01
1.381000000000091710e+01,-2.620944484290307352e-01
1.382000000000091866e+01,-2.627703532159353372e-01
1.383000000000092022e+01,-2.634555996506906528e-01
1.384000000000092179e+01,-2.641480265741714129e-01
1.385000000000092335e+01,-2.648291589953570835e-01
1.386000000000092491e+01,-2.654980078478988981e-01
1.387000000000092648e+01,-2.661539109988823593e-01
1.388000000000092804e+01,-2.668210418781083448e-01
1.389000000000092960e+01,-2.674964504477613247e-01
1.390000000000093117e+01,-2.681568255096584141e-01
1.391000000000093273e+01,-2.688082903346566965e-01
1.392000000000093429e+01,-2.694476146318747212e-01
1.393000000000093586e+01,-2.701004403893380590e-01
1.394000000000093742e+01,-2.707613507144610576e-01
1.395000000000093898e+01,-2.714033309370205704e-01
1.396000000000094055e+01,-2.720414415589832990e-01
1.397000000000094211e+01,-2.726675294442095776e-01
1.398000000000094367e+01,-2.733091611609883009e-01
1.399000000000094524e+01,-2.739566786499604834e-01
1.400000000000094680e+01,-2.745849334557514121e-01
1.401000000000094836e+01,-2.752119485438487834e-01
1.402000000000094992e+01,-2.758281615637163120e-01
1.403000000000095149e+01,-2.764604589680833557e-01
1.404000000000095305e+01,-2.770959881550407733e-01
1.405000000000095461e+01,-2.777148484090950498e-01
1.406000000000095618e+01,-2.783332505605298213e-01
1.407000000000095774e+01,-2.789427309125900312e-01
1.408000000000095930e+01,-2.795741882115695964e-01
1.409000000000096087e+01,-2.801915306404828554e-01
1.410000000000096243e+01,-2.808047829830786490e-01
1.411000000000096399e+01,-2.814170168269184424e-01
1.412000000000096556e+01,-2.820226989109569926e-01
1.413000000000096712e+01,-2.826390400608012055e-01
1.414000000000096868e+01,-2.832575430813664696e-01
1.415000000000097025e+01,-2.838657382597084555e-01
1.416000000000097181e+01,-2.844748531281517945e-01
1.417000000000097337e+01,-2.850776053571044688e-01
1.418000000000097494e+01,-2.856896578224383809e-01
1.419000000000097650e+01,-2.863033347205367618e-01
1.420000000000097806e+01,-2.869090226176053693e-01
1.421000000000097963e+01,-2.875175423800460095e-01
1.422000000000098119e+01,-2.881178026702491679e-01
1.423000000000098275e+01,-2.887259477497219895e-01
1.424000000000098431e+01,-2.893348813791034591e-01
1.425000000000098588e+01,-2.899421375588244754e-01
1.426000000000098744e+01,-2.905526571987396278e-01
1.427000000000098900e+01,-2.911503663119389129e-01
1.428000000000099057e+01,-2.917570571543920965e-01
1.429000000000099213e+01,-2.923609506869416785e-01
1.430000000000099369e+01,-2.929740010231928760e-01
1.431000000000099526e+01,-2.935886210453712009e-01
1.432000000000099682e+01,-2.941843631470683618e-01
1.433000000000099838e+01,-2.947908031991424704e-01
1.434000000000099995e+01,-2.953961674168429918e-01
1.435000000000100151e+01,-2.960121989413137533e-01
1.436000000000100307e+01,-2.966315555900010392e-01
1.437000000000100464e+01,-2.972260327030906701e-01
1.438000000000100620e+01,-2.978338933367113972e-01
1.439000000000100776e+01,-2.984425124720381239e-01
1.440000000000100933e+01,-2.990632690036792440e-01
1.441000000000101089e+01,-2.996875294456573524e-01
1.442000000000101245e+01,-3.002808931924420555e-01
1.443000000000101402e+01,-3.008916382683290980e-01
1.444000000000101558e+01,-3.015047021791387172e-01
1.445000000000101714e+01,-3.021319322158802501e-01
1.446000000000101871e+01,-3.027608534385934358e-01
1.447000000000102027e+01,-3.033540367281671868e-01
1.448000000000102183e+01,-3.039681767617293251e-01
1.449000000000102339e+01,-3.045866946902648364e-01
1.450000000000102496e+01,-3.052217927809994791e-01
1.451000000000102652e+01,-3.058541937983185188e-01
1.452000000000102808e+01,-3.064479523838511965e-01
1.453000000000102965e+01,-3.070666468134419236e-01
1.454000000000103121e+01,-3.076917887659754713e-01
1.455000000000103277e+01,-3.083354680260933511e-01
1.456000000000103434e+01,-3.089699041392539036e-01
1.457000000000103590e+01,-3.095658981600062365e-01
1.458000000000103746e+01,-3.101899631400814594e-01
1.459000000000103903e+01,-3.108228406352132600e-01
1.460000000000104059e+01,-3.114758694821476714e-01
1.461000000000104215e+01,-3.121110358353860192e-01
1.462000000000104372e+01,-3.127103155210136931e-01
1.463000000000104528e+01,-3.133408125745967276e-01
1.464000000000104684e+01,-3.139823553250874477e-01
1.465000000000104841e+01,-3.146456728091099331e-01
1.466000000000104997e+01,-3.152794876515022104e-01
1.467000000000105153e+01,-3.158837293103680111e-01
1.468000000000105310e+01,-3.165217327642620981e-01
1.469000000000105466e+01,-3.171730616639414913e-01
1.470000000000105622e+01,-3.178476622648358507e-01
1.471000000000105778e+01,-3.184773139978182011e-01
1.472000000000105935e+01,-3.190886263661795175e-01
1.473000000000106091e+01,-3.197352344912673394e-01
1.474000000000106247e+01,-3.203969757579783750e-01
1.475000000000106404e+01,-3.210763408216390502e-01
1.476000000000106560e+01,-3.217113871144457460e-01
1.477000000000106716e+01,-3.223286460390447639e-01
1.478000000000106873e+01,-3.229852195877955801e-01
1.479000000000107029e+01,-3.236571759265352011e-01
1.480000000000107185e+01,-3.243399805132863856e-01
1.481000000000107342e+01,-3.249834971842424092e-01
1.482000000000107498e+01,-3.256066279625635107e-01
1.483000000000107654e+01,-3.262741187472062987e-01
1.484000000000107811e+01,-3.269557085989506229e-01
1.485000000000107967e+01,-3.276494863006845781e-01
1.486000000000108123e+01,-3.282941399278233585e-01
1.487000000000108280e+01,-3.289243605604244558e-01
1.488000000000108436e+01,-3.296039082322847480e-01
1.489000000000108592e+01,-3.302941471339292945e-01
1.490000000000108749e+01,-3.309933920467512114e-01
1.491000000000108905e+01,-3.316459718836762272e-01
1.492000000000109061e+01,-3.322833143495684260e-01
1.493000000000109218e+01,-3.329764111104701607e-01
1.494000000000109374e+01,-3.336735539637801229e-01
1.495000000000109530e+01,-3.343774537779256040e-01
1.496000000000109686e+01,-3.350352926444052915e-01
1.497000000000109843e+01,-3.356832905830396951e-01
1.498000000000109999e+01,-3.363909571489738792e-01
1.499000000000110155e+01,-3.371119159734939363e-01


==> data/sim_veh_path.csv <==
t,s
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.103150384265703110e-01
2.000000000000000042e-02,2.205147156310420797e-01
3.000000000000000236e-02,3.304150386172199916e-01
4.000000000000000083e-02,4.400789719558844126e-01
4.999999999999999584e-02,5.493714727576257673e-01
5.999999999999999084e-02,6.583748176893333692e-01
6.999999999999999278e-02,7.671386645049498298e-01
8.000000000000000167e-02,8.756664411833927630e-01
9.000000000000001055e-02,9.841011724675237105e-01
1.000000000000000194e-01,1.092362727206502626e+00
1.100000000000000283e-01,1.200453913400044925e+00
1.200000000000000372e-01,1.308379423817855880e+00
1.300000000000000322e-01,1.416150470904060654e+00
1.400000000000000411e-01,1.523755488377350531e+00
1.500000000000000500e-01,1.631200418971568311e+00
1.600000000000000588e-01,1.738486151488450204e+00
1.700000000000000677e-01,1.845625212360699763e+00
1.800000000000000766e-01,1.952596029191356664e+00
1.900000000000000855e-01,2.059409059539172304e+00
2.000000000000000944e-01,2.166065056050952009e+00
2.100000000000001033e-01,2.272563982560736662e+00
2.200000000000001121e-01,2.379017824103582868e+00
2.300000000000001210e-01,2.485211394112861072e+00
2.400000000000001299e-01,2.591248665624870995e+00
2.500000000000001110e-01,2.697130136837120773e+00
2.600000000000001199e-01,2.802856061747455385e+00
2.700000000000001288e-01,2.908371505761158105e+00
2.800000000000001377e-01,3.013786010649898373e+00
2.900000000000001465e-01,3.119047789287284544e+00
3.000000000000001554e-01,3.224157236309661556e+00
3.100000000000001643e-01,3.329114760975448561e+00
3.200000000000001732e-01,3.434006469315665555e+00
3.300000000000001821e-01,3.538663929867688296e+00
3.400000000000001910e-01,3.643170582786757095e+00
3.500000000000001998e-01,3.747526816177511932e+00
3.600000000000002087e-01,3.852039438500227675e+00
3.700000000000002176e-01,3.956100798440910893e+00
3.800000000000002265e-01,4.060012681507888743e+00
3.900000000000002354e-01,4.163775470052936356e+00
4.000000000000002442e-01,4.267389545304196119e+00
4.100000000000002531e-01,4.371139349176129230e+00
4.200000000000002620e-01,4.474457272922707674e+00
4.300000000000002709e-01,4.577627472029794475e+00
4.400000000000002798e-01,4.680650318144559563e+00
4.500000000000002887e-01,4.783526182052709075e+00
4.600000000000002975e-01,4.886041124466078855e+00
4.700000000000003064e-01,4.988624704975725521e+00
4.800000000000003153e-01,5.091062454105301782e+00
4.900000000000003242e-01,5.193354716575369068e+00
5.000000000000003331e-01,5.295501836225561476e+00
5.100000000000003419e-01,5.397734380305053037e+00
5.200000000000003508e-01,5.499591272450825130e+00
5.300000000000003597e-01,5.601303998838869092e+00
5.400000000000003686e-01,5.702872891640346609e+00
5.500000000000003775e-01,5.804298282622514904e+00
5.600000000000003864e-01,5.905576859209585194e+00
5.700000000000003952e-01,6.006716263887952323e+00
5.800000000000004041e-01,6.107713140036391763e+00
5.900000000000004130e-01,6.208567799855781999e+00
6.000000000000004219e-01,6.309280556804679918e+00
6.100000000000004308e-01,6.409671104650168871e+00
6.200000000000004396e-01,6.510101924462393441e+00
6.300000000000004485e-01,6.610391732981316437e+00
6.400000000000004574e-01,6.710540819590093520e+00
6.500000000000004663e-01,6.810549474978216722e+00
6.600000000000004752e-01,6.910503032445433291e+00
6.700000000000004841e-01,7.010231518638406101e+00
6.800000000000004929e-01,7.109820449585935620e+00
6.900000000000005018e-01,7.209270099789545583e+00
7.000000000000005107e-01,7.308580745465086181e+00
7.100000000000005196e-01,7.408091159411021920e+00
7.200000000000005285e-01,7.507120906536965066e+00
7.300000000000005373e-01,7.606012590950331997e+00
7.400000000000005462e-01,7.704766478223639581e+00
7.500000000000005551e-01,7.803382834959478487e+00
7.600000000000005640e-01,7.901776769743769080e+00
7.700000000000005729e-01,8.000120265086625437e+00
7.800000000000005818e-01,8.098326971415797715e+00
7.900000000000005906e-01,8.196397137368212071e+00
8.000000000000005995e-01,8.294331014328903962e+00
8.100000000000006084e-01,8.392295694928179728e+00
8.200000000000006173e-01,8.489954779903438720e+00
8.300000000000006262e-01,8.587478422038490322e+00
8.400000000000006350e-01,8.684866859507412329e+00
8.500000000000006439e-01,8.782120332820710473e+00
8.600000000000006528e-01,8.879353491893631656e+00
8.700000000000006617e-01,8.976334568442467798e+00
8.800000000000006706e-01,9.073181440332632519e+00
8.900000000000006795e-01,9.169894254713835124e+00
9.000000000000006883e-01,9.266473333635310894e+00
9.100000000000006972e-01,9.362959725479193196e+00
9.200000000000007061e-01,9.459270484916238786e+00
9.300000000000007150e-01,9.555448211795283697e+00
9.400000000000007239e-01,9.651492949436143221e+00
9.500000000000007327e-01,9.747404903042525603e+00
9.600000000000007416e-01,9.843184372594656395e+00
9.700000000000007505e-01,9.938840202816994207e+00
9.800000000000007594e-01,1.003435530078908400e+01
9.900000000000007683e-01,1.012973851121544655e+01
1.000000000000000666e+00,1.022498998352050492e+01
1.010000000000000453e+00,1.032010995858285796e+01
1.020000000000000240e+00,1.041509939421141340e+01
1.030000000000000027e+00,1.050995731728585270e+01
1.039999999999999813e+00,1.060468443346417189e+01
1.049999999999999600e+00,1.069928088233135099e+01
1.059999999999999387e+00,1.079374688029089668e+01
1.069999999999999174e+00,1.088808479868708545e+01
1.079999999999998961e+00,1.098229047818233539e+01
1.089999999999998748e+00,1.107636638756035197e+01
1.099999999999998535e+00,1.117031269189910248e+01
1.109999999999998321e+00,1.126412957353068478e+01
1.119999999999998108e+00,1.135780318003018863e+01
1.129999999999997895e+00,1.145136251510076164e+01
1.139999999999997682e+00,1.154479301491238985e+01
1.149999999999997469e+00,1.163809485266093802e+01
1.159999999999997256e+00,1.173126820866646369e+01
1.169999999999997042e+00,1.182431327087661899e+01
1.179999999999996829e+00,1.191723411325869719e+01
1.189999999999996616e+00,1.201002307324847251e+01
1.199999999999996403e+00,1.210268435179335711e+01
1.209999999999996190e+00,1.219521811853750037e+01
1.219999999999995977e+00,1.228762457138288511e+01
1.229999999999995763e+00,1.237990801058433021e+01
1.239999999999995550e+00,1.247206030878824734e+01
1.249999999999995337e+00,1.256408589371941886e+01
1.259999999999995124e+00,1.265598493209147080e+01
1.269999999999994911e+00,1.274775761340835700e+01
1.279999999999994698e+00,1.283940414030294974e+01
1.289999999999994484e+00,1.293097182920453037e+01
1.299999999999994271e+00,1.302236251192213601e+01
1.309999999999994058e+00,1.311362783187406222e+01
1.319999999999993845e+00,1.320476797903700472e+01
1.329999999999993632e+00,1.329578315627727036e+01
1.339999999999993419e+00,1.338667103872707287e+01
1.349999999999993205e+00,1.347743845135599372e+01
1.359999999999992992e+00,1.356808137794347857e+01
1.369999999999992779e+00,1.365860000904656957e+01
1.379999999999992566e+00,1.374899454780006991e+01
1.389999999999992353e+00,1.383926517908188814e+01
1.399999999999992140e+00,1.392941786863640274e+01
1.409999999999991926e+00,1.401944193503962666e+01
1.419999999999991713e+00,1.410934257372122502e+01
1.429999999999991500e+00,1.419911996544882271e+01
1.439999999999991287e+00,1.428877431330976222e+01
1.449999999999991074e+00,1.437830621252555474e+01
1.459999999999990861e+00,1.446771496089624875e+01
1.469999999999990647e+00,1.455700121684416004e+01
1.479999999999990434e+00,1.464616515797294838e+01
1.489999999999990221e+00,1.473520698413389240e+01
1.499999999999990008e+00,1.482412688481311491e+01
1.509999999999989795e+00,1.491292655685870017e+01
1.519999999999989582e+00,1.500160307974799068e+01
1.529999999999989369e+00,1.509015838933076736e+01
1.539999999999989155e+00,1.517859266313282518e+01
1.549999999999988942e+00,1.526690609782881580e+01
1.559999999999988729e+00,1.535510351937717388e+01
1.569999999999988516e+00,1.544317604973424451e+01
1.579999999999988303e+00,1.553112822983716157e+01
1.589999999999988090e+00,1.561896025077438921e+01
1.599999999999987876e+00,1.570667230013313187e+01
1.609999999999987663e+00,1.579426456012474489e+01
1.619999999999987450e+00,1.588173213975183984e+01
1.629999999999987237e+00,1.596908471832968246e+01
1.639999999999987024e+00,1.605631820419145583e+01
1.649999999999986811e+00,1.614343278237038959e+01
1.659999999999986597e+00,1.623042863755202703e+01
1.669999999999986384e+00,1.631730595373592152e+01
1.679999999999986171e+00,1.640405694658224789e+01
1.689999999999985958e+00,1.649069671996450381e+01
1.699999999999985745e+00,1.657721857313754299e+01
1.709999999999985532e+00,1.666362268455337770e+01
1.719999999999985318e+00,1.674990923603093407e+01
1.729999999999985105e+00,1.683607841497396507e+01
1.739999999999984892e+00,1.692216777432173203e+01
1.749999999999984679e+00,1.700810344014142927e+01
1.759999999999984466e+00,1.709392217483768661e+01
1.769999999999984253e+00,1.717962414299839580e+01
1.779999999999984039e+00,1.726520955813892755e+01
1.789999999999983826e+00,1.735067663624679923e+01
1.799999999999983613e+00,1.743602963068959610e+01
1.809999999999983400e+00,1.752126665996912180e+01
1.819999999999983187e+00,1.760638790097001305e+01
1.829999999999982974e+00,1.769139355093408383e+01
1.839999999999982760e+00,1.777628378800143238e+01
1.849999999999982547e+00,1.786104524673897487e+01
1.859999999999982334e+00,1.794570582905731371e+01
1.869999999999982121e+00,1.803025165935732588e+01
1.879999999999981908e+00,1.811468293251088113e+01
1.889999999999981695e+00,1.819899983236068053e+01
1.899999999999981481e+00,1.828320256151155476e+01
1.909999999999981268e+00,1.836728204320937863e+01
1.919999999999981055e+00,1.845125650325455524e+01
1.929999999999980842e+00,1.853511741681425562e+01
1.939999999999980629e+00,1.861886496030542304e+01
1.949999999999980416e+00,1.870249933889663652e+01
1.959999999999980203e+00,1.878602072675549550e+01
1.969999999999979989e+00,1.886943327038883922e+01
1.979999999999979776e+00,1.895272939539848878e+01
1.989999999999979563e+00,1.903591310579383844e+01
1.999999999999979350e+00,1.911898460750004958e+01
2.009999999999979359e+00,1.920194408046399914e+01
2.019999999999979146e+00,1.928479169566827167e+01
2.029999999999978932e+00,1.936752605797930471e+01
2.039999999999978719e+00,1.945015061222476405e+01
2.049999999999978506e+00,1.953266407500445112e+01
2.059999999999978293e+00,1.961506648597289981e+01
2.069999999999978080e+00,1.969735806778643195e+01
2.079999999999977867e+00,1.977953911526663688e+01
2.089999999999977653e+00,1.986162397746262798e+01
2.099999999999977440e+00,1.994358414637629906e+01
2.109999999999977227e+00,2.002543419947841485e+01
2.119999999999977014e+00,2.010717436471158237e+01
2.129999999999976801e+00,2.018880491970391944e+01
2.139999999999976588e+00,2.027032596217460991e+01
2.149999999999976374e+00,2.035171508717279565e+01
2.159999999999976161e+00,2.043301806963377842e+01
2.169999999999975948e+00,2.051421221076566681e+01
2.179999999999975735e+00,2.059529777864823430e+01
2.189999999999975522e+00,2.067627487800778141e+01
2.199999999999975309e+00,2.075714379179414593e+01
2.209999999999975095e+00,2.083790463649296854e+01
2.219999999999974882e+00,2.091857875850240234e+01
2.229999999999974669e+00,2.099912389060662221e+01
2.239999999999974456e+00,2.107956162224668262e+01
2.249999999999974243e+00,2.115989209867758447e+01
2.259999999999974030e+00,2.124011544629844295e+01
2.269999999999973817e+00,2.132023194541601896e+01
2.279999999999973603e+00,2.140024191277720078e+01
2.289999999999973390e+00,2.148014527700817311e+01
2.299999999999973177e+00,2.155994238839695853e+01
2.309999999999972964e+00,2.163963337149226973e+01
2.319999999999972751e+00,2.171921849860332188e+01
2.329999999999972538e+00,2.179869792352291924e+01
2.339999999999972324e+00,2.187807165176463187e+01
2.349999999999972111e+00,2.195734047564603131e+01
2.359999999999971898e+00,2.203650418421172574e+01
2.369999999999971685e+00,2.211556306742133060e+01
2.379999999999971472e+00,2.219451729054627620e+01
2.389999999999971259e+00,2.227336699200540338e+01
2.399999999999971045e+00,2.235212031465694693e+01
2.409999999999970832e+00,2.243076239872634048e+01
2.419999999999970619e+00,2.250930074401464154e+01
2.429999999999970406e+00,2.258773551376025424e+01
2.439999999999970193e+00,2.266606684507089042e+01
2.449999999999969980e+00,2.274429501082925142e+01
2.459999999999969766e+00,2.282242015849114480e+01
2.469999999999969553e+00,2.290044250303488482e+01
2.479999999999969340e+00,2.297836232585805405e+01
2.489999999999969127e+00,2.305617977040864375e+01
2.499999999999968914e+00,2.313389508860960930e+01
2.509999999999968701e+00,2.321150843372317141e+01
2.519999999999968487e+00,2.328902009402255047e+01
2.529999999999968274e+00,2.336643367811315741e+01
2.539999999999968061e+00,2.344374251745694338e+01
2.549999999999967848e+00,2.352095026524149901e+01
2.559999999999967635e+00,2.359805707125137886e+01
2.569999999999967422e+00,2.367506322070636671e+01
2.579999999999967208e+00,2.375196889579934023e+01
2.589999999999966995e+00,2.382877425617529710e+01
2.599999999999966782e+00,2.390547926158000891e+01
2.609999999999966569e+00,2.398208486484985613e+01
2.619999999999966356e+00,2.405859090294550029e+01
2.629999999999966143e+00,2.413499754807984843e+01
2.639999999999965929e+00,2.421130496430143708e+01
2.649999999999965716e+00,2.428751341480302628e+01
2.659999999999965503e+00,2.436362282462075868e+01
2.669999999999965290e+00,2.443963367152639066e+01
2.679999999999965077e+00,2.451554625878471327e+01
2.689999999999964864e+00,2.459136079270702524e+01
2.699999999999964650e+00,2.466707746055629613e+01
2.709999999999964437e+00,2.474269643062891433e+01
2.719999999999964224e+00,2.481821799930797212e+01
2.729999999999964011e+00,2.489364798743799767e+01
2.739999999999963798e+00,2.496897558740328193e+01
2.749999999999963585e+00,2.504420641647304890e+01
2.759999999999963372e+00,2.511934063443922227e+01
2.769999999999963158e+00,2.519437853129479166e+01
2.779999999999962945e+00,2.526932030188331524e+01
2.789999999999962732e+00,2.534416623134999114e+01
2.799999999999962519e+00,2.541891638541945397e+01
2.809999999999962306e+00,2.549357112071611553e+01
2.819999999999962093e+00,2.556813065175158428e+01
2.829999999999961879e+00,2.564259519847214719e+01
2.839999999999961666e+00,2.571696498318288704e+01
2.849999999999961453e+00,2.579124023221330830e+01
2.859999999999961240e+00,2.586541908631083331e+01
2.869999999999961027e+00,2.593950399780266380e+01
2.879999999999960814e+00,2.601349505878829049e+01
2.889999999999960600e+00,2.608739248454979887e+01
2.899999999999960387e+00,2.616119649958264759e+01
2.909999999999960174e+00,2.623490733228979721e+01
2.919999999999959961e+00,2.630852521409582678e+01
2.929999999999959748e+00,2.638208420970338253e+01
2.939999999999959535e+00,2.645551894295805440e+01
2.949999999999959321e+00,2.652886143861651291e+01
2.959999999999959108e+00,2.660211190980757223e+01
2.969999999999958895e+00,2.667527058300838050e+01
2.979999999999958682e+00,2.674833768923590682e+01
2.989999999999958469e+00,2.682131346215376411e+01
2.999999999999958256e+00,2.689417715734564851e+01
3.009999999999958042e+00,2.696697000522830834e+01
3.019999999999957829e+00,2.703967224452442863e+01
3.029999999999957616e+00,2.711228408937039447e+01
3.039999999999957403e+00,2.718480574145401008e+01
3.049999999999957190e+00,2.725723737787999923e+01
3.059999999999956977e+00,2.732957930290043791e+01
3.069999999999956763e+00,2.740186497787038533e+01
3.079999999999956550e+00,2.747402894193963974e+01
3.089999999999956337e+00,2.754610381586311618e+01
3.099999999999956124e+00,2.761808987916998959e+01
3.109999999999955911e+00,2.768998739836036194e+01
3.119999999999955698e+00,2.776179655010732361e+01
3.129999999999955484e+00,2.783351763892565245e+01
3.139999999999955271e+00,2.790516659070922501e+01
3.149999999999955058e+00,2.797671182893455111e+01
3.159999999999954845e+00,2.804816966407775070e+01
3.169999999999954632e+00,2.811954037398855988e+01
3.179999999999954419e+00,2.819082404307703982e+01
3.189999999999954206e+00,2.826202087719201828e+01
3.199999999999953992e+00,2.833313132650399879e+01
3.209999999999953779e+00,2.840412462076256972e+01
3.219999999999953566e+00,2.847506313181282067e+01
3.229999999999953353e+00,2.854591593281078943e+01
3.239999999999953140e+00,2.861668326469212431e+01
3.249999999999952927e+00,2.868736549097905808e+01
3.259999999999952713e+00,2.875796281485417083e+01
3.269999999999952500e+00,2.882847535616805956e+01
3.279999999999952287e+00,2.889890511691855934e+01
3.289999999999952074e+00,2.896924891012115566e+01
3.299999999999951861e+00,2.903950881603217127e+01
3.309999999999951648e+00,2.910968497977614433e+01
3.319999999999951434e+00,2.917977771461186975e+01
3.329999999999951221e+00,2.924978717848840049e+01
3.339999999999951008e+00,2.931971372425785560e+01
3.349999999999950795e+00,2.938957184831706471e+01
3.359999999999950582e+00,2.945933312492693190e+01
3.369999999999950369e+00,2.952901222322503472e+01
3.379999999999950155e+00,2.959860923847574909e+01
3.389999999999949942e+00,2.966812437639189781e+01
3.399999999999949729e+00,2.973755792670815978e+01
3.409999999999949516e+00,2.980691026243455255e+01
3.419999999999949303e+00,2.987617777111116268e+01
3.429999999999949090e+00,2.994536819121942628e+01
3.439999999999948876e+00,3.001447819875656720e+01
3.449999999999948663e+00,3.008350791866278584e+01
3.459999999999948450e+00,3.015245754454500471e+01
3.469999999999948237e+00,3.022132734474431359e+01
3.479999999999948024e+00,3.029011773773126848e+01
3.489999999999947811e+00,3.035882501198734573e+01
3.499999999999947597e+00,3.042745721195133157e+01
3.509999999999947384e+00,3.049601053622000180e+01
3.519999999999947171e+00,3.056448542894221632e+01
3.529999999999946958e+00,3.063288203857863934e+01
3.539999999999946745e+00,3.070120071398545392e+01
3.549999999999946532e+00,3.076944153708506846e+01
3.559999999999946318e+00,3.083760471971497807e+01
3.569999999999946105e+00,3.090568003984164491e+01
3.579999999999945892e+00,3.097368945869440537e+01
3.589999999999945679e+00,3.104162211862420051e+01
3.599999999999945466e+00,3.110947831949295406e+01
3.609999999999945253e+00,3.117725837927502752e+01
3.619999999999945040e+00,3.124496242437349380e+01
3.629999999999944826e+00,3.131259090302311776e+01
3.639999999999944613e+00,3.138013513612908767e+01
3.649999999999944400e+00,3.144761331574196461e+01
3.659999999999944187e+00,3.151501672025409206e+01
3.669999999999943974e+00,3.158234548580809431e+01
3.679999999999943761e+00,3.164959999656497658e+01
3.689999999999943547e+00,3.171678044941949892e+01
3.699999999999943334e+00,3.178388700016416024e+01
3.709999999999943121e+00,3.185091319322157588e+01
3.719999999999942908e+00,3.191787323614370209e+01
3.729999999999942695e+00,3.198476036661590527e+01
3.739999999999942482e+00,3.205157477594826787e+01
3.749999999999942268e+00,3.211831662287575284e+01
3.759999999999942055e+00,3.218498629430513347e+01
3.769999999999941842e+00,3.225158404079670049e+01
3.779999999999941629e+00,3.231811012183372611e+01
3.789999999999941416e+00,3.238455990159576459e+01
3.799999999999941203e+00,3.245094340883871098e+01
3.809999999999940989e+00,3.251725610064644911e+01
3.819999999999940776e+00,3.258349819619360233e+01
3.829999999999940563e+00,3.264966989972742795e+01
3.839999999999940350e+00,3.271577127566763465e+01
3.849999999999940137e+00,3.278180252688360952e+01
3.859999999999939924e+00,3.284774564273655528e+01
3.869999999999939710e+00,3.291363585638610800e+01
3.879999999999939497e+00,3.297945733962194481e+01
3.889999999999939284e+00,3.304521026967012176e+01
3.899999999999939071e+00,3.311089477098731493e+01
3.909999999999938858e+00,3.317651128844502750e+01
3.919999999999938645e+00,3.324206007349711456e+01
3.929999999999938431e+00,3.330754138840330825e+01
3.939999999999938218e+00,3.337295408381555717e+01
3.949999999999938005e+00,3.343830099011545087e+01
3.959999999999937792e+00,3.350358123927883014e+01
3.969999999999937579e+00,3.356879501976153790e+01
3.979999999999937366e+00,3.363394250852570622e+01
3.989999999999937152e+00,3.369902407069554329e+01
3.999999999999936939e+00,3.376403996052466994e+01
4.009999999999936726e+00,3.382899044118960319e+01
4.019999999999936513e+00,3.389387351206156040e+01
4.029999999999936300e+00,3.395869375531714240e+01
4.039999999999936087e+00,3.402344940363767023e+01
4.049999999999935874e+00,3.408814067085893385e+01
4.059999999999935660e+00,3.415276780450258798e+01
4.069999999999935447e+00,3.421733105777687456e+01
4.079999999999935234e+00,3.428183068802897537e+01
4.089999999999935021e+00,3.434625221303417675e+01
4.099999999999934808e+00,3.441062536944147610e+01
4.109999999999934595e+00,3.447493575225205120e+01
4.119999999999934381e+00,3.453918359545552619e+01
4.129999999999934168e+00,3.460336914008041731e+01
4.139999999999933955e+00,3.466749263374666157e+01
4.149999999999933742e+00,3.473155432869705805e+01
4.159999999999933529e+00,3.479555448164153120e+01
4.169999999999933316e+00,3.485940431201463241e+01
4.179999999999933102e+00,3.492328028365409409e+01
4.189999999999932889e+00,3.498709587411521227e+01
4.199999999999932676e+00,3.505085130920681991e+01
4.209999999999932463e+00,3.511454683093751328e+01
4.219999999999932250e+00,3.517818268628278133e+01
4.229999999999932037e+00,3.524175912989714732e+01
4.239999999999931823e+00,3.530527642180733494e+01
4.249999999999931610e+00,3.536875288935051742e+01
4.259999999999931397e+00,3.543215298785166567e+01
4.269999999999931184e+00,3.549549466618934446e+01
4.279999999999930971e+00,3.555877814108012558e+01
4.289999999999930758e+00,3.562200365023250015e+01
4.299999999999930544e+00,3.568517143903027034e+01
4.309999999999930331e+00,3.574828175536529784e+01
4.319999999999930118e+00,3.581133485462956401e+01
4.329999999999929905e+00,3.587421850636812337e+01
4.339999999999929692e+00,3.593715634833317552e+01
4.349999999999929479e+00,3.600003811166990886e+01
4.359999999999929265e+00,3.606286400514268564e+01
4.369999999999929052e+00,3.612563426466503813e+01
4.379999999999928839e+00,3.618834913258550046e+01
4.389999999999928626e+00,3.625100885511410809e+01
4.399999999999928413e+00,3.631361368560622793e+01
4.409999999999928200e+00,3.637618259460725767e+01
4.419999999999927986e+00,3.643867858351788414e+01
4.429999999999927773e+00,3.650112040375692857e+01
4.439999999999927560e+00,3.656350825550570960e+01
4.449999999999927347e+00,3.662584236828395490e+01
4.459999999999927134e+00,3.668812297681596135e+01
4.469999999999926921e+00,3.675035032146575986e+01
4.479999999999926708e+00,3.681252464935541013e+01
4.489999999999926494e+00,3.687450183517970004e+01
4.499999999999926281e+00,3.693657006500293960e+01
4.509999999999926068e+00,3.699858645353529596e+01
4.519999999999925855e+00,3.706055119247102425e+01
4.529999999999925642e+00,3.712246450594700775e+01
4.539999999999925429e+00,3.718432662357460572e+01
4.549999999999925215e+00,3.724613778115221407e+01
4.559999999999925002e+00,3.730789822060043548e+01
4.569999999999924789e+00,3.736961141411815390e+01
4.579999999999924576e+00,3.743127117122817538e+01
4.589999999999924363e+00,3.749288094088127821e+01
4.599999999999924150e+00,3.755444091158210540e+01
4.609999999999923936e+00,3.761595129622580203e+01
4.619999999999923723e+00,3.767741231218622033e+01
4.629999999999923510e+00,3.773882418390618909e+01
4.639999999999923297e+00,3.780018714091886523e+01
4.649999999999923084e+00,3.786134838077246911e+01
4.659999999999922871e+00,3.792261429743466294e+01
4.669999999999922657e+00,3.798383246258862300e+01
4.679999999999922444e+00,3.804500305666161353e+01
4.689999999999922231e+00,3.810612628174767735e+01
4.699999999999922018e+00,3.816720234579136672e+01
4.709999999999921805e+00,3.822823146598673816e+01
4.719999999999921592e+00,3.828921386147928274e+01
4.729999999999921378e+00,3.835006231309685631e+01
4.739999999999921165e+00,3.841095153601121126e+01
4.749999999999920952e+00,3.847179497091534017e+01
4.759999999999920739e+00,3.853259279426113437e+01
4.769999999999920526e+00,3.859334519156250565e+01
4.779999999999920313e+00,3.865405235889890889e+01
4.789999999999920099e+00,3.871471449838912804e+01
4.799999999999919886e+00,3.877533181710487042e+01
4.809999999999919673e+00,3.883590452831968776e+01
4.819999999999919460e+00,3.889645570668574237e+01
4.829999999999919247e+00,3.895693954904088230e+01
4.839999999999919034e+00,3.901737937077621154e+01
4.849999999999918820e+00,3.907777529173694120e+01
4.859999999999918607e+00,3.913812748796590313e+01
4.869999999999918394e+00,3.919843614277446875e+01
4.879999999999918181e+00,3.925870144528933281e+01
4.889999999999917968e+00,3.931892359231487433e+01
4.899999999999917755e+00,3.937897981060942243e+01
4.909999999999917542e+00,3.943912003519066900e+01
4.919999999999917328e+00,3.949921818087941006e+01
4.929999999999917115e+00,3.955927436164289190e+01
4.939999999999916902e+00,3.961928873446242960e+01
4.949999999999916689e+00,3.967926146517419284e+01
4.959999999999916476e+00,3.973919272352480903e+01
4.969999999999916263e+00,3.979908268719493947e+01
4.979999999999916049e+00,3.985890451228213749e+01
4.989999999999915836e+00,3.991871365592494669e+01
4.999999999999915623e+00,3.997848219930303060e+01
5.009999999999915410e+00,4.003821024845399279e+01
5.019999999999915197e+00,4.009789793474254793e+01
5.029999999999914984e+00,4.015754540003281647e+01
5.039999999999914770e+00,4.021715279432136469e+01
5.049999999999914557e+00,4.027672027415125910e+01
5.059999999999914344e+00,4.033624800397144838e+01
5.069999999999914131e+00,4.039567015825879537e+01
5.079999999999913918e+00,4.045512542125193534e+01
5.089999999999913705e+00,4.051454207046045042e+01
5.099999999999913491e+00,4.057392015105915561e+01
5.109999999999913278e+00,4.063325977373007447e+01
5.119999999999913065e+00,4.069256106304494836e+01
5.129999999999912852e+00,4.075182415001360425e+01
5.139999999999912639e+00,4.081104917671380861e+01
5.149999999999912426e+00,4.087023515876344959e+01
5.159999999999912212e+00,4.092938480398252921e+01
5.169999999999911999e+00,4.098849684182984277e+01
5.179999999999911786e+00,4.104757127964644781e+01
5.189999999999911573e+00,4.110660825600905355e+01
5.199999999999911360e+00,4.116560786307589126e+01
5.209999999999911147e+00,4.122457020068614497e+01
5.219999999999910933e+00,4.128349535354406896e+01
5.229999999999910720e+00,4.134238339844847587e+01
5.239999999999910507e+00,4.140124774508250027e+01
5.249999999999910294e+00,4.146006497865094786e+01
5.259999999999910081e+00,4.151884574329557154e+01
5.269999999999909868e+00,4.157758998638831827e+01
5.279999999999909654e+00,4.163629775412121603e+01
5.289999999999909441e+00,4.169496911437140341e+01
5.299999999999909228e+00,4.175360414642295837e+01
5.309999999999909015e+00,4.181220293926934062e+01
5.319999999999908802e+00,4.187081442866332281e+01
5.329999999999908589e+00,4.192934558372573406e+01
5.339999999999908376e+00,4.198784101093211518e+01
5.349999999999908162e+00,4.204630065335541644e+01
5.359999999999907949e+00,4.210472449959983976e+01
5.369999999999907736e+00,4.216311255145870973e+01
5.379999999999907523e+00,4.222146482136494683e+01
5.389999999999907310e+00,4.227978137843631146e+01
5.399999999999907097e+00,4.233806227507783149e+01
5.409999999999906883e+00,4.239648187927402034e+01
5.419999999999906670e+00,4.245470128264848597e+01
5.429999999999906457e+00,4.251288548915981380e+01
5.439999999999906244e+00,4.257103444053772989e+01
5.449999999999906031e+00,4.262914806290460490e+01
5.459999999999905818e+00,4.268722626160835887e+01
5.469999999999905604e+00,4.274526900628133319e+01
5.479999999999905391e+00,4.280327626268081076e+01
5.489999999999905178e+00,4.286153763083838442e+01
5.499999999999904965e+00,4.291948486423626719e+01
5.509999999999904752e+00,4.297739697349899757e+01
5.519999999999904539e+00,4.303527393721934402e+01
5.529999999999904325e+00,4.309311581135712288e+01
5.539999999999904112e+00,4.315092272816795571e+01
5.549999999999903899e+00,4.320869468100383415e+01
5.559999999999903686e+00,4.326643170688910800e+01
5.569999999999903473e+00,4.332413398014314510e+01
5.579999999999903260e+00,4.338175186521478111e+01
5.589999999999903046e+00,4.343938386294389886e+01
5.599999999999902833e+00,4.349698163045434285e+01
5.609999999999902620e+00,4.355454522469698020e+01
5.619999999999902407e+00,4.361207486313918480e+01
5.629999999999902194e+00,4.366957088428792133e+01
5.639999999999901981e+00,4.372703376677063147e+01
5.649999999999901767e+00,4.378446352944641262e+01
5.659999999999901554e+00,4.384186023557784040e+01
5.669999999999901341e+00,4.390015406194719105e+01
5.679999999999901128e+00,4.395750662125354324e+01
5.689999999999900915e+00,4.401482766056354023e+01
5.699999999999900702e+00,4.407211719526031857e+01
5.709999999999900488e+00,4.412937530636962435e+01
5.719999999999900275e+00,4.418660225302348010e+01
5.729999999999900062e+00,4.424379829037232525e+01
5.739999999999899849e+00,4.430096367006456148e+01
5.749999999999899636e+00,4.435833479071528984e+01
5.759999999999899423e+00,4.441544310733654299e+01
5.769999999999899210e+00,4.447252125486203056e+01
5.779999999999898996e+00,4.452956892792870747e+01
5.789999999999898783e+00,4.458658604588126195e+01
5.799999999999898570e+00,4.464357256833974930e+01
5.809999999999898357e+00,4.470052850785781118e+01
5.819999999999898144e+00,4.475745387434706402e+01
5.829999999999897931e+00,4.481434873038691080e+01
5.839999999999897717e+00,4.487078943740205261e+01
5.849999999999897504e+00,4.492761700226357391e+01
5.859999999999897291e+00,4.498441423275903617e+01
5.869999999999897078e+00,4.504118117136114563e+01
5.879999999999896865e+00,4.509791784936440706e+01
5.889999999999896652e+00,4.515462430770359958e+01
5.899999999999896438e+00,4.521130054791666453e+01
5.909999999999896225e+00,4.526794652335684077e+01
5.919999999999896012e+00,4.532456224795042488e+01
5.929999999999895799e+00,4.538198850692194242e+01
5.939999999999895586e+00,4.543855335685185537e+01
5.949999999999895373e+00,4.549508772245052057e+01
5.959999999999895159e+00,4.555159148558853133e+01
5.969999999999894946e+00,4.560806459321993600e+01
5.979999999999894733e+00,4.566450696379652641e+01
5.989999999999894520e+00,4.572091849736781910e+01
5.999999999999894307e+00,4.577729910944579217e+01
6.009999999999894094e+00,4.583364872701477566e+01
6.019999999999893880e+00,4.588994321596065618e+01
6.029999999999893667e+00,4.594623024132522460e+01
6.039999999999893454e+00,4.600248586631653325e+01
6.049999999999893241e+00,4.605870996099744730e+01
6.059999999999893028e+00,4.611490239159128635e+01
6.069999999999892815e+00,4.617106301877302599e+01
6.079999999999892601e+00,4.622719168794361622e+01
6.089999999999892388e+00,4.628328822349099880e+01
6.099999999999892175e+00,4.633935245513326606e+01
6.109999999999891962e+00,4.639503007260812240e+01
6.119999999999891749e+00,4.645102814454536144e+01
6.129999999999891536e+00,4.650699357197298411e+01
6.139999999999891322e+00,4.656292616370623705e+01
6.149999999999891109e+00,4.661882573157994614e+01
6.159999999999890896e+00,4.667469208389201185e+01
6.169999999999890683e+00,4.673052502841618150e+01
6.179999999999890470e+00,4.678632434692418940e+01
6.189999999999890257e+00,4.684517638830236308e+01
6.199999999999890044e+00,4.690088189717532430e+01
6.209999999999889830e+00,4.695655083596717816e+01
6.219999999999889617e+00,4.701218290971041824e+01
6.229999999999889404e+00,4.706777780549739987e+01
6.239999999999889191e+00,4.712333519018810080e+01
6.249999999999888978e+00,4.717885473388368212e+01
6.259999999999888765e+00,4.723433610866854337e+01
6.269999999999888551e+00,4.728977897285162157e+01
6.279999999999888338e+00,4.734387686909896331e+01
6.289999999999888125e+00,4.739927194738308458e+01
6.299999999999887912e+00,4.745462893143729843e+01
6.309999999999887699e+00,4.750994750819174328e+01
6.319999999999887486e+00,4.756522735800518831e+01
6.329999999999887272e+00,4.762046814474896905e+01
6.339999999999887059e+00,4.767566950861558439e+01
6.349999999999886846e+00,4.773083111102603482e+01
6.359999999999886633e+00,4.778595259833188891e+01
6.369999999999886420e+00,4.784103361818804956e+01
6.379999999999886207e+00,4.789400296512363298e+01
6.389999999999885993e+00,4.794906415700813795e+01
6.399999999999885780e+00,4.800408772982606820e+01
6.409999999999885567e+00,4.805907340014971396e+01
6.419999999999885354e+00,4.811402088196778948e+01
6.429999999999885141e+00,4.816892987409742943e+01
6.439999999999884928e+00,4.822380007191331686e+01
6.449999999999884714e+00,4.827863116630976492e+01
6.459999999999884501e+00,4.833342285500049229e+01
6.469999999999884288e+00,4.838693405639156708e+01
6.479999999999884075e+00,4.844169106086387444e+01
6.489999999999883862e+00,4.849641135621540400e+01
6.499999999999883649e+00,4.855109469872799366e+01
6.509999999999883435e+00,4.860574084636721182e+01
6.519999999999883222e+00,4.866034955925108818e+01
6.529999999999883009e+00,4.871492061398551243e+01
6.539999999999882796e+00,4.876945374132121458e+01
6.549999999999882583e+00,4.882394870058530501e+01
6.559999999999882370e+00,4.887842196752369262e+01
6.569999999999882156e+00,4.893283856517231811e+01
6.579999999999881943e+00,4.898721619821564843e+01
6.589999999999881730e+00,4.904155459367920855e+01
6.599999999999881517e+00,4.909585350591711972e+01
6.609999999999881304e+00,4.915011269143448658e+01
6.619999999999881091e+00,4.920433193056116750e+01
6.629999999999880878e+00,4.925851097347670304e+01
6.639999999999880664e+00,4.931264955273842077e+01
6.649999999999880451e+00,4.936667403241344232e+01
6.659999999999880238e+00,4.942080595648268115e+01
6.669999999999880025e+00,4.947490036712309802e+01
6.679999999999879812e+00,4.952895703698943919e+01
6.689999999999879599e+00,4.958297571233583767e+01
6.699999999999879385e+00,4.963695617742948230e+01
6.709999999999879172e+00,4.969089823425849772e+01
6.719999999999878959e+00,4.974480165008858989e+01
6.729999999999878746e+00,4.979866619608074529e+01
6.739999999999878533e+00,4.985442946492520377e+01
6.749999999999878320e+00,4.990843854201835939e+01
6.759999999999878106e+00,4.996242009716917210e+01
6.769999999999877893e+00,5.001637397288878617e+01
6.779999999999877680e+00,5.007030001117848883e+01
6.789999999999877467e+00,5.012419803246336869e+01
6.799999999999877254e+00,5.017806792961398799e+01
6.809999999999877041e+00,5.023190954553017207e+01
6.819999999999876827e+00,5.028572271719191633e+01
6.829999999999876614e+00,5.033950729589122375e+01
6.839999999999876401e+00,5.039862428699166230e+01
6.849999999999876188e+00,5.045257836730678491e+01
6.859999999999875975e+00,5.050652165753977840e+01
6.869999999999875762e+00,5.056045408023851451e+01
6.879999999999875548e+00,5.061437556664114368e+01
6.889999999999875335e+00,5.066828605922530926e+01
6.899999999999875122e+00,5.072218551197801162e+01
6.909999999999874909e+00,5.077607385613741542e+01
6.919999999999874696e+00,5.082995101775338753e+01
6.929999999999874483e+00,5.088894829279681176e+01
6.939999999999874269e+00,5.094290080758347017e+01
6.949999999999874056e+00,5.099685726414638509e+01
6.959999999999873843e+00,5.105081764357016993e+01
6.969999999999873630e+00,5.110478192173887635e+01
6.979999999999873417e+00,5.115875009702382670e+01
6.989999999999873204e+00,5.121272218609547622e+01
6.999999999999872990e+00,5.126669818720883143e+01
7.009999999999872777e+00,5.132067810149267473e+01
7.019999999999872564e+00,5.138104267134795577e+01
7.029999999999872351e+00,5.143506678869300686e+01
7.039999999999872138e+00,5.148911304062868055e+01
7.049999999999871925e+00,5.154318147698542418e+01
7.059999999999871712e+00,5.159727213799442325e+01
7.069999999999871498e+00,5.165138508579084942e+01
7.079999999999871285e+00,5.170552039882973361e+01
7.089999999999871072e+00,5.175967815707825537e+01
7.099999999999870859e+00,5.181385844521635420e+01
7.109999999999870646e+00,5.187333098474553594e+01
7.119999999999870433e+00,5.192752585177568392e+01
7.129999999999870219e+00,5.198175913835851247e+01
7.139999999999870006e+00,5.203603020022032410e+01
7.149999999999869793e+00,5.209034012738189290e+01
7.159999999999869580e+00,5.214468906861172570e+01
7.169999999999869367e+00,5.219907712112848230e+01
7.179999999999869154e+00,5.225350400486995284e+01
7.189999999999868940e+00,5.230796907350716651e+01
7.199999999999868727e+00,5.236613865153631764e+01
7.209999999999868514e+00,5.242063646486744233e+01
7.219999999999868301e+00,5.247518545019565295e+01
7.229999999999868088e+00,5.252978652121279879e+01
7.239999999999867875e+00,5.258443937916737809e+01
7.249999999999867661e+00,5.263914479082201581e+01
7.259999999999867448e+00,5.269390254544438790e+01
7.269999999999867235e+00,5.274871203016978427e+01
7.279999999999867022e+00,5.280357444081134588e+01
7.289999999999866809e+00,5.286225747006521658e+01
7.299999999999866596e+00,5.291714765866061043e+01
7.309999999999866382e+00,5.297210601728561130e+01
7.319999999999866169e+00,5.302713192985170565e+01
7.329999999999865956e+00,5.308222654881745939e+01
7.339999999999865743e+00,5.313739004964349988e+01
7.349999999999865530e+00,5.319262262440376787e+01
7.359999999999865317e+00,5.324792440839810581e+01
7.369999999999865103e+00,5.330329556085018794e+01
7.379999999999864890e+00,5.336079893198504465e+01
7.389999999999864677e+00,5.341623517039489855e+01
7.399999999999864464e+00,5.347175228161783878e+01
7.409999999999864251e+00,5.352735039756531421e+01
7.419999999999864038e+00,5.358302967241965575e+01
7.429999999999863824e+00,5.363879027569008429e+01
7.439999999999863611e+00,5.369463208033155865e+01
7.449999999999863398e+00,5.375055472029345083e+01
7.459999999999863185e+00,5.380655919104728468e+01
7.469999999999862972e+00,5.386397677393266292e+01
7.479999999999862759e+00,5.392006593400265047e+01
7.489999999999862546e+00,5.397624837326195291e+01
7.499999999999862332e+00,5.403252411771215691e+01
7.509999999999862119e+00,5.408889301692639151e+01
7.519999999999861906e+00,5.414535559155299893e+01
7.529999999999861693e+00,5.420191163152004776e+01
7.539999999999861480e+00,5.425856183562777346e+01
7.549999999999861267e+00,5.431530611472759063e+01
7.559999999999861053e+00,5.437262110631785106e+01
7.569999999999860840e+00,5.442946512894972955e+01
7.579999999999860627e+00,5.448641488853147052e+01
7.589999999999860414e+00,5.454347062866214912e+01
7.599999999999860201e+00,5.460063264576406539e+01
7.609999999999859988e+00,5.465790122842120979e+01
7.619999999999859774e+00,5.471527666503244802e+01
7.629999999999859561e+00,5.477275927286000012e+01
7.639999999999859348e+00,5.483034937063688119e+01
7.649999999999859135e+00,5.488776565552917930e+01
7.659999999999858922e+00,5.494552486052657514e+01
7.669999999999858709e+00,5.500339790627843684e+01
7.679999999999858495e+00,5.506138514292514685e+01
7.689999999999858282e+00,5.511948692333228905e+01
7.699999999999858069e+00,5.517770365334874327e+01
7.709999999999857856e+00,5.523603571158312775e+01
7.719999999999857643e+00,5.529448350146380164e+01
7.729999999999857430e+00,5.535209248593510267e+01
7.739999999999857216e+00,5.541070532295712781e+01
7.749999999999857003e+00,5.546944220636231648e+01
7.759999999999856790e+00,5.552830355557851760e+01
7.769999999999856577e+00,5.558728978382968933e+01
7.779999999999856364e+00,5.564640133008715850e+01
7.789999999999856151e+00,5.570563862558319101e+01
7.799999999999855937e+00,5.576500212580290849e+01
7.809999999999855724e+00,5.582449229274125457e+01
7.819999999999855511e+00,5.588307527109780892e+01
7.829999999999855298e+00,5.594277993018859263e+01
7.839999999999855085e+00,5.600261667931910381e+01
7.849999999999854872e+00,5.606258599554193722e+01
7.859999999999854658e+00,5.612268835812007239e+01
7.869999999999854445e+00,5.618292425666594170e+01
7.879999999999854232e+00,5.624329418753873711e+01
7.889999999999854019e+00,5.630379865442922949e+01
7.899999999999853806e+00,5.636358513924837155e+01
7.909999999999853593e+00,5.642433996395843110e+01
7.919999999999853380e+00,5.648523312117285400e+01
7.929999999999853166e+00,5.654626512576911068e+01
7.939999999999852953e+00,5.660743649892242502e+01
7.949999999999852740e+00,5.666874777737666591e+01
7.959999999999852527e+00,5.673019950278134615e+01
7.969999999999852314e+00,5.679179220771999326e+01
7.979999999999852101e+00,5.685291274805696560e+01
7.989999999999851887e+00,5.691478156062730420e+01
7.999999999999851674e+00,5.697679418251289007e+01
8.009999999999852349e+00,5.703895118078789039e+01
8.019999999999853912e+00,5.710125310171730462e+01
8.029999999999855476e+00,5.716370048069663312e+01
8.039999999999857039e+00,5.722629388070362211e+01
8.049999999999858602e+00,5.728903383241677716e+01
8.059999999999860165e+00,5.735121655462057788e+01
8.069999999999861728e+00,5.741424838253270480e+01
8.079999999999863292e+00,5.747742950068966650e+01
8.089999999999864855e+00,5.754076047814334061e+01
8.099999999999866418e+00,5.760424183984204660e+01
8.109999999999867981e+00,5.766787411571088739e+01
8.119999999999869544e+00,5.773165782745445540e+01
8.129999999999871108e+00,5.779559348686633768e+01
8.139999999999872671e+00,5.785886783421655366e+01
8.149999999999874234e+00,5.792310925703689861e+01
8.159999999999875797e+00,5.798750521324495821e+01
8.169999999999877360e+00,5.805205618276980317e+01
8.179999999999878924e+00,5.811676263342647530e+01
8.189999999999880487e+00,5.818162502627912147e+01
8.199999999999882050e+00,5.824664381017271353e+01
8.209999999999883613e+00,5.831181941599187724e+01
8.219999999999885176e+00,5.837715859060473633e+01
8.229999999999886739e+00,5.844264903901775199e+01
8.239999999999888303e+00,5.850829751698276482e+01
8.249999999999889866e+00,5.857410443679265200e+01
8.259999999999891429e+00,5.864007018024541651e+01
8.269999999999892992e+00,5.870619511677298874e+01
8.279999999999894555e+00,5.877247959368226304e+01
8.289999999999896119e+00,5.883892393674450716e+01
8.299999999999897682e+00,5.890500505922567243e+01
8.309999999999899245e+00,5.897177672158819917e+01
8.319999999999900808e+00,5.903870964919940434e+01
8.329999999999902371e+00,5.910580414084310519e+01
8.339999999999903935e+00,5.917306044838858270e+01
8.349999999999905498e+00,5.924047880491492890e+01
8.359999999999907061e+00,5.930805942419473809e+01
8.369999999999908624e+00,5.937545402345799062e+01
8.379999999999910187e+00,5.944336483633537682e+01
8.389999999999911751e+00,5.951143876077259165e+01
8.399999999999913314e+00,5.957967598773446127e+01
8.409999999999914877e+00,5.964807667497150589e+01
8.419999999999916440e+00,5.971664096306058411e+01
8.429999999999918003e+00,5.978536897124010352e+01
8.439999999999919567e+00,5.985403012193407335e+01
8.449999999999921130e+00,5.992308978947168896e+01
8.459999999999922693e+00,5.999231362280720248e+01
8.469999999999924256e+00,6.006170171534382973e+01
8.479999999999925819e+00,6.013125413903378558e+01
8.489999999999927383e+00,6.020097094916016545e+01
8.499999999999928946e+00,6.027085218342561745e+01
8.509999999999930509e+00,6.034089786806754319e+01
8.519999999999932072e+00,6.041071823039651179e+01
8.529999999999933635e+00,6.048109966038967400e+01
8.539999999999935199e+00,6.055164573904492897e+01
8.549999999999936762e+00,6.062235647427053209e+01
8.559999999999938325e+00,6.069323184129032711e+01
8.569999999999939888e+00,6.076427179459852823e+01
8.579999999999941451e+00,6.083547627953042536e+01
8.589999999999943014e+00,6.090714945571946259e+01
8.599999999999944578e+00,6.097867619263629990e+01
8.609999999999946141e+00,6.105036714624699812e+01
8.619999999999947704e+00,6.112222226605032915e+01
8.629999999999949267e+00,6.119424147207730869e+01
8.639999999999950830e+00,6.126642466394763176e+01
8.649999999999952394e+00,6.133877173222822421e+01
8.659999999999953957e+00,6.141112310062968049e+01
8.669999999999955520e+00,6.148380239796415481e+01
8.679999999999957083e+00,6.155664520400462436e+01
8.689999999999958646e+00,6.162965139869534426e+01
8.699999999999960210e+00,6.170282083428288900e+01
8.709999999999961773e+00,6.177615334749887666e+01
8.719999999999963336e+00,6.184977821924476871e+01
8.729999999999964899e+00,6.192343170120412310e+01
8.739999999999966462e+00,6.199724770908275673e+01
8.749999999999968026e+00,6.207122610012413588e+01
8.759999999999969589e+00,6.214536668773865813e+01
8.769999999999971152e+00,6.221966927189959051e+01
8.779999999999972715e+00,6.229413364248067353e+01
8.789999999999974278e+00,6.236883250340477503e+01
8.799999999999975842e+00,6.244361551752656680e+01
8.809999999999977405e+00,6.251855967553154869e+01
8.819999999999978968e+00,6.259366476031513571e+01
8.829999999999980531e+00,6.266893053852426476e+01
8.839999999999982094e+00,6.274435676400440798e+01
8.849999999999983658e+00,6.281994318018875845e+01
8.859999999999985221e+00,6.289563498002513597e+01
8.869999999999986784e+00,6.297154594820887041e+01
8.879999999999988347e+00,6.304761622221852235e+01
8.889999999999989910e+00,6.312384554308749784e+01
8.899999999999991473e+00,6.320023362697602920e+01
8.909999999999993037e+00,6.327678018274689009e+01
8.919999999999994600e+00,6.335348015576862224e+01
8.929999999999996163e+00,6.343034333513183753e+01
8.939999999999997726e+00,6.350736405341585566e+01
8.949999999999999289e+00,6.358454201219453239e+01
8.960000000000000853e+00,6.366187689982467646e+01
8.970000000000002416e+00,6.373936839632750662e+01
8.980000000000003979e+00,6.381701617152207007e+01
8.990000000000005542e+00,6.389482755588608143e+01
9.000000000000007105e+00,6.397278256157079568e+01
9.010000000000008669e+00,6.405089297450942354e+01
9.020000000000010232e+00,6.412915847336333286e+01
9.030000000000011795e+00,6.420757871503597869e+01
9.040000000000013358e+00,6.428615334954982075e+01
9.050000000000014921e+00,6.436488404756022419e+01
9.060000000000016485e+00,6.444376678608487907e+01
9.070000000000018048e+00,6.452280282764664321e+01
9.080000000000019611e+00,6.460199182060371470e+01
9.090000000000021174e+00,6.468133340145254806e+01
9.100000000000022737e+00,6.476082719970473534e+01
9.110000000000024301e+00,6.484047283936196493e+01
9.120000000000025864e+00,6.492027432874027681e+01
9.130000000000027427e+00,6.500022276766638640e+01
9.140000000000028990e+00,6.508032187908365529e+01
9.150000000000030553e+00,6.516057129678522131e+01
9.160000000000032117e+00,6.524097063248062511e+01
9.170000000000033680e+00,6.532151949111580791e+01
9.180000000000035243e+00,6.540213177466431205e+01
9.190000000000036806e+00,6.548297444349555008e+01
9.200000000000038369e+00,6.556396570309190963e+01
9.210000000000039933e+00,6.564510517129862421e+01
9.220000000000041496e+00,6.572639244761323596e+01
9.230000000000043059e+00,6.580782712488006325e+01
9.240000000000044622e+00,6.588948565178711192e+01
9.250000000000046185e+00,6.597121583056838290e+01
9.260000000000047748e+00,6.605309197632841745e+01
9.270000000000049312e+00,6.613511368619164443e+01
9.280000000000050875e+00,6.621728054072754333e+01
9.290000000000052438e+00,6.629959211416206699e+01
9.300000000000054001e+00,6.638202960385767426e+01
9.310000000000055564e+00,6.646462929880112824e+01
9.320000000000057128e+00,6.654737247085648733e+01
9.330000000000058691e+00,6.663025870069786549e+01
9.340000000000060254e+00,6.671328755328124771e+01
9.350000000000061817e+00,6.679645859042508960e+01
9.360000000000063380e+00,6.687969778457532755e+01
9.370000000000064944e+00,6.696315213717595327e+01
9.380000000000066507e+00,6.704674755544289155e+01
9.390000000000068070e+00,6.713048360638097733e+01
9.400000000000069633e+00,6.721435984523468221e+01
9.410000000000071196e+00,6.729837582266463869e+01
9.420000000000072760e+00,6.738256248916155755e+01
9.430000000000074323e+00,6.746685605143467512e+01
9.440000000000075886e+00,6.755128788213922064e+01
9.450000000000077449e+00,6.763585753175073023e+01
9.460000000000079012e+00,6.772056453968136225e+01
9.470000000000080576e+00,6.780540843859598965e+01
9.480000000000082139e+00,6.789027504072994645e+01
9.490000000000083702e+00,6.797539445416413173e+01
9.500000000000085265e+00,6.806064981193537733e+01
9.510000000000086828e+00,6.814604065707888481e+01
9.520000000000088392e+00,6.823156651845577869e+01
9.530000000000089955e+00,6.831722691929167013e+01
9.540000000000091518e+00,6.840292449047338152e+01
9.550000000000093081e+00,6.848885383771751378e+01
9.560000000000094644e+00,6.857491674805953608e+01
9.570000000000096207e+00,6.866111275611739018e+01
9.580000000000097771e+00,6.874744137801036459e+01
9.590000000000099334e+00,6.883390212766886407e+01
9.600000000000100897e+00,6.892052764510511054e+01
9.610000000000102460e+00,6.900725017645433468e+01
9.620000000000104023e+00,6.909410318142856511e+01
9.630000000000105587e+00,6.918108617477534494e+01
9.640000000000107150e+00,6.926819865269116860e+01
9.650000000000108713e+00,6.935537600234884792e+01
9.660000000000110276e+00,6.944274983286683778e+01
9.670000000000111839e+00,6.953025211415317131e+01
9.680000000000113403e+00,6.961788234663109165e+01
9.690000000000114966e+00,6.970564001909649221e+01
9.700000000000116529e+00,6.979352461909134320e+01
9.710000000000118092e+00,6.988148050519491505e+01
9.720000000000119655e+00,6.996962126045899311e+01
9.730000000000121219e+00,7.005788803330453618e+01
9.740000000000122782e+00,7.014628031359880822e+01
9.750000000000124345e+00,7.023479758267281170e+01
9.760000000000125908e+00,7.032343931899588085e+01
9.770000000000127471e+00,7.041216173824584246e+01
9.780000000000129035e+00,7.050105339876317601e+01
9.790000000000130598e+00,7.059006865692826693e+01
9.800000000000132161e+00,7.067920699935511664e+01
9.810000000000133724e+00,7.076846789867423126e+01
9.820000000000135287e+00,7.085782243366533351e+01
9.830000000000136851e+00,7.094732774275190934e+01
9.840000000000138414e+00,7.103695453384271730e+01
9.850000000000139977e+00,7.112670228001040584e+01
9.860000000000141540e+00,7.121657044622125454e+01
9.870000000000143103e+00,7.130655849296202575e+01
9.880000000000144667e+00,7.139662912078496504e+01
9.890000000000146230e+00,7.148685611675375640e+01
9.900000000000147793e+00,7.157720216795266310e+01
9.910000000000149356e+00,7.166766674407689663e+01
9.920000000000150919e+00,7.175824929967291155e+01
9.930000000000152482e+00,7.184893461590500863e+01
9.940000000000154046e+00,7.193975172442405608e+01
9.950000000000155609e+00,7.203068541731383334e+01
9.960000000000157172e+00,7.212173518649197490e+01
9.970000000000158735e+00,7.221290047906950349e+01
9.980000000000160298e+00,7.230418073422984548e+01
9.990000000000161862e+00,7.239553582662809106e+01
1.000000000000016342e+01,7.248704559770867206e+01
1.001000000000016499e+01,7.257866968639014260e+01
1.002000000000016655e+01,7.267040754430067295e+01
1.003000000000016811e+01,7.276225860802340151e+01
1.004000000000016968e+01,7.285422258296360098e+01
1.005000000000017124e+01,7.294629834848404926e+01
1.006000000000017280e+01,7.303848562184182924e+01
1.007000000000017437e+01,7.313078384184697711e+01
1.008000000000017593e+01,7.322319243697990032e+01
1.009000000000017749e+01,7.331571083082306473e+01
1.010000000000017906e+01,7.340829420806424821e+01
1.011000000000018062e+01,7.350103126374790463e+01
1.012000000000018218e+01,7.359387842224673193e+01
1.013000000000018375e+01,7.368683512332567886e+01
1.014000000000018531e+01,7.377990079346768937e+01
1.015000000000018687e+01,7.387305817201099956e+01
1.016000000000018844e+01,7.396633904395113746e+01
1.017000000000019000e+01,7.405972750284182382e+01
1.018000000000019156e+01,7.415322298196502970e+01
1.019000000000019313e+01,7.424682490167998594e+01
1.020000000000019469e+01,7.434053269243558759e+01
1.021000000000019625e+01,7.443429535494868787e+01
1.022000000000019782e+01,7.452821231882744257e+01
1.023000000000019938e+01,7.462223419888266562e+01
1.024000000000020094e+01,7.471636042643434905e+01
1.025000000000020250e+01,7.481059043008291098e+01
1.026000000000020407e+01,7.490490761278429943e+01
1.027000000000020563e+01,7.499934355926052376e+01
1.028000000000020719e+01,7.509388177992245517e+01
1.029000000000020876e+01,7.518852170272094781e+01
1.030000000000021032e+01,7.528326275527318501e+01
1.031000000000021188e+01,7.537810585265920338e+01
1.032000000000021345e+01,7.547304737567998245e+01
1.033000000000021501e+01,7.556808830964389756e+01
1.034000000000021657e+01,7.566322808053519111e+01
1.035000000000021814e+01,7.575846612000573543e+01
1.036000000000021970e+01,7.585373511234942612e+01
1.037000000000022126e+01,7.594917414523303023e+01
1.038000000000022283e+01,7.604471160104972682e+01
1.039000000000022439e+01,7.614034690878385447e+01
1.040000000000022595e+01,7.623607950498660557e+01
1.041000000000022752e+01,7.633190883498149049e+01
1.042000000000022908e+01,7.642783234647690449e+01
1.043000000000023064e+01,7.652385360923513247e+01
1.044000000000023221e+01,7.661996997296469658e+01
1.045000000000023377e+01,7.671618089076316949e+01
1.046000000000023533e+01,7.681248581441403189e+01
1.047000000000023689e+01,7.690885717046990067e+01
1.048000000000023846e+01,7.700535212632655657e+01
1.049000000000024002e+01,7.710194060711343411e+01
1.050000000000024158e+01,7.719862207222182349e+01
1.051000000000024315e+01,7.729539598163808023e+01
1.052000000000024471e+01,7.739224553316404354e+01
1.053000000000024627e+01,7.748920345865784043e+01
1.054000000000024784e+01,7.758625286911153296e+01
1.055000000000024940e+01,7.768339323074208380e+01
1.056000000000025096e+01,7.778062401392298852e+01
1.057000000000025253e+01,7.787793114219034862e+01
1.058000000000025409e+01,7.797534186198900841e+01
1.059000000000025565e+01,7.807284195563892126e+01
1.060000000000025722e+01,7.817043090038266939e+01
1.061000000000025878e+01,7.826810817872480186e+01
1.062000000000026034e+01,7.836584120546596921e+01
1.063000000000026191e+01,7.846369060185398325e+01
1.064000000000026347e+01,7.856162814792710947e+01
1.065000000000026503e+01,7.865965332485426131e+01
1.066000000000026660e+01,7.875776562332114850e+01
1.067000000000026816e+01,7.885598291673518645e+01
1.068000000000026972e+01,7.895426861287518250e+01
1.069000000000027129e+01,7.905263959458132206e+01
1.070000000000027285e+01,7.915109536330457729e+01
1.071000000000027441e+01,7.924963542848915665e+01
1.072000000000027597e+01,7.934821793972355408e+01
1.073000000000027754e+01,7.944692542829018578e+01
1.074000000000027910e+01,7.954571644686859599e+01
1.075000000000028066e+01,7.964459056072142573e+01
1.076000000000028223e+01,7.974354728914853752e+01
1.077000000000028379e+01,7.984258616007767273e+01
1.078000000000028535e+01,7.994166343072993186e+01
1.079000000000028692e+01,8.004086419679404685e+01
1.080000000000028848e+01,8.014014627646186284e+01
1.081000000000029004e+01,8.023950921248001578e+01
1.082000000000029161e+01,8.033895254161210175e+01
1.083000000000029317e+01,8.043844581285125628e+01
1.084000000000029473e+01,8.053804771398426965e+01
1.085000000000029630e+01,8.063772890601310905e+01
1.086000000000029786e+01,8.073748894424520017e+01
1.087000000000029942e+01,8.083732738104384907e+01
1.088000000000030099e+01,8.093720877590575924e+01
1.089000000000030255e+01,8.103720202385662219e+01
1.090000000000030411e+01,8.113727258584366098e+01
1.091000000000030568e+01,8.123742003160990066e+01
1.092000000000030724e+01,8.133764392621705497e+01
1.093000000000030880e+01,8.143792958300421958e+01
1.094000000000031037e+01,8.153830500166610307e+01
1.095000000000031193e+01,8.163875564097293136e+01
1.096000000000031349e+01,8.173928108511995561e+01
1.097000000000031505e+01,8.183988091419941213e+01
1.098000000000031662e+01,8.194052991446018552e+01
1.099000000000031818e+01,8.204127753899707898e+01
1.100000000000031974e+01,8.214209842106707526e+01
1.101000000000032131e+01,8.224299215829147158e+01
1.102000000000032287e+01,8.234395205417595776e+01
1.103000000000032443e+01,8.244499036858930197e+01
1.104000000000032600e+01,8.254610017483291529e+01
1.105000000000032756e+01,8.264728123615874722e+01
1.106000000000032912e+01,8.274853315147251465e+01
1.107000000000033069e+01,8.284976497366332637e+01
1.108000000000033225e+01,8.295115764953339976e+01
1.109000000000033381e+01,8.305262055855683911e+01
1.110000000000033538e+01,8.315415331527356102e+01
1.111000000000033694e+01,8.325575552520477629e+01
1.112000000000033850e+01,8.335743745275185290e+01
1.113000000000034007e+01,8.345917753247080384e+01
1.114000000000034163e+01,8.356098581471253794e+01
1.115000000000034319e+01,8.366286191353620438e+01
1.116000000000034476e+01,8.376480544600977396e+01
1.117000000000034632e+01,8.386680855559511372e+01
1.118000000000034788e+01,8.396888588227022865e+01
1.119000000000034944e+01,8.407102951284481662e+01
1.120000000000035101e+01,8.417323907225278390e+01
1.121000000000035257e+01,8.427551418568437214e+01
1.122000000000035413e+01,8.437786501407482831e+01
1.123000000000035570e+01,8.448026967801671105e+01
1.124000000000035726e+01,8.458273870409642825e+01
1.125000000000035882e+01,8.468527172685868720e+01
1.126000000000036039e+01,8.478786838006503501e+01
1.127000000000036195e+01,8.489046211213018012e+01
1.128000000000036351e+01,8.499318688150611933e+01
1.129000000000036508e+01,8.509597457194723802e+01
1.130000000000036664e+01,8.519882482133711221e+01
1.131000000000036820e+01,8.530173726601377382e+01
1.132000000000036977e+01,8.540472441178658869e+01
1.133000000000037133e+01,8.550776005259827173e+01
1.134000000000037289e+01,8.561085671210899761e+01
1.135000000000037446e+01,8.571401403733588609e+01
1.136000000000037602e+01,8.581723167022424548e+01
1.137000000000037758e+01,8.592049572241398891e+01
1.138000000000037915e+01,8.602383334509033830e+01
1.139000000000038071e+01,8.612723026207547150e+01
1.140000000000038227e+01,8.623068612676929945e+01
1.141000000000038384e+01,8.633420058626509785e+01
1.142000000000038540e+01,8.643779426178909375e+01
1.143000000000038696e+01,8.654142293671213793e+01
1.144000000000038852e+01,8.664510898943025552e+01
1.145000000000039009e+01,8.674885208051959751e+01
1.146000000000039165e+01,8.685262578266117828e+01
1.147000000000039321e+01,8.695648553254001456e+01
1.148000000000039478e+01,8.706040163511950425e+01
1.149000000000039634e+01,8.716437374561979823e+01
1.150000000000039790e+01,8.726840152066564826e+01
1.151000000000039947e+01,8.737246711938006172e+01
1.152000000000040103e+01,8.747660386935818622e+01
1.153000000000040259e+01,8.758079544523297955e+01
1.154000000000040416e+01,8.768504150715560286e+01
1.155000000000040572e+01,8.778934171444974766e+01
1.156000000000040728e+01,8.789372711330162247e+01
1.157000000000040885e+01,8.799813474503680766e+01
1.158000000000041041e+01,8.810259526103759242e+01
1.159000000000041197e+01,8.820710832682443936e+01
1.160000000000041354e+01,8.831167360636374042e+01
1.161000000000041510e+01,8.841628037364091597e+01
1.162000000000041666e+01,8.852094998165665629e+01
1.163000000000041823e+01,8.862567088412137650e+01
1.164000000000041979e+01,8.873044275303115569e+01
1.165000000000042135e+01,8.883526525390803386e+01
1.166000000000042292e+01,8.894013482291164507e+01
1.167000000000042448e+01,8.904505790658332387e+01
1.168000000000042604e+01,8.915003064965824819e+01
1.169000000000042760e+01,8.925505272854806549e+01
1.170000000000042917e+01,8.936010974124256734e+01
1.171000000000043073e+01,8.946522850455502862e+01
1.172000000000043229e+01,8.957039590794059336e+01
1.173000000000043386e+01,8.967561162476674497e+01
1.174000000000043542e+01,8.978087532660353531e+01
1.175000000000043698e+01,8.988618986840278069e+01
1.176000000000043855e+01,8.999154880988467653e+01
1.177000000000044011e+01,9.009695470965452557e+01
1.178000000000044167e+01,9.020240724548288824e+01
1.179000000000044324e+01,9.030790609118774626e+01
1.180000000000044480e+01,9.041342430802808394e+01
1.181000000000044636e+01,9.051901293841650897e+01
1.182000000000044793e+01,9.062464706584002272e+01
1.183000000000044949e+01,9.073032637372388365e+01
1.184000000000045105e+01,9.083605053838553545e+01
1.185000000000045262e+01,9.094184330327229304e+01
1.186000000000045418e+01,9.104765705077284110e+01
1.187000000000045574e+01,9.115351456040119160e+01
1.188000000000045731e+01,9.125941551772206140e+01
1.189000000000045887e+01,9.136537646532755730e+01
1.190000000000046043e+01,9.147136310588099661e+01
1.191000000000046199e+01,9.157739213280704860e+01
1.192000000000046356e+01,9.168346322659610337e+01
1.193000000000046512e+01,9.178957606524416235e+01
1.194000000000046668e+01,9.189570098803562814e+01
1.195000000000046825e+01,9.200189719706521885e+01
1.196000000000046981e+01,9.210813434226007246e+01
1.197000000000047137e+01,9.221441210681541634e+01
1.198000000000047294e+01,9.232073016930645792e+01
1.199000000000047450e+01,9.242708050587300761e+01
1.200000000000047606e+01,9.253347834597532540e+01
1.201000000000047763e+01,9.263991555360057362e+01
1.202000000000047919e+01,9.274639181353136053e+01
1.203000000000048075e+01,9.285293530495624736e+01
1.204000000000048232e+01,9.295948636314177804e+01
1.205000000000048388e+01,9.306607527511631872e+01
1.206000000000048544e+01,9.317270171741066065e+01
1.207000000000048701e+01,9.327936536463900552e+01
1.208000000000048857e+01,9.338605561801257693e+01
1.209000000000049013e+01,9.349279631336543162e+01
1.210000000000049170e+01,9.359957346790174881e+01
1.211000000000049326e+01,9.370638676064369577e+01
1.212000000000049482e+01,9.381323586655335589e+01
1.213000000000049639e+01,9.392012275526329290e+01
1.214000000000049795e+01,9.402704466912167902e+01
1.215000000000049951e+01,9.413400163293185585e+01
1.216000000000050107e+01,9.424099332820330233e+01
1.217000000000050264e+01,9.434803509420265755e+01
1.218000000000050420e+01,9.445509555169398652e+01
1.219000000000050576e+01,9.456219015772667547e+01
1.220000000000050733e+01,9.466931868074343015e+01
1.221000000000050889e+01,9.477648079715787333e+01
1.222000000000051045e+01,9.488367549232172848e+01
1.223000000000051202e+01,9.499090381295222585e+01
1.224000000000051358e+01,9.509816458629862268e+01
1.225000000000051514e+01,9.520545749045597006e+01
1.226000000000051671e+01,9.531278219824046971e+01
1.227000000000051827e+01,9.542015036800073347e+01
1.228000000000051983e+01,9.552753709567386409e+01
1.229000000000052140e+01,9.563495522065018406e+01
1.230000000000052296e+01,9.574240442463339207e+01
1.231000000000052452e+01,9.584988509213243901e+01
1.232000000000052609e+01,9.595739566783659313e+01
1.233000000000052765e+01,9.606493627878528230e+01
1.234000000000052921e+01,9.617250661356645480e+01
1.235000000000053078e+01,9.628010634673850632e+01
1.236000000000053234e+01,9.638772650390048113e+01
1.237000000000053390e+01,9.649538305410175099e+01
1.238000000000053547e+01,9.660306834465292525e+01
1.239000000000053703e+01,9.671078205285844831e+01
1.240000000000053859e+01,9.681852385253114335e+01
1.241000000000054015e+01,9.692630414144169038e+01
1.242000000000054172e+01,9.703410099769341457e+01
1.243000000000054328e+01,9.714192472938245260e+01
1.244000000000054484e+01,9.724977501229587062e+01
1.245000000000054641e+01,9.735764039109426449e+01
1.246000000000054797e+01,9.746554382949871354e+01
1.247000000000054953e+01,9.757347320565807536e+01
1.248000000000055110e+01,9.768142819195119841e+01
1.249000000000055266e+01,9.778940846005167487e+01
1.250000000000055422e+01,9.789740545901915425e+01
1.251000000000055579e+01,9.800543536409566059e+01
1.252000000000055735e+01,9.811348983965646653e+01
1.253000000000055891e+01,9.822156855967544686e+01
1.254000000000056048e+01,9.832967119352316843e+01
1.255000000000056204e+01,9.843778919255403537e+01
1.256000000000056360e+01,9.854593859887215501e+01
1.257000000000056517e+01,9.865411114732532383e+01
1.258000000000056673e+01,9.876230651240247482e+01
1.259000000000056829e+01,9.887051817216126892e+01
1.260000000000056986e+01,9.897875815836383140e+01
1.261000000000057142e+01,9.908702010474814870e+01
1.262000000000057298e+01,9.919530368266723031e+01
1.263000000000057454e+01,9.930360856072610432e+01
1.264000000000057611e+01,9.941193026196479821e+01
1.265000000000057767e+01,9.952027698611887274e+01
1.266000000000057923e+01,9.962864410732983345e+01
1.267000000000058080e+01,9.973703129743923057e+01
1.268000000000058236e+01,9.984543362609666417e+01
1.269000000000058392e+01,9.995386049971088482e+01
1.270000000000058549e+01,1.000623063872719882e+02
1.271000000000058705e+01,1.001707711763667135e+02
1.272000000000058861e+01,1.002792545303727962e+02
1.273000000000059018e+01,1.003877475389494833e+02
1.274000000000059174e+01,1.004962664724850328e+02
1.275000000000059330e+01,1.006048038002186047e+02
1.276000000000059487e+01,1.007133591929966627e+02
1.277000000000059643e+01,1.008219323189044303e+02
1.278000000000059799e+01,1.009305405469712298e+02
1.279000000000059956e+01,1.010391480167102998e+02
1.280000000000060112e+01,1.011477718060904891e+02
1.281000000000060268e+01,1.012564115866988175e+02
1.282000000000060425e+01,1.013650559485289477e+02
1.283000000000060581e+01,1.014737282164331731e+02
1.284000000000060737e+01,1.015824160647062087e+02
1.285000000000060894e+01,1.016911191638039185e+02
1.286000000000061050e+01,1.017998371825829054e+02
1.287000000000061206e+01,1.019085538417940597e+02
1.288000000000061362e+01,1.020172987811790364e+02
1.289000000000061519e+01,1.021260581941362773e+02
1.290000000000061675e+01,1.022348317520466878e+02
1.291000000000061831e+01,1.023436121336453368e+02
1.292000000000061988e+01,1.024524122128135133e+02
1.293000000000062144e+01,1.025612252685111088e+02
1.294000000000062300e+01,1.026700512662401223e+02
1.295000000000062457e+01,1.027788898698304223e+02
1.296000000000062613e+01,1.028877405263801421e+02
1.297000000000062769e+01,1.029966033350594614e+02
1.298000000000062926e+01,1.031054777525323658e+02
1.299000000000063082e+01,1.032143634509813666e+02
1.300000000000063238e+01,1.033232600991567125e+02
1.301000000000063395e+01,1.034321481005384413e+02
1.302000000000063551e+01,1.035410658073133447e+02
1.303000000000063707e+01,1.036499936813398506e+02
1.304000000000063864e+01,1.037589313948539882e+02
1.305000000000064020e+01,1.038678799901265108e+02
1.306000000000064176e+01,1.039768363424477258e+02
1.307000000000064333e+01,1.040858015195585580e+02
1.308000000000064489e+01,1.041947751936951505e+02
1.309000000000064645e+01,1.043037570364668341e+02
1.310000000000064801e+01,1.044127306607023087e+02
1.311000000000064958e+01,1.045217291339275221e+02
1.312000000000065114e+01,1.046307350094961635e+02
1.313000000000065270e+01,1.047397479604454418e+02
1.314000000000065427e+01,1.048487564925652009e+02
1.315000000000065583e+01,1.049577836564111237e+02
1.316000000000065739e+01,1.050668170599195435e+02
1.317000000000065896e+01,1.051758564258342687e+02
1.318000000000066052e+01,1.052849014248856321e+02
1.319000000000066208e+01,1.053939392551872345e+02
1.320000000000066365e+01,1.055029959884756039e+02
1.321000000000066521e+01,1.056120577640781164e+02
1.322000000000066677e+01,1.057211242534288260e+02
1.323000000000066834e+01,1.058301951261821046e+02
1.324000000000066990e+01,1.059392454405511188e+02
1.325000000000067146e+01,1.060483214298246963e+02
1.326000000000067303e+01,1.061574015436209208e+02
1.327000000000067459e+01,1.062664854519938586e+02
1.328000000000067615e+01,1.063755804316706843e+02
1.329000000000067772e+01,1.064846715527813359e+02
1.330000000000067928e+01,1.065937653739787692e+02
1.331000000000068084e+01,1.067028615658449269e+02
1.332000000000068241e+01,1.068119597955598437e+02
1.333000000000068397e+01,1.069210726930485436e+02
1.334000000000068553e+01,1.070301738841245651e+02
1.335000000000068709e+01,1.071392759839402942e+02
1.336000000000068866e+01,1.072483786636541794e+02
1.337000000000069022e+01,1.073574811304405046e+02
1.338000000000069178e+01,1.074665840082916048e+02
1.339000000000069335e+01,1.075756864733231311e+02
1.340000000000069491e+01,1.076847881951635486e+02
1.341000000000069647e+01,1.077938888449762374e+02
1.342000000000069804e+01,1.079029641362326259e+02
1.343000000000069960e+01,1.080120644426273628e+02
1.344000000000070116e+01,1.081211632223930792e+02
1.345000000000070273e+01,1.082302601467754357e+02
1.346000000000070429e+01,1.083393548847470811e+02
1.347000000000070585e+01,1.084484275526303776e+02
1.348000000000070742e+01,1.085575166107725238e+02
1.349000000000070898e+01,1.086666028993180078e+02
1.350000000000071054e+01,1.087756860903619724e+02
1.351000000000071211e+01,1.088847859627428676e+02
1.352000000000071367e+01,1.089938613874142703e+02
1.353000000000071523e+01,1.091029324268982066e+02
1.354000000000071680e+01,1.092119987558893399e+02
1.355000000000071836e+01,1.093210600472139902e+02
1.356000000000071992e+01,1.094301096610634971e+02
1.357000000000072149e+01,1.095391615152093578e+02
1.358000000000072305e+01,1.096482075516115913e+02
1.359000000000072461e+01,1.097572474478919702e+02
1.360000000000072617e+01,1.098662798610214253e+02
1.361000000000072774e+01,1.099753078854928816e+02
1.362000000000072930e+01,1.100843289809540266e+02
1.363000000000073086e+01,1.101933428287319430e+02
1.364000000000073243e+01,1.103023491091879293e+02
1.365000000000073399e+01,1.104113680874878725e+02
1.366000000000073555e+01,1.105203566213914002e+02
1.367000000000073712e+01,1.106293375376928765e+02
1.368000000000073868e+01,1.107383105197420861e+02
1.369000000000074024e+01,1.108472855172424545e+02
1.370000000000074181e+01,1.109562434574070977e+02
1.371000000000074337e+01,1.110651921948524432e+02
1.372000000000074493e+01,1.111741314459447381e+02
1.373000000000074650e+01,1.112830609039636585e+02
1.374000000000074806e+01,1.113919824966608161e+02
1.375000000000074962e+01,1.115008912163174131e+02
1.376000000000075119e+01,1.116097891632922909e+02
1.377000000000075275e+01,1.117186760393966694e+02
1.378000000000075431e+01,1.118275515498135917e+02
1.379000000000075588e+01,1.119364113879357774e+02
1.380000000000075744e+01,1.120452645512835943e+02
1.381000000000075900e+01,1.121541058897877576e+02
1.382000000000076056e+01,1.122629351146476040e+02
1.383000000000076213e+01,1.123717543451868721e+02
1.384000000000076369e+01,1.124805583481823703e+02
1.385000000000076525e+01,1.125893492893923167e+02
1.386000000000076682e+01,1.126981268915625947e+02
1.387000000000076838e+01,1.128068908824090215e+02
1.388000000000076994e+01,1.129156404125977531e+02
1.389000000000077151e+01,1.130243772551931158e+02
1.390000000000077307e+01,1.131330998746049517e+02
1.391000000000077463e+01,1.132418080092968466e+02
1.392000000000077620e+01,1.133505022279917540e+02
1.393000000000077776e+01,1.134591799650185919e+02
1.394000000000077932e+01,1.135678427625454248e+02
1.395000000000078089e+01,1.136764903694385112e+02
1.396000000000078245e+01,1.137851225408044229e+02
1.397000000000078401e+01,1.138937330023568393e+02
1.398000000000078558e+01,1.140023321997075385e+02
1.399000000000078714e+01,1.141109154130463850e+02
1.400000000000078870e+01,1.142194824128458635e+02
1.401000000000079027e+01,1.143280329756887710e+02
1.402000000000079183e+01,1.144365763289104478e+02
1.403000000000079339e+01,1.145450939212376227e+02
1.404000000000079496e+01,1.146535943383344858e+02
1.405000000000079652e+01,1.147620773745849334e+02
1.406000000000079808e+01,1.148705337347001461e+02
1.407000000000079964e+01,1.149789812523453492e+02
1.408000000000080121e+01,1.150874108798402631e+02
1.409000000000080277e+01,1.151958224256619872e+02
1.410000000000080433e+01,1.153042157030151600e+02
1.411000000000080590e+01,1.154125787661187843e+02
1.412000000000080746e+01,1.155209346671244219e+02
1.413000000000080902e+01,1.156292718446501055e+02
1.414000000000081059e+01,1.157375901243837006e+02
1.415000000000081215e+01,1.158458850558842528e+02
1.416000000000081371e+01,1.159541649193630519e+02
1.417000000000081528e+01,1.160624254052047917e+02
1.418000000000081684e+01,1.161706663522714678e+02
1.419000000000081840e+01,1.162788876018335742e+02
1.420000000000081997e+01,1.163871149008724899e+02
1.421000000000082153e+01,1.164952955442493021e+02
1.422000000000082309e+01,1.166034559076082786e+02
1.423000000000082466e+01,1.167115958457450660e+02
1.424000000000082622e+01,1.168197152158765704e+02
1.425000000000082778e+01,1.169277877256953673e+02
1.426000000000082935e+01,1.170358668971917666e+02
1.427000000000083091e+01,1.171439252552876553e+02
1.428000000000083247e+01,1.172519626644622974e+02
1.429000000000083404e+01,1.173599762017713743e+02
1.430000000000083560e+01,1.174679713037140090e+02
1.431000000000083716e+01,1.175759450763452065e+02
1.432000000000083872e+01,1.176838973919984284e+02
1.433000000000084029e+01,1.177918281255781068e+02
1.434000000000084185e+01,1.178997607491490243e+02
1.435000000000084341e+01,1.180076461646765580e+02
1.436000000000084498e+01,1.181155095051608299e+02
1.437000000000084654e+01,1.182233506542718402e+02
1.438000000000084810e+01,1.183311694971904018e+02
1.439000000000084967e+01,1.184389502808413539e+02
1.440000000000085123e+01,1.185467263797113304e+02
1.441000000000085279e+01,1.186544800683945056e+02
1.442000000000085436e+01,1.187622112361877242e+02
1.443000000000085592e+01,1.188699346298339918e+02
1.444000000000085748e+01,1.189776201183264419e+02
1.445000000000085905e+01,1.190852826514689440e+02
1.446000000000086061e+01,1.191929221261120659e+02
1.447000000000086217e+01,1.193005384402368207e+02
1.448000000000086374e+01,1.194081344889815597e+02
1.449000000000086530e+01,1.195157024466291915e+02
1.450000000000086686e+01,1.196232468838697258e+02
1.451000000000086843e+01,1.197307677047122496e+02
1.452000000000086999e+01,1.198382648145413185e+02
1.453000000000087155e+01,1.199457645861041186e+02
1.454000000000087311e+01,1.200532170211823058e+02
1.455000000000087468e+01,1.201606456822461126e+02
1.456000000000087624e+01,1.202680504766434666e+02
1.457000000000087780e+01,1.203754320332082983e+02
1.458000000000087937e+01,1.204827886239232129e+02
1.459000000000088093e+01,1.205901210920644218e+02
1.460000000000088249e+01,1.206974293489323173e+02
1.461000000000088406e+01,1.208047133070507897e+02
1.462000000000088562e+01,1.209119731144489123e+02
1.463000000000088718e+01,1.210192083257229427e+02
1.464000000000088875e+01,1.211264189702753953e+02
1.465000000000089031e+01,1.212336049644343774e+02
1.466000000000089187e+01,1.213407662256177133e+02
1.467000000000089344e+01,1.214479054378814311e+02
1.468000000000089500e+01,1.215550156683932386e+02
1.469000000000089656e+01,1.216621008399635997e+02
1.470000000000089813e+01,1.217691608746419689e+02
1.471000000000089969e+01,1.218762125738652600e+02
1.472000000000090125e+01,1.219832230595251445e+02
1.473000000000090282e+01,1.220902083116544503e+02
1.474000000000090438e+01,1.221971682539867885e+02
1.475000000000090594e+01,1.223041028100438012e+02
1.476000000000090751e+01,1.224110118494908903e+02
1.477000000000090907e+01,1.225178958711009187e+02
1.478000000000091063e+01,1.226247542392732868e+02
1.479000000000091219e+01,1.227315868826049865e+02
1.480000000000091376e+01,1.228383937290150953e+02
1.481000000000091532e+01,1.229451740653424139e+02
1.482000000000091688e+01,1.230519288769044550e+02
1.483000000000091845e+01,1.231586576640800814e+02
1.484000000000092001e+01,1.232653603583600415e+02
1.485000000000092157e+01,1.233720440380571262e+02
1.486000000000092314e+01,1.234786944026441375e+02
1.487000000000092470e+01,1.235853185111085537e+02
1.488000000000092626e+01,1.236919162947303477e+02
1.489000000000092783e+01,1.237984876859078582e+02
1.490000000000092939e+01,1.239050312133740448e+02
1.491000000000093095e+01,1.240115496045371373e+02
1.492000000000093252e+01,1.241180413731593859e+02
1.493000000000093408e+01,1.242245064546509212e+02
1.494000000000093564e+01,1.243309447850006251e+02
1.495000000000093721e+01,1.244373645077345856e+02
1.496000000000093877e+01,1.245437485568846370e+02
1.497000000000094033e+01,1.246501056862845047e+02
1.498000000000094190e+01,1.247564358300251257e+02
1.499000000000094346e+01,1.248627422586987592e+02
1.500000000000094502e+01,1.249690189201698303e+02
1.501000000000094659e+01,1.250752683865560044e+02
1.502000000000094815e+01,1.251814905956811543e+02
1.503000000000094971e+01,1.252876854852870707e+02
1.504000000000095127e+01,1.253938526266484956e+02
1.505000000000095284e+01,1.254999923786197513e+02
1.506000000000095440e+01,1.256061046247800590e+02
1.507000000000095596e+01,1.257121893044436405e+02
1.508000000000095753e+01,1.258182463566400457e+02
1.509000000000095909e+01,1.259242817853721164e+02
1.510000000000096065e+01,1.260302837833244922e+02
1.511000000000096222e+01,1.261362579600391456e+02
1.512000000000096378e+01,1.262422042534725364e+02
1.513000000000096534e+01,1.263481255112438504e+02
1.514000000000096691e+01,1.264540152666887280e+02
1.515000000000096847e+01,1.265598769394164407e+02
1.516000000000097003e+01,1.266657104657624160e+02
1.517000000000097160e+01,1.267715157824094803e+02
1.518000000000097316e+01,1.268772946320697059e+02
1.519000000000097472e+01,1.269830440159862377e+02
1.520000000000097629e+01,1.270887650199638443e+02
1.521000000000097785e+01,1.271944575813020180e+02
1.522000000000097941e+01,1.273001216375721043e+02
1.523000000000098098e+01,1.274057558776967909e+02
1.524000000000098254e+01,1.275113625419034378e+02
1.525000000000098410e+01,1.276169405043348064e+02
1.526000000000098566e+01,1.277224897024645571e+02
1.527000000000098723e+01,1.278280100723004438e+02
1.528000000000098879e+01,1.279335101681907503e+02
1.529000000000099035e+01,1.280389731513497509e+02
1.530000000000099192e+01,1.281444071562196427e+02
1.531000000000099348e+01,1.282498121200790706e+02
1.532000000000099504e+01,1.283552014123787615e+02
1.533000000000099661e+01,1.284605465472825756e+02
1.534000000000099817e+01,1.285658625307460454e+02
1.535000000000099973e+01,1.286711493020109742e+02
1.536000000000100130e+01,1.287764068000650184e+02
1.537000000000100286e+01,1.288816364236152765e+02
1.538000000000100442e+01,1.289868363243679994e+02
1.539000000000100599e+01,1.290920066765002332e+02
1.540000000000100755e+01,1.291971474163478888e+02
1.541000000000100911e+01,1.293022584795522505e+02
1.542000000000101068e+01,1.294073408080157606e+02
1.543000000000101224e+01,1.295123924779462357e+02
1.544000000000101380e+01,1.296174143139393777e+02
1.545000000000101537e+01,1.297224062517235552e+02
1.546000000000101693e+01,1.298273682261751389e+02
1.547000000000101849e+01,1.299323007743948324e+02
1.548000000000102006e+01,1.300372024955177892e+02
1.549000000000102162e+01,1.301420740982503617e+02
1.550000000000102318e+01,1.302469155176828792e+02
1.551000000000102474e+01,1.303517230687028814e+02
1.552000000000102631e+01,1.304564991610494076e+02
1.553000000000102787e+01,1.305612450532414925e+02
1.554000000000102943e+01,1.306659606847443911e+02
1.555000000000103100e+01,1.307706459921429598e+02
1.556000000000103256e+01,1.308753182171506921e+02
1.557000000000103412e+01,1.309799450758197281e+02
1.558000000000103569e+01,1.310845413399703432e+02
1.559000000000103725e+01,1.311891069461982795e+02
1.560000000000103881e+01,1.312936418280617659e+02
1.561000000000104038e+01,1.313981559790058498e+02
1.562000000000104194e+01,1.315026296785200941e+02
1.563000000000104350e+01,1.316070724167191486e+02
1.564000000000104507e+01,1.317114841273102570e+02
1.565000000000104663e+01,1.318158647413046367e+02
1.566000000000104819e+01,1.319202767359726636e+02
1.567000000000104976e+01,1.320245932062433099e+02
1.568000000000105132e+01,1.321288781552949558e+02
1.569000000000105288e+01,1.322331315097411277e+02
1.570000000000105445e+01,1.323373531933495997e+02
1.571000000000105601e+01,1.324415165873209901e+02
1.572000000000105757e+01,1.325456772992404240e+02
1.573000000000105914e+01,1.326498062695953593e+02
1.574000000000106070e+01,1.327539034246824201e+02
1.575000000000106226e+01,1.328579620654102200e+02
1.576000000000106382e+01,1.329619957774041552e+02
1.577000000000106539e+01,1.330659974891383115e+02
1.578000000000106695e+01,1.331699671234491404e+02
1.579000000000106851e+01,1.332739046033852617e+02
1.580000000000107008e+01,1.333777963791755496e+02
1.581000000000107164e+01,1.334816699218939391e+02
1.582000000000107320e+01,1.335855112328334826e+02
1.583000000000107477e+01,1.336893202340198741e+02
1.584000000000107633e+01,1.337930968459813528e+02
1.585000000000107789e+01,1.338968314746190060e+02
1.586000000000107946e+01,1.340005429287272989e+02
1.587000000000108102e+01,1.341042218633570826e+02
1.588000000000108258e+01,1.342078681968414742e+02
1.589000000000108415e+01,1.343114818468151839e+02
1.590000000000108571e+01,1.344150675681073039e+02
1.591000000000108727e+01,1.345186154636921856e+02
1.592000000000108884e+01,1.346221303469748136e+02
1.593000000000109040e+01,1.347256121284385983e+02
1.594000000000109196e+01,1.348290607183168959e+02
1.595000000000109353e+01,1.349324604818667410e+02
1.596000000000109509e+01,1.350358430346134355e+02
1.597000000000109665e+01,1.351391923973882001e+02
1.598000000000109821e+01,1.352425084788164327e+02
1.599000000000109978e+01,1.353457999653456341e+02
1.600000000000110134e+01,1.354490487709591093e+02


==> data/sim_veh_path_no_constr.csv <==
t,s
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.103156551964730170e-01
2.000000000000000042e-02,2.205773786175502238e-01
3.000000000000000236e-02,3.307762626624306534e-01
4.000000000000000083e-02,4.409692777268627850e-01
4.999999999999999584e-02,5.510197607179829760e-01
5.999999999999999084e-02,6.609997039720560963e-01
6.999999999999999278e-02,7.709085959477217642e-01
8.000000000000000167e-02,8.806874740424532888e-01
9.000000000000001055e-02,9.904761727468116561e-01
1.000000000000000194e-01,1.100192520521385831e+00
1.100000000000000283e-01,1.209836380675975320e+00
1.200000000000000372e-01,1.319407701623925178e+00
1.300000000000000322e-01,1.428915772982248811e+00
1.400000000000000411e-01,1.538346308857390099e+00
1.500000000000000500e-01,1.647704340870916440e+00
1.600000000000000588e-01,1.756989898919220749e+00
1.700000000000000677e-01,1.866215358093452181e+00
1.800000000000000766e-01,1.975357851750089822e+00
1.900000000000000855e-01,2.084427860224256079e+00
2.000000000000000944e-01,2.193425384009639600e+00
2.100000000000001033e-01,2.302350418395867848e+00
2.200000000000001121e-01,2.411317160923186265e+00
2.300000000000001210e-01,2.520105126409498908e+00
2.400000000000001299e-01,2.628820347274613667e+00
2.500000000000001110e-01,2.737462807291636935e+00
2.600000000000001199e-01,2.845978354901708585e+00
2.700000000000001288e-01,2.954472689718931733e+00
2.800000000000001377e-01,3.062894274690764362e+00
2.900000000000001465e-01,3.171243083947173247e+00
3.000000000000001554e-01,3.279519091349952120e+00
3.100000000000001643e-01,3.387807186877186183e+00
3.200000000000001732e-01,3.495940275816584730e+00
3.300000000000001821e-01,3.604000403133325037e+00
3.400000000000001910e-01,3.711987543258373989e+00
3.500000000000001998e-01,3.819901670394562743e+00
3.600000000000002087e-01,3.928055184707863745e+00
3.700000000000002176e-01,4.035828326758442941e+00
3.800000000000002265e-01,4.143528183245560825e+00
3.900000000000002354e-01,4.251154739075426292e+00
4.000000000000002442e-01,4.358995319707096527e+00
4.100000000000002531e-01,4.466475690871906323e+00
4.200000000000002620e-01,4.573882582950034248e+00
4.300000000000002709e-01,4.681215990041506458e+00
4.400000000000002798e-01,4.788475906033664131e+00
4.500000000000002887e-01,4.895444293678920644e+00
4.600000000000002975e-01,5.002557566403012856e+00
4.700000000000003064e-01,5.109597391791281140e+00
4.800000000000003153e-01,5.216563754405909137e+00
4.900000000000003242e-01,5.323456636949099874e+00
5.000000000000003331e-01,5.430511382931861419e+00
5.100000000000003419e-01,5.537256522723208008e+00
5.200000000000003508e-01,5.643928098043879515e+00
5.300000000000003597e-01,5.750526096584145819e+00
5.400000000000003686e-01,5.857046736398586972e+00
5.500000000000003775e-01,5.963497568299082729e+00
5.600000000000003864e-01,6.069874777457084036e+00
5.700000000000003952e-01,6.176178348833786913e+00
5.800000000000004041e-01,6.282408264463487768e+00
5.900000000000004130e-01,6.388376721591136231e+00
6.000000000000004219e-01,6.494460008425171793e+00
6.100000000000004308e-01,6.600469546171233048e+00
6.200000000000004396e-01,6.706405309043947938e+00
6.300000000000004485e-01,6.812267266136331045e+00
6.400000000000004574e-01,6.918144282546968782e+00
6.500000000000004663e-01,7.023858463581547085e+00
6.600000000000004752e-01,7.129498759533817065e+00
6.700000000000004841e-01,7.235065139396940737e+00
6.800000000000004929e-01,7.340557567466714062e+00
6.900000000000005018e-01,7.446331083635136849e+00
7.000000000000005107e-01,7.551672027686912259e+00
7.100000000000005196e-01,7.656939039710557893e+00
7.200000000000005285e-01,7.762132088465957480e+00
7.300000000000005373e-01,7.867159988896897715e+00
7.400000000000005462e-01,7.972206403079169945e+00
7.500000000000005551e-01,8.077178688096871895e+00
7.600000000000005640e-01,8.182076803330438963e+00
7.700000000000005729e-01,8.286900707473865424e+00
7.800000000000005818e-01,8.391829801693731383e+00
7.900000000000005906e-01,8.496502165889094016e+00
8.000000000000005995e-01,8.601100281734268549e+00
8.100000000000006084e-01,8.705624103120950252e+00
8.200000000000006173e-01,8.810073583987207968e+00
8.300000000000006262e-01,8.914572389656640894e+00
8.400000000000006350e-01,9.018869764586970206e+00
8.500000000000006439e-01,9.123092729906844056e+00
8.600000000000006528e-01,9.227241234062535824e+00
8.700000000000006617e-01,9.331315224597478419e+00
8.800000000000006706e-01,9.435359086450233690e+00
8.900000000000006795e-01,9.539282320353226652e+00
9.000000000000006883e-01,9.643130901530419408e+00
9.100000000000006972e-01,9.746904771452697958e+00
9.200000000000007061e-01,9.850613941658235007e+00
9.300000000000007150e-01,9.954237804056063510e+00
9.400000000000007239e-01,1.005778677353013251e+01
9.500000000000007327e-01,1.016126078416747447e+01
9.600000000000007416e-01,1.026465977193758050e+01
9.700000000000007505e-01,1.036798446656061401e+01
9.800000000000007594e-01,1.047123317221904415e+01
9.900000000000007683e-01,1.057440664530294683e+01
1.000000000000000666e+00,1.067750481464447176e+01
1.010000000000000453e+00,1.078052761015593930e+01
1.020000000000000240e+00,1.088347766013051299e+01
1.030000000000000027e+00,1.098634936904197801e+01
1.039999999999999813e+00,1.108914548316226956e+01
1.049999999999999600e+00,1.119186592611741560e+01
1.059999999999999387e+00,1.129451062403737893e+01
1.069999999999999174e+00,1.139706108086999947e+01
1.079999999999998961e+00,1.149955479914435941e+01
1.089999999999998748e+00,1.160197248803588366e+01
1.099999999999998535e+00,1.170431406693009535e+01
1.109999999999998321e+00,1.180657945743948289e+01
1.119999999999998108e+00,1.190877405642873654e+01
1.129999999999997895e+00,1.201088666229948387e+01
1.139999999999997682e+00,1.211292284205166325e+01
1.149999999999997469e+00,1.221488251038810802e+01
1.159999999999997256e+00,1.231676558474607219e+01
1.169999999999997042e+00,1.241857796017032811e+01
1.179999999999996829e+00,1.252030744561662701e+01
1.189999999999996616e+00,1.262196009101344174e+01
1.199999999999996403e+00,1.272353580772334780e+01
1.209999999999996190e+00,1.282503450868179229e+01
1.219999999999995977e+00,1.292652970163491233e+01
1.229999999999995763e+00,1.302786920900215506e+01
1.239999999999995550e+00,1.312913169407798009e+01
1.249999999999995337e+00,1.323031706323801515e+01
1.259999999999995124e+00,1.333142522465391977e+01
1.269999999999994911e+00,1.343244715561487368e+01
1.279999999999994698e+00,1.353340248417165625e+01
1.289999999999994484e+00,1.363428023666162048e+01
1.299999999999994271e+00,1.373508031643653382e+01
1.309999999999994058e+00,1.383580262813902451e+01
1.319999999999993845e+00,1.393644258174989048e+01
1.329999999999993632e+00,1.403701001083252820e+01
1.339999999999993419e+00,1.413749925368789206e+01
1.349999999999993205e+00,1.423791021087228970e+01
1.359999999999992992e+00,1.433824278443251643e+01
1.369999999999992779e+00,1.443849623565700213e+01
1.379999999999992566e+00,1.453867168228626738e+01
1.389999999999992353e+00,1.463876842526795485e+01
1.399999999999992140e+00,1.473878636162488931e+01
1.409999999999991926e+00,1.483872538989718137e+01
1.419999999999991713e+00,1.493860120010092629e+01
1.429999999999991500e+00,1.503838169577857897e+01
1.439999999999991287e+00,1.513808316420796629e+01
1.449999999999991074e+00,1.523770549772034499e+01
1.459999999999990861e+00,1.533724858967331528e+01
1.469999999999990647e+00,1.543671152757598364e+01
1.479999999999990434e+00,1.553609618022459316e+01
1.489999999999990221e+00,1.563540117345573677e+01
1.499999999999990008e+00,1.573462639665312324e+01
1.509999999999989795e+00,1.583377174048994362e+01
1.519999999999989582e+00,1.593284131040631735e+01
1.529999999999989369e+00,1.603182554677739091e+01
1.539999999999989155e+00,1.613072974368420631e+01
1.549999999999988942e+00,1.622955378499560908e+01
1.559999999999988729e+00,1.632829755706683272e+01
1.569999999999988516e+00,1.642695573936348197e+01
1.579999999999988303e+00,1.652553733466079322e+01
1.589999999999988090e+00,1.662403837855300637e+01
1.599999999999987876e+00,1.672245875153590333e+01
1.609999999999987663e+00,1.682079833552949921e+01
1.619999999999987450e+00,1.691908850067322589e+01
1.629999999999987237e+00,1.701726725235743842e+01
1.639999999999987024e+00,1.711536469407427319e+01
1.649999999999986811e+00,1.721338070482563154e+01
1.659999999999986597e+00,1.731131516461380215e+01
1.669999999999986384e+00,1.740916636149681906e+01
1.679999999999986171e+00,1.750693748790706650e+01
1.689999999999985958e+00,1.760462671111954691e+01
1.699999999999985745e+00,1.770223390696347820e+01
1.709999999999985532e+00,1.779975895222698057e+01
1.719999999999985318e+00,1.789719033192736219e+01
1.729999999999985105e+00,1.799455115874472355e+01
1.739999999999984892e+00,1.809182958083801296e+01
1.749999999999984679e+00,1.818902546932663711e+01
1.759999999999984466e+00,1.828613869594829211e+01
1.769999999999984253e+00,1.838316017154945214e+01
1.779999999999984039e+00,1.848010702894836399e+01
1.789999999999983826e+00,1.857697090260827011e+01
1.799999999999983613e+00,1.867375165990457475e+01
1.809999999999983400e+00,1.877044916900047156e+01
1.819999999999983187e+00,1.886706732276189058e+01
1.829999999999982974e+00,1.896359813780692960e+01
1.839999999999982760e+00,1.906004529352228971e+01
1.849999999999982547e+00,1.915640865460543196e+01
1.859999999999982334e+00,1.925268808611773963e+01
1.869999999999982121e+00,1.934888176682908778e+01
1.879999999999981908e+00,1.944499290611434716e+01
1.889999999999981695e+00,1.954101971895333634e+01
1.899999999999981481e+00,1.963696206750027429e+01
1.909999999999981268e+00,1.973281981289025921e+01
1.919999999999981055e+00,1.982859281796710604e+01
1.929999999999980842e+00,1.992429610891176850e+01
1.939999999999980629e+00,2.001989891822600143e+01
1.949999999999980416e+00,2.011541652682649328e+01
1.959999999999980203e+00,2.021084879419379376e+01
1.969999999999979989e+00,2.030619557947155940e+01
1.979999999999979776e+00,2.040143101974812367e+01
1.989999999999979563e+00,2.049660669971193983e+01
1.999999999999979350e+00,2.059169657024215283e+01
2.009999999999979359e+00,2.068670048641411086e+01
2.019999999999979146e+00,2.078161830292794576e+01
2.029999999999978932e+00,2.087647388382355373e+01
2.039999999999978719e+00,2.097121882083615318e+01
2.049999999999978506e+00,2.106587715792712956e+01
2.059999999999978293e+00,2.116044874761192318e+01
2.069999999999978080e+00,2.125493344214183367e+01
2.079999999999977867e+00,2.134933131325963629e+01
2.089999999999977653e+00,2.144364176048888382e+01
2.099999999999977440e+00,2.153786487231657176e+01
2.109999999999977227e+00,2.163200049850032158e+01
2.119999999999977014e+00,2.172604848826936674e+01
2.129999999999976801e+00,2.182000869184097169e+01
2.139999999999976588e+00,2.191388054067302349e+01
2.149999999999976374e+00,2.200766482703742000e+01
2.159999999999976161e+00,2.210136087964389517e+01
2.169999999999975948e+00,2.219496854420617993e+01
2.179999999999975735e+00,2.228848766798775571e+01
2.189999999999975522e+00,2.238192024234043842e+01
2.199999999999975309e+00,2.247526269999196202e+01
2.209999999999975095e+00,2.256851625015785245e+01
2.219999999999974882e+00,2.266168073434393548e+01
2.229999999999974669e+00,2.275475599457051246e+01
2.239999999999974456e+00,2.284774147298351821e+01
2.249999999999974243e+00,2.294063772890834585e+01
2.259999999999974030e+00,2.303344429482043765e+01
2.269999999999973817e+00,2.312616101043901651e+01
2.279999999999973603e+00,2.321878771453609502e+01
2.289999999999973390e+00,2.331132424685761251e+01
2.299999999999973177e+00,2.340377642049621087e+01
2.309999999999972964e+00,2.349613213341632090e+01
2.319999999999972751e+00,2.358839716119327434e+01
2.329999999999972538e+00,2.368057134064293834e+01
2.339999999999972324e+00,2.377265450912650735e+01
2.349999999999972111e+00,2.386464468422378005e+01
2.359999999999971898e+00,2.395654554175804307e+01
2.369999999999971685e+00,2.404835491822488436e+01
2.379999999999971472e+00,2.414007264748025605e+01
2.389999999999971259e+00,2.423169856409518630e+01
2.399999999999971045e+00,2.432323250229872613e+01
2.409999999999970832e+00,2.441467114008865380e+01
2.419999999999970619e+00,2.450602030309825707e+01
2.429999999999970406e+00,2.459727701788981946e+01
2.439999999999970193e+00,2.468844111543507935e+01
2.449999999999969980e+00,2.477951242631127471e+01
2.459999999999969766e+00,2.487049908961946088e+01
2.469999999999969553e+00,2.496138449413315996e+01
2.479999999999969340e+00,2.505217658320454532e+01
2.489999999999969127e+00,2.514287518677580024e+01
2.499999999999968914e+00,2.523348013410104684e+01
2.509999999999968701e+00,2.532399125592767675e+01
2.519999999999968487e+00,2.541440858075837994e+01
2.529999999999968274e+00,2.550473151602389876e+01
2.539999999999968061e+00,2.559496011470863763e+01
2.549999999999967848e+00,2.568509420471449900e+01
2.559999999999967635e+00,2.577513361400015057e+01
2.569999999999967422e+00,2.586507947671084295e+01
2.579999999999967208e+00,2.595492657819157145e+01
2.589999999999966995e+00,2.604467847139027370e+01
2.599999999999966782e+00,2.613433498478325490e+01
2.609999999999966569e+00,2.622389594635359700e+01
2.619999999999966356e+00,2.631336118403650559e+01
2.629999999999966143e+00,2.640276056210101174e+01
2.639999999999965929e+00,2.649203655508894073e+01
2.649999999999965716e+00,2.658121631409711583e+01
2.659999999999965503e+00,2.667029966297576848e+01
2.669999999999965290e+00,2.675928642433533966e+01
2.679999999999965077e+00,2.684815860235786644e+01
2.689999999999964864e+00,2.693695056207174687e+01
2.699999999999964650e+00,2.702564541623184979e+01
2.709999999999964437e+00,2.711424299070060684e+01
2.719999999999964224e+00,2.720274310917815441e+01
2.729999999999964011e+00,2.729114559660709105e+01
2.739999999999963798e+00,2.737948108867550090e+01
2.749999999999963585e+00,2.746768882073538620e+01
2.759999999999963372e+00,2.755579838011022886e+01
2.769999999999963158e+00,2.764380958796663990e+01
2.779999999999962945e+00,2.773172226585338862e+01
2.789999999999962732e+00,2.781953623531922304e+01
2.799999999999962519e+00,2.790726609583435547e+01
2.809999999999962306e+00,2.799488165796528349e+01
2.819999999999962093e+00,2.808239796421519330e+01
2.829999999999961879e+00,2.816981483399578323e+01
2.839999999999961666e+00,2.825713208727075809e+01
2.849999999999961453e+00,2.834432067608910799e+01
2.859999999999961240e+00,2.843143821663378290e+01
2.869999999999961027e+00,2.851845566966373369e+01
2.879999999999960814e+00,2.860537285894059423e+01
2.889999999999960600e+00,2.869218960773564575e+01
2.899999999999960387e+00,2.877890573935056651e+01
2.909999999999960174e+00,2.886552276400448491e+01
2.919999999999959961e+00,2.895203720505137923e+01
2.929999999999959748e+00,2.903845050010598428e+01
2.939999999999959535e+00,2.912476247203445823e+01
2.949999999999959321e+00,2.921097294419857704e+01
2.959999999999959108e+00,2.929708174187933523e+01
2.969999999999958895e+00,2.938310275322756482e+01
2.979999999999958682e+00,2.946900777986438058e+01
2.989999999999958469e+00,2.955481057156028513e+01
2.999999999999958256e+00,2.964051095066763608e+01
3.009999999999958042e+00,2.972610873910685925e+01
3.019999999999957829e+00,2.981160375934536333e+01
3.029999999999957616e+00,2.989699218813918336e+01
3.039999999999957403e+00,2.998228121387969125e+01
3.049999999999957190e+00,3.006746695416626736e+01
3.059999999999956977e+00,3.015254923181103308e+01
3.069999999999956763e+00,3.023752787094874961e+01
3.079999999999956550e+00,3.032240269194739923e+01
3.089999999999956337e+00,3.040716964796937205e+01
3.099999999999956124e+00,3.049183644063164778e+01
3.109999999999955911e+00,3.057639890447181941e+01
3.119999999999955698e+00,3.066085686267602384e+01
3.129999999999955484e+00,3.074521013791158808e+01
3.139999999999955271e+00,3.082945855373908373e+01
3.149999999999955058e+00,3.091359092437399525e+01
3.159999999999954845e+00,3.099762958977192184e+01
3.169999999999954632e+00,3.108156293784603363e+01
3.179999999999954419e+00,3.116539079336176954e+01
3.189999999999954206e+00,3.124911298238093238e+01
3.199999999999953992e+00,3.133272933487399214e+01
3.209999999999953779e+00,3.141623031711454317e+01
3.219999999999953566e+00,3.149963482690011674e+01
3.229999999999953353e+00,3.158293305084042757e+01
3.239999999999953140e+00,3.166612481447073790e+01
3.249999999999952927e+00,3.174920994396946483e+01
3.259999999999952713e+00,3.183218826625078535e+01
3.269999999999952500e+00,3.191505209279122468e+01
3.279999999999952287e+00,3.199781656150012665e+01
3.289999999999952074e+00,3.208047378645383674e+01
3.299999999999951861e+00,3.216302359551973211e+01
3.309999999999951648e+00,3.224546581595434702e+01
3.319999999999951434e+00,3.232780027635082831e+01
3.329999999999951221e+00,3.241002110679188775e+01
3.339999999999951008e+00,3.249213982225022335e+01
3.349999999999950795e+00,3.257415034259454956e+01
3.359999999999950582e+00,3.265605249852569614e+01
3.369999999999950369e+00,3.273784612039916908e+01
3.379999999999950155e+00,3.281953103524053006e+01
3.389999999999949942e+00,3.290108028890038838e+01
3.399999999999949729e+00,3.298254476275927516e+01
3.409999999999949516e+00,3.306390049839846768e+01
3.419999999999949303e+00,3.314514733128103785e+01
3.429999999999949090e+00,3.322628509657602081e+01
3.439999999999948876e+00,3.330731362865033418e+01
3.449999999999948663e+00,3.338823121591539689e+01
3.459999999999948450e+00,3.346904067747667000e+01
3.469999999999948237e+00,3.354974042636439435e+01
3.479999999999948024e+00,3.363033029941645680e+01
3.489999999999947811e+00,3.371081013059148290e+01
3.499999999999947597e+00,3.379117975603988100e+01
3.509999999999947384e+00,3.387143661157230667e+01
3.519999999999947171e+00,3.395158527708531437e+01
3.529999999999946958e+00,3.403162326556103778e+01
3.539999999999946745e+00,3.411155040880974809e+01
3.549999999999946532e+00,3.419136654439266465e+01
3.559999999999946318e+00,3.427107150926195800e+01
3.569999999999946105e+00,3.435064910479110267e+01
3.579999999999945892e+00,3.443013122249379876e+01
3.589999999999945679e+00,3.450950176904981959e+01
3.599999999999945466e+00,3.458876058454366387e+01
3.609999999999945253e+00,3.466790750884152317e+01
3.619999999999945040e+00,3.474694237923772278e+01
3.629999999999944826e+00,3.482586503736844463e+01
3.639999999999944613e+00,3.490457672340227191e+01
3.649999999999944400e+00,3.498327251899978307e+01
3.659999999999944187e+00,3.506185619426356936e+01
3.669999999999943974e+00,3.514032759261023386e+01
3.679999999999943761e+00,3.521868655979439211e+01
3.689999999999943547e+00,3.529693293768437456e+01
3.699999999999943334e+00,3.537508582721315520e+01
3.709999999999943121e+00,3.545310693813175362e+01
3.719999999999942908e+00,3.553101491022356129e+01
3.729999999999942695e+00,3.560880959073803353e+01
3.739999999999942482e+00,3.568649082337277889e+01
3.749999999999942268e+00,3.576405845434086928e+01
3.759999999999942055e+00,3.584151232608955695e+01
3.769999999999941842e+00,3.591873211224795170e+01
3.779999999999941629e+00,3.599595648475910536e+01
3.789999999999941416e+00,3.607306718771137355e+01
3.799999999999941203e+00,3.615006407115221521e+01
3.809999999999940989e+00,3.622694698464700025e+01
3.819999999999940776e+00,3.630371577767257918e+01
3.829999999999940563e+00,3.638038980899274577e+01
3.839999999999940350e+00,3.645693008667115009e+01
3.849999999999940137e+00,3.653335572379931762e+01
3.859999999999939924e+00,3.660966656921365825e+01
3.869999999999939710e+00,3.668586247410230783e+01
3.879999999999939497e+00,3.676194328958467850e+01
3.889999999999939284e+00,3.683790886703171452e+01
3.899999999999939071e+00,3.691360910880963786e+01
3.909999999999938858e+00,3.698934332753692900e+01
3.919999999999938645e+00,3.706496249990485126e+01
3.929999999999938431e+00,3.714046648246660709e+01
3.939999999999938218e+00,3.721585513089982555e+01
3.949999999999938005e+00,3.729112830145169255e+01
3.959999999999937792e+00,3.736628915282112473e+01
3.969999999999937579e+00,3.744133095051742544e+01
3.979999999999937366e+00,3.751625683244007803e+01
3.989999999999937152e+00,3.759106665707871286e+01
3.999999999999936939e+00,3.766576028284497113e+01
4.009999999999936726e+00,3.774033756944568552e+01
4.019999999999936513e+00,3.781479837517856879e+01
4.029999999999936300e+00,3.788898748647332582e+01
4.039999999999936087e+00,3.796321553970346940e+01
4.049999999999935874e+00,3.803732735478796201e+01
4.059999999999935660e+00,3.811132279790309951e+01
4.069999999999935447e+00,3.818520173382692917e+01
4.079999999999935234e+00,3.825896402474947422e+01
4.089999999999935021e+00,3.833260953562309226e+01
4.099999999999934808e+00,3.840605018115458336e+01
4.109999999999934595e+00,3.847946168232853381e+01
4.119999999999934381e+00,3.855275637139079947e+01
4.129999999999934168e+00,3.862593411750302153e+01
4.139999999999933955e+00,3.869899478916707380e+01
4.149999999999933742e+00,3.877193825613385059e+01
4.159999999999933529e+00,3.884478727902119033e+01
4.169999999999933316e+00,3.891749558691600441e+01
4.179999999999933102e+00,3.899008621048217549e+01
4.189999999999932889e+00,3.906255902437709437e+01
4.199999999999932676e+00,3.913491390209998144e+01
4.209999999999932463e+00,3.920715071962602849e+01
4.219999999999932250e+00,3.927926935038604483e+01
4.229999999999932037e+00,3.935114810394937024e+01
4.239999999999931823e+00,3.942303453290850257e+01
4.249999999999931610e+00,3.949480307453789862e+01
4.259999999999931397e+00,3.956645361251837301e+01
4.269999999999931184e+00,3.963798602790971870e+01
4.279999999999930971e+00,3.970940020729727848e+01
4.289999999999930758e+00,3.978069603444696156e+01
4.299999999999930544e+00,3.985184746588548421e+01
4.309999999999930331e+00,3.992290773105428059e+01
4.319999999999930118e+00,3.999384949311820492e+01
4.329999999999929905e+00,4.006467264728567557e+01
4.339999999999929692e+00,4.013537708781174729e+01
4.349999999999929479e+00,4.020596271113909381e+01
4.359999999999929265e+00,4.027642941707334501e+01
4.369999999999929052e+00,4.034671380704341459e+01
4.379999999999928839e+00,4.041694973263138024e+01
4.389999999999928626e+00,4.048706730814043908e+01
4.399999999999928413e+00,4.055706644412158823e+01
4.409999999999928200e+00,4.062694705033661080e+01
4.419999999999927986e+00,4.069670903778911963e+01
4.429999999999927773e+00,4.076635232233931561e+01
4.439999999999927560e+00,4.083587682075109626e+01
4.449999999999927347e+00,4.090528180574426642e+01
4.459999999999927134e+00,4.097456884704097035e+01
4.469999999999926921e+00,4.104373690797201846e+01
4.479999999999926708e+00,4.111278592077425742e+01
4.489999999999926494e+00,4.118171581960392302e+01
4.499999999999926281e+00,4.125052654358634641e+01
4.509999999999926068e+00,4.131921803647782099e+01
4.519999999999925855e+00,4.138780505182921843e+01
4.529999999999925642e+00,4.145626118601055055e+01
4.539999999999925429e+00,4.152459813001733835e+01
4.549999999999925215e+00,4.159281584500097040e+01
4.559999999999925002e+00,4.166091429617632969e+01
4.569999999999924789e+00,4.172889344977413373e+01
4.579999999999924576e+00,4.179675328105949461e+01
4.589999999999924363e+00,4.186454501807956774e+01
4.599999999999924150e+00,4.193217132263005453e+01
4.609999999999923936e+00,4.199967849125403063e+01
4.619999999999923723e+00,4.206706651661009744e+01
4.629999999999923510e+00,4.213433540062644056e+01
4.639999999999923297e+00,4.220148514849626054e+01
4.649999999999923084e+00,4.226851577365637525e+01
4.659999999999922871e+00,4.233542728976912883e+01
4.669999999999922657e+00,4.240240000915990493e+01
4.679999999999922444e+00,4.246908437310995055e+01
4.689999999999922231e+00,4.253565011736320400e+01
4.699999999999922018e+00,4.260209726350579729e+01
4.709999999999921805e+00,4.266842588142769443e+01
4.719999999999921592e+00,4.273463599949367620e+01
4.729999999999921378e+00,4.280072772060985642e+01
4.739999999999921165e+00,4.286699662270196143e+01
4.749999999999920952e+00,4.293286400359401966e+01
4.759999999999920739e+00,4.299861361507876722e+01
4.769999999999920526e+00,4.306424550575557930e+01
4.779999999999920313e+00,4.312975982529745522e+01
4.789999999999920099e+00,4.319515665082499822e+01
4.799999999999919886e+00,4.326043604281133526e+01
4.809999999999919673e+00,4.332559817360828447e+01
4.819999999999919460e+00,4.339059253115060244e+01
4.829999999999919247e+00,4.345551872972384899e+01
4.839999999999919034e+00,4.352032803806498862e+01
4.849999999999918820e+00,4.358502051924821785e+01
4.859999999999918607e+00,4.364959630835801363e+01
4.869999999999918394e+00,4.371405572597777223e+01
4.879999999999918181e+00,4.377839896176459433e+01
4.889999999999917968e+00,4.384262620943960087e+01
4.899999999999917755e+00,4.390767293406480576e+01
4.909999999999917542e+00,4.397169198610835394e+01
4.919999999999917328e+00,4.403559593626899016e+01
4.929999999999917115e+00,4.409938511878807788e+01
4.939999999999916902e+00,4.416305970089821642e+01
4.949999999999916689e+00,4.422661994590509948e+01
4.959999999999916476e+00,4.429006595133701296e+01
4.969999999999916263e+00,4.435363351661092679e+01
4.979999999999916049e+00,4.441685582611835059e+01
4.989999999999915836e+00,4.447996474473775663e+01
4.999999999999915623e+00,4.454296059139241493e+01
5.009999999999915410e+00,4.460584352667976304e+01
5.019999999999915197e+00,4.466861395598675699e+01
5.029999999999914984e+00,4.473127209150960937e+01
5.039999999999914770e+00,4.479381835293625613e+01
5.049999999999914557e+00,4.485583321194637563e+01
5.059999999999914344e+00,4.491814957983312695e+01
5.069999999999914131e+00,4.498035496608110861e+01
5.079999999999913918e+00,4.504244963511487754e+01
5.089999999999913705e+00,4.510443406624662543e+01
5.099999999999913491e+00,4.516630862229455090e+01
5.109999999999913278e+00,4.522807366674888385e+01
5.119999999999913065e+00,4.528972951681909365e+01
5.129999999999912852e+00,4.535210509052484440e+01
5.139999999999912639e+00,4.541355388823512840e+01
5.149999999999912426e+00,4.547489451909240188e+01
5.159999999999912212e+00,4.553612736180848231e+01
5.169999999999911999e+00,4.559725274052348709e+01
5.179999999999911786e+00,4.565827091637842727e+01
5.189999999999911573e+00,4.571918248858790434e+01
5.199999999999911360e+00,4.577998786991369684e+01
5.209999999999911147e+00,4.584068747166521973e+01
5.219999999999910933e+00,4.590125789548069690e+01
5.229999999999910720e+00,4.596174663650455727e+01
5.239999999999910507e+00,4.602213086681443599e+01
5.249999999999910294e+00,4.608241103381621429e+01
5.259999999999910081e+00,4.614258758279549966e+01
5.269999999999909868e+00,4.620266096354259844e+01
5.279999999999909654e+00,4.626263161340773422e+01
5.289999999999909441e+00,4.632249998989313156e+01
5.299999999999909228e+00,4.638191763325936279e+01
5.309999999999909015e+00,4.644158179291846977e+01
5.319999999999908802e+00,4.650114526731447029e+01
5.329999999999908589e+00,4.656060852549741469e+01
5.339999999999908376e+00,4.661997205664080468e+01
5.349999999999908162e+00,4.667923634078267980e+01
5.359999999999907949e+00,4.673840185040496920e+01
5.369999999999907736e+00,4.679746907337418804e+01
5.379999999999907523e+00,4.685946785598693509e+01
5.389999999999907310e+00,4.691831095816718289e+01
5.399999999999907097e+00,4.697705470894416635e+01
5.409999999999906883e+00,4.703569951457444631e+01
5.419999999999906670e+00,4.709424579635890495e+01
5.429999999999906457e+00,4.715269396104675081e+01
5.439999999999906244e+00,4.721104442661226130e+01
5.449999999999906031e+00,4.726929759424754707e+01
5.459999999999905818e+00,4.732745387986909691e+01
5.469999999999905604e+00,4.738425974274557007e+01
5.479999999999905391e+00,4.744225690196124390e+01
5.489999999999905178e+00,4.750016005029955579e+01
5.499999999999904965e+00,4.755796963261171584e+01
5.509999999999904752e+00,4.761568610339074326e+01
5.519999999999904539e+00,4.767330992077522467e+01
5.529999999999904325e+00,4.773084152184974016e+01
5.539999999999904112e+00,4.778828134859963939e+01
5.549999999999903899e+00,4.784357562511766560e+01
5.559999999999903686e+00,4.790089522665179800e+01
5.569999999999903473e+00,4.795812847318946126e+01
5.579999999999903260e+00,4.801527585523309938e+01
5.589999999999903046e+00,4.807233786290841238e+01
5.599999999999902833e+00,4.812931497767181099e+01
5.609999999999902620e+00,4.818620769429428208e+01
5.619999999999902407e+00,4.824301646634744145e+01
5.629999999999902194e+00,4.829974174727065872e+01
5.639999999999901981e+00,4.835517846903329087e+01
5.649999999999901767e+00,4.841178314495967072e+01
5.659999999999901554e+00,4.846830941703917972e+01
5.669999999999901341e+00,4.852475774200358671e+01
5.679999999999901128e+00,4.858112857240014648e+01
5.689999999999900915e+00,4.863742236066495650e+01
5.699999999999900702e+00,4.869363955980101366e+01
5.709999999999900488e+00,4.874978058429519479e+01
5.719999999999900275e+00,4.880584583564754553e+01
5.729999999999900062e+00,4.886185153051347640e+01
5.739999999999899849e+00,4.891776509436832043e+01
5.749999999999899636e+00,4.897360395614717277e+01
5.759999999999899423e+00,4.902936845647461439e+01
5.769999999999899210e+00,4.908505891892505701e+01
5.779999999999898996e+00,4.914067566571283407e+01
5.789999999999898783e+00,4.919621902910762401e+01
5.799999999999898570e+00,4.925168929213498359e+01
5.809999999999898357e+00,4.930708673228720329e+01
5.819999999999898144e+00,4.936238525795756971e+01
5.829999999999897931e+00,4.941771432899993499e+01
5.839999999999897717e+00,4.947297512198022673e+01
5.849999999999897504e+00,4.952816787838978030e+01
5.859999999999897291e+00,4.958329282933695481e+01
5.869999999999897078e+00,4.963835019378778668e+01
5.879999999999896865e+00,4.969334021160766213e+01
5.889999999999896652e+00,4.974826308086450410e+01
5.899999999999896438e+00,4.980311898160356066e+01
5.909999999999896225e+00,4.986002522994047581e+01
5.919999999999896012e+00,4.991497555534525077e+01
5.929999999999895799e+00,4.996987170709752490e+01
5.939999999999895586e+00,5.002471390055214329e+01
5.949999999999895373e+00,5.007950232423060299e+01
5.959999999999895159e+00,5.013423717025469273e+01
5.969999999999894946e+00,5.018891864267500580e+01
5.979999999999894733e+00,5.024354691244488436e+01
5.989999999999894520e+00,5.029812214017562155e+01
5.999999999999894307e+00,5.035805662102465874e+01
6.009999999999894094e+00,5.041274114449149124e+01
6.019999999999893880e+00,5.046739156365461554e+01
6.029999999999893667e+00,5.052200807970123719e+01
6.039999999999893454e+00,5.057659088010763071e+01
6.049999999999893241e+00,5.063114013856143458e+01
6.059999999999893028e+00,5.068565605819374298e+01
6.069999999999892815e+00,5.074013880147863631e+01
6.079999999999892601e+00,5.079458852477492314e+01
6.089999999999892388e+00,5.085423492328439465e+01
6.099999999999892175e+00,5.090870626939046417e+01
6.109999999999891962e+00,5.096316051806891778e+01
6.119999999999891749e+00,5.101759783041862306e+01
6.129999999999891536e+00,5.107201836319950417e+01
6.139999999999891322e+00,5.112642227781216775e+01
6.149999999999891109e+00,5.118080973566996761e+01
6.159999999999890896e+00,5.123518088929748160e+01
6.169999999999890683e+00,5.128953587463063002e+01
6.179999999999890470e+00,5.135039788935529259e+01
6.189999999999890257e+00,5.140474463714326703e+01
6.199999999999890044e+00,5.145909397667180940e+01
6.209999999999889830e+00,5.151344605368011287e+01
6.219999999999889617e+00,5.156780100558749780e+01
6.229999999999889404e+00,5.162215897667843478e+01
6.239999999999889191e+00,5.167652012738244593e+01
6.249999999999888978e+00,5.173088460567819880e+01
6.259999999999888765e+00,5.178525254476745943e+01
6.269999999999888551e+00,5.183962408343663242e+01
6.279999999999888338e+00,5.189936228897940396e+01
6.289999999999888125e+00,5.195371577384192108e+01
6.299999999999887912e+00,5.200808934719010779e+01
6.309999999999887699e+00,5.206248310438760996e+01
6.319999999999887486e+00,5.211689715991720107e+01
6.329999999999887272e+00,5.217133163357362946e+01
6.339999999999887059e+00,5.222578663468571847e+01
6.349999999999886846e+00,5.228026225664613946e+01
6.359999999999886633e+00,5.233475859064482449e+01
6.369999999999886420e+00,5.239298523750258596e+01
6.379999999999886207e+00,5.244748176294055497e+01
6.389999999999885993e+00,5.250201199600843438e+01
6.399999999999885780e+00,5.255657599723073758e+01
6.409999999999885567e+00,5.261117383200003417e+01
6.419999999999885354e+00,5.266580523957806292e+01
6.429999999999885141e+00,5.272046959381404463e+01
6.439999999999884928e+00,5.277516804569185638e+01
6.449999999999884714e+00,5.282990070171837260e+01
6.459999999999884501e+00,5.288845558460812413e+01
6.469999999999884288e+00,5.294318284922516682e+01
6.479999999999884075e+00,5.299795854803780060e+01
6.489999999999883862e+00,5.305278372150694111e+01
6.499999999999883649e+00,5.310765818255278248e+01
6.509999999999883435e+00,5.316258148656625337e+01
6.519999999999883222e+00,5.321755412863119261e+01
6.529999999999883009e+00,5.327257566898478558e+01
6.539999999999882796e+00,5.332764686205084104e+01
6.549999999999882583e+00,5.338482545120871237e+01
6.559999999999882370e+00,5.343992538741801468e+01
6.569999999999882156e+00,5.349508568308544909e+01
6.579999999999881943e+00,5.355030585199466486e+01
6.589999999999881730e+00,5.360558636183395720e+01
6.599999999999881517e+00,5.366092683888921044e+01
6.609999999999881304e+00,5.371632776541571275e+01
6.619999999999881091e+00,5.377178910641059417e+01
6.629999999999880878e+00,5.382731082527044464e+01
6.639999999999880664e+00,5.388420813766691708e+01
6.649999999999880451e+00,5.393977392633695445e+01
6.659999999999880238e+00,5.399541059853729053e+01
6.669999999999880025e+00,5.405111807287305226e+01
6.679999999999879812e+00,5.410689627717934513e+01
6.689999999999879599e+00,5.416274515863632644e+01
6.699999999999879385e+00,5.421866464392682872e+01
6.709999999999879172e+00,5.427465466860627430e+01
6.719999999999878959e+00,5.433071518684705836e+01
6.729999999999878746e+00,5.438729955284156858e+01
6.739999999999878533e+00,5.444341298630405390e+01
6.749999999999878320e+00,5.449960672792822436e+01
6.759999999999878106e+00,5.455588066340722264e+01
6.769999999999877893e+00,5.461223470339450614e+01
6.779999999999877680e+00,5.466866875913117951e+01
6.789999999999877467e+00,5.472518273917313536e+01
6.799999999999877254e+00,5.478177655752142527e+01
6.809999999999877041e+00,5.483845013064841112e+01
6.819999999999876827e+00,5.489491145227341917e+01
6.829999999999876614e+00,5.495169825978339873e+01
6.839999999999876401e+00,5.500856972781772924e+01
6.849999999999876188e+00,5.506552574300064862e+01
6.859999999999875975e+00,5.512256619643333977e+01
6.869999999999875762e+00,5.517969099643221398e+01
6.879999999999875548e+00,5.523690003290599293e+01
6.889999999999875335e+00,5.529419322005945503e+01
6.899999999999875122e+00,5.535060635254397710e+01
6.909999999999874909e+00,5.540800055555556014e+01
6.919999999999874696e+00,5.546548548019640634e+01
6.929999999999874483e+00,5.552306098811288848e+01
6.939999999999874269e+00,5.558072696384449785e+01
6.949999999999874056e+00,5.563848329085023181e+01
6.959999999999873843e+00,5.569632984860935210e+01
6.969999999999873630e+00,5.575426653152079837e+01
6.979999999999873417e+00,5.581229324087644272e+01
6.989999999999873204e+00,5.586937622362594880e+01
6.999999999999872990e+00,5.592754236361930964e+01
7.009999999999872777e+00,5.598580212236826981e+01
7.019999999999872564e+00,5.604415539118906509e+01
7.029999999999872351e+00,5.610260206997070043e+01
7.039999999999872138e+00,5.616114207563518335e+01
7.049999999999871925e+00,5.621977532791355259e+01
7.059999999999871712e+00,5.627850174297822150e+01
7.069999999999871498e+00,5.633732125699459914e+01
7.079999999999871285e+00,5.639536351256820979e+01
7.089999999999871072e+00,5.645435047151059393e+01
7.099999999999870859e+00,5.651343249689213621e+01
7.109999999999870646e+00,5.657260952163102274e+01
7.119999999999870433e+00,5.663188149559016438e+01
7.129999999999870219e+00,5.669124838017134493e+01
7.139999999999870006e+00,5.675071013888968707e+01
7.149999999999869793e+00,5.681026674390844278e+01
7.159999999999869580e+00,5.686929846204465377e+01
7.169999999999869367e+00,5.692903779498323047e+01
7.179999999999869154e+00,5.698887308495683612e+01
7.189999999999868940e+00,5.704880431916174643e+01
7.199999999999868727e+00,5.710883149322398822e+01
7.209999999999868514e+00,5.716895460671925377e+01
7.219999999999868301e+00,5.722917367548686229e+01
7.229999999999868088e+00,5.728948871793679132e+01
7.239999999999867875e+00,5.734919159290154766e+01
7.249999999999867661e+00,5.740969590123623334e+01
7.259999999999867448e+00,5.747029733269251039e+01
7.269999999999867235e+00,5.753099591467891116e+01
7.279999999999867022e+00,5.759179168095431578e+01
7.289999999999866809e+00,5.765268467004311503e+01
7.299999999999866596e+00,5.771367492851040026e+01
7.309999999999866382e+00,5.777476250732719620e+01
7.319999999999866169e+00,5.783594746336069647e+01
7.329999999999865956e+00,5.789641253863383952e+01
7.339999999999865743e+00,5.795779350526176188e+01
7.349999999999865530e+00,5.801927304095264049e+01
7.359999999999865317e+00,5.808085120164919601e+01
7.369999999999865103e+00,5.814252804815215825e+01
7.379999999999864890e+00,5.820430364557380187e+01
7.389999999999864677e+00,5.826617806430505198e+01
7.399999999999864464e+00,5.832815137744989897e+01
7.409999999999864251e+00,5.839022999980272743e+01
7.419999999999864038e+00,5.845240129623473990e+01
7.429999999999863824e+00,5.851467172355457080e+01
7.439999999999863611e+00,5.857704136819982921e+01
7.449999999999863398e+00,5.863951031942643510e+01
7.459999999999863185e+00,5.870207866880380720e+01
7.469999999999862972e+00,5.876474651387373171e+01
7.479999999999862759e+00,5.882751394954968305e+01
7.489999999999862546e+00,5.888985562469468960e+01
7.499999999999862332e+00,5.895282886852635329e+01
7.509999999999862119e+00,5.901590245687707181e+01
7.519999999999861906e+00,5.907907647795164507e+01
7.529999999999861693e+00,5.914235102067465277e+01
7.539999999999861480e+00,5.920572617782090674e+01
7.549999999999861267e+00,5.926920204073947218e+01
7.559999999999861053e+00,5.933277869928437553e+01
7.569999999999860840e+00,5.939610971931564620e+01
7.579999999999860627e+00,5.945989321887330448e+01
7.589999999999860414e+00,5.952377803905500286e+01
7.599999999999860201e+00,5.958776426212958199e+01
7.609999999999859988e+00,5.965185196681116508e+01
7.619999999999859774e+00,5.971604123536860698e+01
7.629999999999859561e+00,5.978033214994904654e+01
7.639999999999859348e+00,5.984449446577190201e+01
7.649999999999859135e+00,5.990899262704202499e+01
7.659999999999858922e+00,5.997359280396693748e+01
7.669999999999858709e+00,6.003829506630268042e+01
7.679999999999858495e+00,6.010309948163249771e+01
7.689999999999858282e+00,6.016800611773899732e+01
7.699999999999858069e+00,6.023301504032698972e+01
7.709999999999857856e+00,6.029812631083660790e+01
7.719999999999857643e+00,6.036294857044664752e+01
7.729999999999857430e+00,6.042827106585225749e+01
7.739999999999857216e+00,6.049369625174239218e+01
7.749999999999857003e+00,6.055922417278814862e+01
7.759999999999856790e+00,6.062485486574360039e+01
7.769999999999856577e+00,6.069058837236549664e+01
7.779999999999856364e+00,6.075642472899201607e+01
7.789999999999856151e+00,6.082236397040166764e+01
7.799999999999855937e+00,6.088870879195678754e+01
7.809999999999855724e+00,6.095484775628209206e+01
7.819999999999855511e+00,6.102108962633923284e+01
7.829999999999855298e+00,6.108743443419632513e+01
7.839999999999855085e+00,6.115388220994698543e+01
7.849999999999854872e+00,6.122043298014199308e+01
7.859999999999854658e+00,6.128708676581850057e+01
7.869999999999854445e+00,6.135368266622282363e+01
7.879999999999854232e+00,6.142054702305900094e+01
7.889999999999854019e+00,6.148751445744375133e+01
7.899999999999853806e+00,6.155458497749890512e+01
7.909999999999853593e+00,6.162175858530754624e+01
7.919999999999853380e+00,6.168903528138956460e+01
7.929999999999853166e+00,6.175641506282968862e+01
7.939999999999852953e+00,6.182389792390149807e+01
7.949999999999852740e+00,6.189160831899923210e+01
7.959999999999852527e+00,6.195929305780545349e+01
7.969999999999852314e+00,6.202708086399749732e+01
7.979999999999852101e+00,6.209497172289366063e+01
7.989999999999851887e+00,6.216296561834856504e+01
7.999999999999851674e+00,6.223106252829616380e+01
8.009999999999852349e+00,6.229926242950924120e+01
8.019999999999853912e+00,6.236763652669709757e+01
8.029999999999855476e+00,6.243603845151194776e+01
8.039999999999857039e+00,6.250454331405839525e+01
8.049999999999858602e+00,6.257315108132381454e+01
8.059999999999860165e+00,6.264186171520390189e+01
8.069999999999861728e+00,6.271067517789437318e+01
8.079999999999863292e+00,6.277959142503686962e+01
8.089999999999864855e+00,6.284855482466788601e+01
8.099999999999866418e+00,6.291768103932587053e+01
8.109999999999867981e+00,6.298690982680707862e+01
8.119999999999869544e+00,6.305624113150713583e+01
8.129999999999871108e+00,6.312567489251496511e+01
8.139999999999872671e+00,6.319521104829146907e+01
8.149999999999874234e+00,6.326484953271807399e+01
8.159999999999875797e+00,6.333459027811245790e+01
8.169999999999877360e+00,6.340442912387668173e+01
8.179999999999878924e+00,6.347437469621171147e+01
8.189999999999880487e+00,6.354442229811783704e+01
8.199999999999882050e+00,6.361457185149865268e+01
8.209999999999883613e+00,6.368482327430672285e+01
8.219999999999885176e+00,6.375517648365716639e+01
8.229999999999886739e+00,6.382563139281278097e+01
8.239999999999888303e+00,6.389619393398979241e+01
8.249999999999889866e+00,6.396684813695418370e+01
8.259999999999891429e+00,6.403760388963237915e+01
8.269999999999892992e+00,6.410846110017369881e+01
8.279999999999894555e+00,6.417941967226970235e+01
8.289999999999896119e+00,6.425047950814260389e+01
8.299999999999897682e+00,6.432164050740983896e+01
8.309999999999899245e+00,6.439290482765942158e+01
8.319999999999900808e+00,6.446426818579129758e+01
8.329999999999902371e+00,6.453573238329920514e+01
8.339999999999903935e+00,6.460729731086348693e+01
8.349999999999905498e+00,6.467896285840787129e+01
8.359999999999907061e+00,6.475072891119447149e+01
8.369999999999908624e+00,6.482259535374794268e+01
8.379999999999910187e+00,6.489456640786956143e+01
8.389999999999911751e+00,6.496663351355464044e+01
8.399999999999913314e+00,6.503880063918769849e+01
8.409999999999914877e+00,6.511106766034876614e+01
8.419999999999916440e+00,6.518343445248973467e+01
8.429999999999918003e+00,6.525590088546529444e+01
8.439999999999919567e+00,6.532846683129335474e+01
8.449999999999921130e+00,6.540104682211018883e+01
8.459999999999922693e+00,6.547380787700141980e+01
8.469999999999924256e+00,6.554666826758123932e+01
8.479999999999925819e+00,6.561962785735785531e+01
8.489999999999927383e+00,6.569268651063904940e+01
8.499999999999928946e+00,6.576584408891700662e+01
8.509999999999930509e+00,6.583910045016057211e+01
8.519999999999932072e+00,6.591253208779234285e+01
8.529999999999933635e+00,6.598598720440452325e+01
8.539999999999935199e+00,6.605954051559284324e+01
8.549999999999936762e+00,6.613319187109182451e+01
8.559999999999938325e+00,6.620694111866640696e+01
8.569999999999939888e+00,6.628078810410357846e+01
8.579999999999941451e+00,6.635471461033799301e+01
8.589999999999943014e+00,6.642875657740442819e+01
8.599999999999944578e+00,6.650289584913477370e+01
8.609999999999946141e+00,6.657713226465064338e+01
8.619999999999947704e+00,6.665146565954563584e+01
8.629999999999949267e+00,6.672589586896711467e+01
8.639999999999950830e+00,6.680042272486679167e+01
8.649999999999952394e+00,6.687497417317395332e+01
8.659999999999953957e+00,6.694969410965241252e+01
8.669999999999955520e+00,6.702451035123785061e+01
8.679999999999957083e+00,6.709942272424541443e+01
8.689999999999958646e+00,6.717443105412493765e+01
8.699999999999960210e+00,6.724953516230685580e+01
8.709999999999961773e+00,6.732473486893714210e+01
8.719999999999963336e+00,6.740006035448431021e+01
8.729999999999964899e+00,6.747545020086027989e+01
8.739999999999966462e+00,6.755093501733105654e+01
8.749999999999968026e+00,6.762651461438933609e+01
8.759999999999969589e+00,6.770218880052676980e+01
8.769999999999971152e+00,6.777795738267616343e+01
8.779999999999972715e+00,6.785371000650143003e+01
8.789999999999974278e+00,6.792966950495609524e+01
8.799999999999975842e+00,6.800572317949786338e+01
8.809999999999977405e+00,6.808187083258063410e+01
8.819999999999978968e+00,6.815811226363042863e+01
8.829999999999980531e+00,6.823444727007669997e+01
8.839999999999982094e+00,6.831087564768708376e+01
8.849999999999983658e+00,6.838730513996503646e+01
8.859999999999985221e+00,6.846392078809962811e+01
8.869999999999986784e+00,6.854062955286062220e+01
8.879999999999988347e+00,6.861743122316664767e+01
8.889999999999989910e+00,6.869432558838320801e+01
8.899999999999991473e+00,6.877131243445016651e+01
8.909999999999993037e+00,6.884842347426437925e+01
8.919999999999994600e+00,6.892559385550339357e+01
8.929999999999996163e+00,6.900285592493860065e+01
8.939999999999997726e+00,6.908020945862853068e+01
8.949999999999999289e+00,6.915765422788447836e+01
8.960000000000000853e+00,6.923519000310255933e+01
8.970000000000002416e+00,6.931281655029600586e+01
8.980000000000003979e+00,6.939047623731190129e+01
8.990000000000005542e+00,6.946828727938759585e+01
9.000000000000007105e+00,6.954618876939196070e+01
9.010000000000008669e+00,6.962418046970263674e+01
9.020000000000010232e+00,6.970226213860894404e+01
9.030000000000011795e+00,6.978043353209392308e+01
9.040000000000013358e+00,6.985864499111879411e+01
9.050000000000014921e+00,6.993699835815725407e+01
9.060000000000016485e+00,7.001544121425773426e+01
9.070000000000018048e+00,7.009397331086715610e+01
9.080000000000019611e+00,7.017259439829500423e+01
9.090000000000021174e+00,7.025130422325736390e+01
9.100000000000022737e+00,7.033010253007128654e+01
9.110000000000024301e+00,7.040895270846087328e+01
9.120000000000025864e+00,7.048792942388374172e+01
9.130000000000027427e+00,7.056699440897415343e+01
9.140000000000028990e+00,7.064614740369978563e+01
9.150000000000030553e+00,7.072538814606639335e+01
9.160000000000032117e+00,7.080471637011970643e+01
9.170000000000033680e+00,7.088410848439089307e+01
9.180000000000035243e+00,7.096361175917807884e+01
9.190000000000036806e+00,7.104320212871712670e+01
9.200000000000038369e+00,7.112287932365168786e+01
9.210000000000039933e+00,7.120264306987904490e+01
9.220000000000041496e+00,7.128249309174994153e+01
9.230000000000043059e+00,7.136239913454723194e+01
9.240000000000044622e+00,7.144242124746931211e+01
9.250000000000046185e+00,7.152252943747099323e+01
9.260000000000047748e+00,7.160272342437458803e+01
9.270000000000049312e+00,7.168300292638058124e+01
9.280000000000050875e+00,7.176336765834268760e+01
9.290000000000052438e+00,7.184380496294025420e+01
9.300000000000054001e+00,7.192433947703582930e+01
9.310000000000055564e+00,7.200495859158030498e+01
9.320000000000057128e+00,7.208566201508766369e+01
9.330000000000058691e+00,7.216644945491319163e+01
9.340000000000060254e+00,7.224732061423512164e+01
9.350000000000061817e+00,7.232827519599509003e+01
9.360000000000063380e+00,7.240928074961837524e+01
9.370000000000064944e+00,7.249040242117524713e+01
9.380000000000066507e+00,7.257160743198546982e+01
9.390000000000068070e+00,7.265289548120001939e+01
9.400000000000069633e+00,7.273426626766998027e+01
9.410000000000071196e+00,7.281571948628452162e+01
9.420000000000072760e+00,7.289725506205076044e+01
9.430000000000074323e+00,7.297887221809858715e+01
9.440000000000075886e+00,7.306057088347230888e+01
9.450000000000077449e+00,7.314235074757336008e+01
9.460000000000079012e+00,7.322421149772605986e+01
9.470000000000080576e+00,7.330615281960804452e+01
9.480000000000082139e+00,7.338814183771825128e+01
9.490000000000083702e+00,7.347024340024624678e+01
9.500000000000085265e+00,7.355242616975988312e+01
9.510000000000086828e+00,7.363468983370538012e+01
9.520000000000088392e+00,7.371703407790316476e+01
9.530000000000089955e+00,7.379945858732126851e+01
9.540000000000091518e+00,7.388194789248198902e+01
9.550000000000093081e+00,7.396453105209383239e+01
9.560000000000094644e+00,7.404719377590329543e+01
9.570000000000096207e+00,7.412993574548809761e+01
9.580000000000097771e+00,7.421275663991845306e+01
9.590000000000099334e+00,7.429565613783049116e+01
9.600000000000100897e+00,7.437858795261314526e+01
9.610000000000102460e+00,7.446164244045367298e+01
9.620000000000104023e+00,7.454477516352092437e+01
9.630000000000105587e+00,7.462798579970714741e+01
9.640000000000107150e+00,7.471127402417438645e+01
9.650000000000108713e+00,7.479463951350949458e+01
9.660000000000110276e+00,7.487806681183694479e+01
9.670000000000111839e+00,7.496158586142516356e+01
9.680000000000113403e+00,7.504518136624841418e+01
9.690000000000114966e+00,7.512885300016083079e+01
9.700000000000116529e+00,7.521260043702362452e+01
9.710000000000118092e+00,7.529642335091926952e+01
9.720000000000119655e+00,7.538032280795320617e+01
9.730000000000121219e+00,7.546429561316523404e+01
9.740000000000122782e+00,7.554834290429070620e+01
9.750000000000124345e+00,7.563246435496574804e+01
9.760000000000125908e+00,7.571665963927301846e+01
9.770000000000127471e+00,7.580092843118261214e+01
9.780000000000129035e+00,7.588521239938316398e+01
9.790000000000130598e+00,7.596963304031010011e+01
9.800000000000132161e+00,7.605412765789185414e+01
9.810000000000133724e+00,7.613869592748828552e+01
9.820000000000135287e+00,7.622333752489724645e+01
9.830000000000136851e+00,7.630805212572168728e+01
9.840000000000138414e+00,7.639283754733216369e+01
9.850000000000139977e+00,7.647769728353770802e+01
9.860000000000141540e+00,7.656262909865971267e+01
9.870000000000143103e+00,7.664763267144014947e+01
9.880000000000144667e+00,7.673270768085248505e+01
9.890000000000146230e+00,7.681785380770683958e+01
9.900000000000147793e+00,7.690304770982842797e+01
9.910000000000149356e+00,7.698833821182353176e+01
9.920000000000150919e+00,7.707369980067267079e+01
9.930000000000152482e+00,7.715913215911001544e+01
9.940000000000154046e+00,7.724463497006681223e+01
9.950000000000155609e+00,7.733020791952898776e+01
9.960000000000157172e+00,7.741583694118556025e+01
9.970000000000158735e+00,7.750154998577023946e+01
9.980000000000160298e+00,7.758733275493005976e+01
9.990000000000161862e+00,7.767318493699269766e+01
1.000000000000016342e+01,7.775910622190917820e+01
1.001000000000016499e+01,7.784508466150330719e+01
1.002000000000016655e+01,7.793114363048651683e+01
1.003000000000016811e+01,7.801727121004019239e+01
1.004000000000016968e+01,7.810346709446071145e+01
1.005000000000017124e+01,7.818973098051451132e+01
1.006000000000017280e+01,7.827606256588434519e+01
1.007000000000017437e+01,7.836243496973105493e+01
1.008000000000017593e+01,7.844889829485912003e+01
1.009000000000017749e+01,7.853542949592844025e+01
1.010000000000017906e+01,7.862202827223873669e+01
1.011000000000018062e+01,7.870869432366092155e+01
1.012000000000018218e+01,7.879542735221805572e+01
1.013000000000018375e+01,7.888224435672590573e+01
1.014000000000018531e+01,7.896911098460989820e+01
1.015000000000018687e+01,7.905604347159359691e+01
1.016000000000018844e+01,7.914304153026125732e+01
1.017000000000019000e+01,7.923010487386132183e+01
1.018000000000019156e+01,7.931723321818824957e+01
1.019000000000019313e+01,7.940438832487163268e+01
1.020000000000019469e+01,7.949164644308686434e+01
1.021000000000019625e+01,7.957896931088386339e+01
1.022000000000019782e+01,7.966635664730385713e+01
1.023000000000019938e+01,7.975380817299337366e+01
1.024000000000020094e+01,7.984132361222506802e+01
1.025000000000020250e+01,7.992886247762162100e+01
1.026000000000020407e+01,8.001650397948446880e+01
1.027000000000020563e+01,8.010420905907679412e+01
1.028000000000020719e+01,8.019197744277455797e+01
1.029000000000020876e+01,8.027980886012056772e+01
1.030000000000021032e+01,8.036767530226130418e+01
1.031000000000021188e+01,8.045563105423570960e+01
1.032000000000021345e+01,8.054364928155609960e+01
1.033000000000021501e+01,8.063172971964330316e+01
1.034000000000021657e+01,8.071987210482154751e+01
1.035000000000021814e+01,8.080807617668057219e+01
1.036000000000021970e+01,8.089630841945641748e+01
1.037000000000022126e+01,8.098463441450289224e+01
1.038000000000022283e+01,8.107302154793501359e+01
1.039000000000022439e+01,8.116146956378064203e+01
1.040000000000022595e+01,8.124997820856562214e+01
1.041000000000022752e+01,8.133854723073024218e+01
1.042000000000022908e+01,8.142716261689126611e+01
1.043000000000023064e+01,8.151585158981112045e+01
1.044000000000023221e+01,8.160460027501325442e+01
1.045000000000023377e+01,8.169340842709588912e+01
1.046000000000023533e+01,8.178227580264220364e+01
1.047000000000023689e+01,8.187117800903639875e+01
1.048000000000023846e+01,8.196016327193612483e+01
1.049000000000024002e+01,8.204920716382090973e+01
1.050000000000024158e+01,8.213830944758115038e+01
1.051000000000024315e+01,8.222746988593712558e+01
1.052000000000024471e+01,8.231668824494595071e+01
1.053000000000024627e+01,8.240595827279499019e+01
1.054000000000024784e+01,8.249529193140750749e+01
1.055000000000024940e+01,8.258468285043946366e+01
1.056000000000025096e+01,8.267413080108053691e+01
1.057000000000025253e+01,8.276363555597114896e+01
1.058000000000025409e+01,8.285310903497214952e+01
1.059000000000025565e+01,8.294272686579880371e+01
1.060000000000025722e+01,8.303240130080419590e+01
1.061000000000025878e+01,8.312213211192629103e+01
1.062000000000026034e+01,8.321191907299061086e+01
1.063000000000026191e+01,8.330176195932517658e+01
1.064000000000026347e+01,8.339167104264670627e+01
1.065000000000026503e+01,8.348162524367943149e+01
1.066000000000026660e+01,8.357163466600889024e+01
1.067000000000026816e+01,8.366169909006430316e+01
1.068000000000026972e+01,8.375181829772951403e+01
1.069000000000027129e+01,8.384199207252125063e+01
1.070000000000027285e+01,8.393221291064705269e+01
1.071000000000027441e+01,8.402249526998480178e+01
1.072000000000027597e+01,8.411283158436380347e+01
1.073000000000027754e+01,8.420322164051323455e+01
1.074000000000027910e+01,8.429366522634644809e+01
1.075000000000028066e+01,8.438417246708409891e+01
1.076000000000028223e+01,8.447472211795000874e+01
1.077000000000028379e+01,8.456532463316555948e+01
1.078000000000028535e+01,8.465597980463924443e+01
1.079000000000028692e+01,8.474668742572278290e+01
1.080000000000028848e+01,8.483744729081963953e+01
1.081000000000029004e+01,8.492819499077843659e+01
1.082000000000029161e+01,8.501906056182296822e+01
1.083000000000029317e+01,8.510997808800335918e+01
1.084000000000029473e+01,8.520094736322920426e+01
1.085000000000029630e+01,8.529196818280588843e+01
1.086000000000029786e+01,8.538305302703821553e+01
1.087000000000029942e+01,8.547417627455757838e+01
1.088000000000030099e+01,8.556535040979103712e+01
1.089000000000030255e+01,8.565657523101997128e+01
1.090000000000030411e+01,8.574785053750181874e+01
1.091000000000030568e+01,8.583917613014949666e+01
1.092000000000030724e+01,8.593053853968000055e+01
1.093000000000030880e+01,8.602196452486303713e+01
1.094000000000031037e+01,8.611344026585325651e+01
1.095000000000031193e+01,8.620496556512136976e+01
1.096000000000031349e+01,8.629654022580054118e+01
1.097000000000031505e+01,8.638818553591951854e+01
1.098000000000031662e+01,8.647985673727900746e+01
1.099000000000031818e+01,8.657157660790639397e+01
1.100000000000031974e+01,8.666334495395314264e+01
1.101000000000032131e+01,8.675516158243932807e+01
1.102000000000032287e+01,8.684700088395237572e+01
1.103000000000032443e+01,8.693891665799998236e+01
1.104000000000032600e+01,8.703088043489597680e+01
1.105000000000032756e+01,8.712289202260491550e+01
1.106000000000032912e+01,8.721495122909136910e+01
1.107000000000033069e+01,8.730705786312518057e+01
1.108000000000033225e+01,8.739919429900089654e+01
1.109000000000033381e+01,8.749139408865771372e+01
1.110000000000033538e+01,8.758364090760102272e+01
1.111000000000033694e+01,8.767593456597700197e+01
1.112000000000033850e+01,8.776827487469317646e+01
1.113000000000034007e+01,8.786069259414382771e+01
1.114000000000034163e+01,8.795312588968130285e+01
1.115000000000034319e+01,8.804560510496905579e+01
1.116000000000034476e+01,8.813813005315914495e+01
1.117000000000034632e+01,8.823070054809674900e+01
1.118000000000034788e+01,8.832331640510665238e+01
1.119000000000034944e+01,8.841596716540354350e+01
1.120000000000035101e+01,8.850867400554561470e+01
1.121000000000035257e+01,8.860142574438094698e+01
1.122000000000035413e+01,8.869422219837319687e+01
1.123000000000035570e+01,8.878706318339162351e+01
1.124000000000035726e+01,8.887994514255979084e+01
1.125000000000035882e+01,8.897287491832820194e+01
1.126000000000036039e+01,8.906584871988319208e+01
1.127000000000036195e+01,8.915886636443030966e+01
1.128000000000036351e+01,8.925192767104901748e+01
1.129000000000036508e+01,8.934501852413339407e+01
1.130000000000036664e+01,8.943816565161398557e+01
1.131000000000036820e+01,8.953135614974647183e+01
1.132000000000036977e+01,8.962458983849570870e+01
1.133000000000037133e+01,8.971786653862230310e+01
1.134000000000037289e+01,8.981118607214006033e+01
1.135000000000037446e+01,8.990455151924666666e+01
1.136000000000037602e+01,8.999795642729388589e+01
1.137000000000037758e+01,9.009140361734019109e+01
1.138000000000037915e+01,9.018489291230962124e+01
1.139000000000038071e+01,9.027842413497734242e+01
1.140000000000038227e+01,9.037197102360380541e+01
1.141000000000038384e+01,9.046558385133016600e+01
1.142000000000038540e+01,9.055923822387238431e+01
1.143000000000038696e+01,9.065293396606099918e+01
1.144000000000038852e+01,9.074667090294971672e+01
1.145000000000039009e+01,9.084044886151865228e+01
1.146000000000039165e+01,9.093429189503839893e+01
1.147000000000039321e+01,9.102815216307264734e+01
1.148000000000039478e+01,9.112205284779587089e+01
1.149000000000039634e+01,9.121599377459820346e+01
1.150000000000039790e+01,9.130997477035201371e+01
1.151000000000039947e+01,9.140401264240938417e+01
1.152000000000040103e+01,9.149807303846527873e+01
1.153000000000040259e+01,9.159217292437385538e+01
1.154000000000040416e+01,9.168631212563009569e+01
1.155000000000040572e+01,9.178049046819434409e+01
1.156000000000040728e+01,9.187467782605359901e+01
1.157000000000040885e+01,9.196893464898076331e+01
1.158000000000041041e+01,9.206323023476240053e+01
1.159000000000041197e+01,9.215756441037318325e+01
1.160000000000041354e+01,9.225193700278782671e+01
1.161000000000041510e+01,9.234633990856460173e+01
1.162000000000041666e+01,9.244078892718947316e+01
1.163000000000041823e+01,9.253527588939121529e+01
1.164000000000041979e+01,9.262980062259869385e+01
1.165000000000042135e+01,9.272436295356128255e+01
1.166000000000042292e+01,9.281896271049795644e+01
1.167000000000042448e+01,9.291362758146703982e+01
1.168000000000042604e+01,9.300829951838872489e+01
1.169000000000042760e+01,9.310300819300300645e+01
1.170000000000042917e+01,9.319775342923385608e+01
1.171000000000043073e+01,9.329253505089252485e+01
1.172000000000043229e+01,9.338734188963053384e+01
1.173000000000043386e+01,9.348219896937946771e+01
1.174000000000043542e+01,9.357709210996908666e+01
1.175000000000043698e+01,9.367202113691278953e+01
1.176000000000043855e+01,9.376698587447296518e+01
1.177000000000044011e+01,9.386198666371925015e+01
1.178000000000044167e+01,9.395702411100218399e+01
1.179000000000044324e+01,9.405209693214490585e+01
1.180000000000044480e+01,9.414720495232093356e+01
1.181000000000044636e+01,9.424234799726431788e+01
1.182000000000044793e+01,9.433752589383463771e+01
1.183000000000044949e+01,9.443275289149130458e+01
1.184000000000045105e+01,9.452800057342155071e+01
1.185000000000045262e+01,9.462328298012872096e+01
1.186000000000045418e+01,9.471859993982401704e+01
1.187000000000045574e+01,9.481395128128480110e+01
1.188000000000045731e+01,9.490933659783594578e+01
1.189000000000045887e+01,9.500475616327345563e+01
1.190000000000046043e+01,9.510020947349306653e+01
1.191000000000046199e+01,9.519569635377148131e+01
1.192000000000046356e+01,9.529121662972498541e+01
1.193000000000046512e+01,9.538678090114390784e+01
1.194000000000046668e+01,9.548236674788248024e+01
1.195000000000046825e+01,9.557798593864464465e+01
1.196000000000046981e+01,9.567363830138602054e+01
1.197000000000047137e+01,9.576932366352936299e+01
1.198000000000047294e+01,9.586504270203874967e+01
1.199000000000047450e+01,9.596079372524656037e+01
1.200000000000047606e+01,9.605657720130264465e+01
1.201000000000047763e+01,9.615239295657534058e+01
1.202000000000047919e+01,9.624824081668853637e+01
1.203000000000048075e+01,9.634411175729266574e+01
1.204000000000048232e+01,9.644002231094189881e+01
1.205000000000048388e+01,9.653596472273891038e+01
1.206000000000048544e+01,9.663193881931869100e+01
1.207000000000048701e+01,9.672794442791206393e+01
1.208000000000048857e+01,9.682398137558679707e+01
1.209000000000049013e+01,9.692006060198258410e+01
1.210000000000049170e+01,9.701615961148537792e+01
1.211000000000049326e+01,9.711228927063986305e+01
1.212000000000049482e+01,9.720844940467813444e+01
1.213000000000049639e+01,9.730463983830155428e+01
1.214000000000049795e+01,9.740084909342928654e+01
1.215000000000049951e+01,9.749710069198370377e+01
1.216000000000050107e+01,9.759338238258514764e+01
1.217000000000050264e+01,9.768969399109718665e+01
1.218000000000050420e+01,9.778603534311356782e+01
1.219000000000050576e+01,9.788239774019579897e+01
1.220000000000050733e+01,9.797879810019777835e+01
1.221000000000050889e+01,9.807522792087972618e+01
1.222000000000051045e+01,9.817168702775829559e+01
1.223000000000051202e+01,9.826817524674636672e+01
1.224000000000051358e+01,9.836468418107313028e+01
1.225000000000051514e+01,9.846122992995832135e+01
1.226000000000051671e+01,9.855780446200799361e+01
1.227000000000051827e+01,9.865440760299424028e+01
1.228000000000051983e+01,9.875103917888606020e+01
1.229000000000052140e+01,9.884769278803977954e+01
1.230000000000052296e+01,9.894438068638498862e+01
1.231000000000052452e+01,9.904109662559488925e+01
1.232000000000052609e+01,9.913784043137759738e+01
1.233000000000052765e+01,9.923461193004298764e+01
1.234000000000052921e+01,9.933141094975482588e+01
1.235000000000053078e+01,9.942823321036867412e+01
1.236000000000053234e+01,9.952508700398412600e+01
1.237000000000053390e+01,9.962196788800163461e+01
1.238000000000053547e+01,9.971887568861730244e+01
1.239000000000053703e+01,9.981581023388299911e+01
1.240000000000053859e+01,9.991276717884969116e+01
1.241000000000054015e+01,1.000097553527416636e+02
1.242000000000054172e+01,1.001067698882856689e+02
1.243000000000054328e+01,1.002038106128956514e+02
1.244000000000054484e+01,1.003008773550108117e+02
1.245000000000054641e+01,1.003979618488896364e+02
1.246000000000054797e+01,1.004950797195041758e+02
1.247000000000054953e+01,1.005922237692307846e+02
1.248000000000055110e+01,1.006893938254921324e+02
1.249000000000055266e+01,1.007865897191781670e+02
1.250000000000055422e+01,1.008838285021580106e+02
1.251000000000055579e+01,1.009810756146710560e+02
1.252000000000055735e+01,1.010783477335484406e+02
1.253000000000055891e+01,1.011756446871183499e+02
1.254000000000056048e+01,1.012729663061353023e+02
1.255000000000056204e+01,1.013703021841868406e+02
1.256000000000056360e+01,1.014676740190600555e+02
1.257000000000056517e+01,1.015650704959012387e+02
1.258000000000056673e+01,1.016624914447325949e+02
1.259000000000056829e+01,1.017599366974529431e+02
1.260000000000056986e+01,1.018573921355717999e+02
1.261000000000057142e+01,1.019548835547651322e+02
1.262000000000057298e+01,1.020523992291345365e+02
1.263000000000057454e+01,1.021499389904262074e+02
1.264000000000057611e+01,1.022475026715255666e+02
1.265000000000057767e+01,1.023450833253850902e+02
1.266000000000057923e+01,1.024426937521580641e+02
1.267000000000058080e+01,1.025403276996204340e+02
1.268000000000058236e+01,1.026379850004303478e+02
1.269000000000058392e+01,1.027356654894206400e+02
1.270000000000058549e+01,1.028333690040559816e+02
1.271000000000058705e+01,1.029310951678999260e+02
1.272000000000058861e+01,1.030288442459825973e+02
1.273000000000059018e+01,1.031266158631905228e+02
1.274000000000059174e+01,1.032244098552719862e+02
1.275000000000059330e+01,1.033222260614074912e+02
1.276000000000059487e+01,1.034200455864366148e+02
1.277000000000059643e+01,1.035179058635981590e+02
1.278000000000059799e+01,1.036157880434129765e+02
1.279000000000059956e+01,1.037136919631741279e+02
1.280000000000060112e+01,1.038116174634887443e+02
1.281000000000060268e+01,1.039095657063405014e+02
1.282000000000060425e+01,1.040075338512018561e+02
1.283000000000060581e+01,1.041055230857906650e+02
1.284000000000060737e+01,1.042035332490027031e+02
1.285000000000060894e+01,1.043015641824212594e+02
1.286000000000061050e+01,1.043996002210274838e+02
1.287000000000061206e+01,1.044976733618059939e+02
1.288000000000061362e+01,1.045957669860023174e+02
1.289000000000061519e+01,1.046938809347942509e+02
1.290000000000061675e+01,1.047920150498295158e+02
1.291000000000061831e+01,1.048901590682789760e+02
1.292000000000061988e+01,1.049883340891339998e+02
1.293000000000062144e+01,1.050865289800263440e+02
1.294000000000062300e+01,1.051847435821993173e+02
1.295000000000062457e+01,1.052829777400221900e+02
1.296000000000062613e+01,1.053812200483714321e+02
1.297000000000062769e+01,1.054794941267637540e+02
1.298000000000062926e+01,1.055777876262543202e+02
1.299000000000063082e+01,1.056761003899459581e+02
1.300000000000063238e+01,1.057744322632793796e+02
1.301000000000063395e+01,1.058727630605839920e+02
1.302000000000063551e+01,1.059711298817411347e+02
1.303000000000063707e+01,1.060695159513152817e+02
1.304000000000063864e+01,1.061679211127565878e+02
1.305000000000064020e+01,1.062663452119959544e+02
1.306000000000064176e+01,1.063647952940823984e+02
1.307000000000064333e+01,1.064632573851882853e+02
1.308000000000064489e+01,1.065617378799020969e+02
1.309000000000064645e+01,1.066602366240754094e+02
1.310000000000064801e+01,1.067587534644890894e+02
1.311000000000064958e+01,1.068573007179581111e+02
1.312000000000065114e+01,1.069558532676000340e+02
1.313000000000065270e+01,1.070544233534330658e+02
1.314000000000065427e+01,1.071530108219644148e+02
1.315000000000065583e+01,1.072516155220400549e+02
1.316000000000065739e+01,1.073502368655936579e+02
1.317000000000065896e+01,1.074488756169341883e+02
1.318000000000066052e+01,1.075475311572960209e+02
1.319000000000066208e+01,1.076462033342617701e+02
1.320000000000066365e+01,1.077448919988182752e+02
1.321000000000066521e+01,1.078435739475633994e+02
1.322000000000066677e+01,1.079422973975857616e+02
1.323000000000066834e+01,1.080410373344822119e+02
1.324000000000066990e+01,1.081397936076924395e+02
1.325000000000067146e+01,1.082385660681219974e+02
1.326000000000067303e+01,1.083373545703567089e+02
1.327000000000067459e+01,1.084361412003490699e+02
1.328000000000067615e+01,1.085349610115771952e+02
1.329000000000067772e+01,1.086337967559496320e+02
1.330000000000067928e+01,1.087326482855742000e+02
1.331000000000068084e+01,1.088315154555280344e+02
1.332000000000068241e+01,1.089304167410011814e+02
1.333000000000068397e+01,1.090293141298359387e+02
1.334000000000068553e+01,1.091282264763641194e+02
1.335000000000068709e+01,1.092271536359187394e+02
1.336000000000068866e+01,1.093260954656456647e+02
1.337000000000069022e+01,1.094250463365310679e+02
1.338000000000069178e+01,1.095240185360066079e+02
1.339000000000069335e+01,1.096230051370216643e+02
1.340000000000069491e+01,1.097220059960835243e+02
1.341000000000069647e+01,1.098210209719512989e+02
1.342000000000069804e+01,1.099200504291451921e+02
1.343000000000069960e+01,1.100190945519516958e+02
1.344000000000070116e+01,1.101181525180185190e+02
1.345000000000070273e+01,1.102172241852802586e+02
1.346000000000070429e+01,1.103163094151221344e+02
1.347000000000070585e+01,1.104154329625420843e+02
1.348000000000070742e+01,1.105145433999910551e+02
1.349000000000070898e+01,1.106136677260179937e+02
1.350000000000071054e+01,1.107128057982064462e+02
1.351000000000071211e+01,1.108119574767486739e+02
1.352000000000071367e+01,1.109111325311948661e+02
1.353000000000071523e+01,1.110103124931715826e+02
1.354000000000071680e+01,1.111095054026143032e+02
1.355000000000071836e+01,1.112087111201650771e+02
1.356000000000071992e+01,1.113079295104528086e+02
1.357000000000072149e+01,1.114071623333095147e+02
1.358000000000072305e+01,1.115064054508198979e+02
1.359000000000072461e+01,1.116056607828318761e+02
1.360000000000072617e+01,1.117049281941641254e+02
1.361000000000072774e+01,1.118042075525459893e+02
1.362000000000072930e+01,1.119034967158323184e+02
1.363000000000073086e+01,1.120028005982455142e+02
1.364000000000073243e+01,1.121021163823240272e+02
1.365000000000073399e+01,1.122014439333647857e+02
1.366000000000073555e+01,1.123007831200333300e+02
1.367000000000073712e+01,1.124001356796563016e+02
1.368000000000073868e+01,1.124994976046350672e+02
1.369000000000074024e+01,1.125988706951194445e+02
1.370000000000074181e+01,1.126982548207893160e+02
1.371000000000074337e+01,1.127976498545905883e+02
1.372000000000074493e+01,1.128970560859703340e+02
1.373000000000074650e+01,1.129964733222777085e+02
1.374000000000074806e+01,1.130959012445981955e+02
1.375000000000074962e+01,1.131953397248266100e+02
1.376000000000075119e+01,1.132947886375073097e+02
1.377000000000075275e+01,1.133942502525868861e+02
1.378000000000075431e+01,1.134937191449038494e+02
1.379000000000075588e+01,1.135931983479806888e+02
1.380000000000075744e+01,1.136926877339402751e+02
1.381000000000075900e+01,1.137921871783717620e+02
1.382000000000076056e+01,1.138916915617270007e+02
1.383000000000076213e+01,1.139912094650674277e+02
1.384000000000076369e+01,1.140907371834459383e+02
1.385000000000076525e+01,1.141902745909478369e+02
1.386000000000076682e+01,1.142898215640929891e+02
1.387000000000076838e+01,1.143893865268839249e+02
1.388000000000076994e+01,1.144889528244004424e+02
1.389000000000077151e+01,1.145885282396367870e+02
1.390000000000077307e+01,1.146881126507247188e+02
1.391000000000077463e+01,1.147877059393710653e+02
1.392000000000077620e+01,1.148872994226049400e+02
1.393000000000077776e+01,1.149869099717906096e+02
1.394000000000077932e+01,1.150865291092203648e+02
1.395000000000078089e+01,1.151861567152167680e+02
1.396000000000078245e+01,1.152857926731072240e+02
1.397000000000078401e+01,1.153854257877131033e+02
1.398000000000078558e+01,1.154850778042355159e+02
1.399000000000078714e+01,1.155847378914658066e+02
1.400000000000078870e+01,1.156844059314483673e+02
1.401000000000079027e+01,1.157840818091349888e+02
1.402000000000079183e+01,1.158837612647599968e+02
1.403000000000079339e+01,1.159834523798161001e+02
1.404000000000079496e+01,1.160831510056933240e+02
1.405000000000079652e+01,1.161828570264066798e+02
1.406000000000079808e+01,1.162825703287522998e+02
1.407000000000079964e+01,1.163823158401605014e+02
1.408000000000080121e+01,1.164820427071737328e+02
1.409000000000080277e+01,1.165817764102430232e+02
1.410000000000080433e+01,1.166815168368505198e+02
1.411000000000080590e+01,1.167812638759914705e+02
1.412000000000080746e+01,1.168809919732688343e+02
1.413000000000080902e+01,1.169807530681661518e+02
1.414000000000081059e+01,1.170805205911189972e+02
1.415000000000081215e+01,1.171802944290157740e+02
1.416000000000081371e+01,1.172800744709670937e+02
1.417000000000081528e+01,1.173798579232464050e+02
1.418000000000081684e+01,1.174796500349826687e+02
1.419000000000081840e+01,1.175794480306856400e+02
1.420000000000081997e+01,1.176792517980788517e+02
1.421000000000082153e+01,1.177790612274212521e+02
1.422000000000082309e+01,1.178788992883708460e+02
1.423000000000082466e+01,1.179787181111176011e+02
1.424000000000082622e+01,1.180785421557199157e+02
1.425000000000082778e+01,1.181783713124274726e+02
1.426000000000082935e+01,1.182782054734714308e+02
1.427000000000083091e+01,1.183780291900698813e+02
1.428000000000083247e+01,1.184778749179566972e+02
1.429000000000083404e+01,1.185777255258355041e+02
1.430000000000083560e+01,1.186775809026065218e+02
1.431000000000083716e+01,1.187774409396361222e+02
1.432000000000083872e+01,1.188773197319694788e+02
1.433000000000084029e+01,1.189771884926670822e+02
1.434000000000084185e+01,1.190770614903347990e+02
1.435000000000084341e+01,1.191769386158096466e+02
1.436000000000084498e+01,1.192768197617702839e+02
1.437000000000084654e+01,1.193767079885494837e+02
1.438000000000084810e+01,1.194765952777274691e+02
1.439000000000084967e+01,1.195764862113965847e+02
1.440000000000085123e+01,1.196763806817860569e+02
1.441000000000085279e+01,1.197762785829687999e+02
1.442000000000085436e+01,1.198762054214080166e+02
1.443000000000085592e+01,1.199761125076727382e+02
1.444000000000085748e+01,1.200760228933395268e+02
1.445000000000085905e+01,1.201759364694204777e+02
1.446000000000086061e+01,1.202758531283960650e+02
1.447000000000086217e+01,1.203757735437323646e+02
1.448000000000086374e+01,1.204756958657217325e+02
1.449000000000086530e+01,1.205756209613637253e+02
1.450000000000086686e+01,1.206755487218010074e+02
1.451000000000086843e+01,1.207754790409708363e+02
1.452000000000086999e+01,1.208754119705359216e+02
1.453000000000087155e+01,1.209753472002205541e+02
1.454000000000087311e+01,1.210752846569395587e+02
1.455000000000087468e+01,1.211752242328782785e+02
1.456000000000087624e+01,1.212751658225528075e+02
1.457000000000087780e+01,1.213751127335516884e+02
1.458000000000087937e+01,1.214750568831987465e+02
1.459000000000088093e+01,1.215750026530797214e+02
1.460000000000088249e+01,1.216749499375864190e+02
1.461000000000088406e+01,1.217748986329941516e+02
1.462000000000088562e+01,1.218748656758900637e+02
1.463000000000088718e+01,1.219748177365724615e+02
1.464000000000088875e+01,1.220747710103359367e+02
1.465000000000089031e+01,1.221747253894773877e+02
1.466000000000089187e+01,1.222746807683779053e+02
1.467000000000089344e+01,1.223746368212697888e+02
1.468000000000089500e+01,1.224745943506424197e+02
1.469000000000089656e+01,1.225745525260976052e+02
1.470000000000089813e+01,1.226745112417877834e+02
1.471000000000089969e+01,1.227744703935022841e+02
1.472000000000090125e+01,1.228744294061104512e+02
1.473000000000090282e+01,1.229743889265244974e+02
1.474000000000090438e+01,1.230743485566892872e+02
1.475000000000090594e+01,1.231743081914834335e+02
1.476000000000090751e+01,1.232742677277228012e+02
1.477000000000090907e+01,1.233742340203479699e+02
1.478000000000091063e+01,1.234741930932338647e+02
1.479000000000091219e+01,1.235741517940906391e+02
1.480000000000091376e+01,1.236741100167004532e+02
1.481000000000091532e+01,1.237740676566418045e+02
1.482000000000091688e+01,1.238740234407723761e+02
1.483000000000091845e+01,1.239739796221874002e+02
1.484000000000092001e+01,1.240739348838467748e+02
1.485000000000092157e+01,1.241738891211766287e+02
1.486000000000092314e+01,1.242738422312555286e+02
1.487000000000092470e+01,1.243738021869852872e+02
1.488000000000092626e+01,1.244737521490873604e+02
1.489000000000092783e+01,1.245737006985025488e+02
1.490000000000092939e+01,1.246736477283584890e+02
1.491000000000093095e+01,1.247735931339395705e+02
1.492000000000093252e+01,1.248735407526204853e+02
1.493000000000093408e+01,1.249734832651951848e+02
1.494000000000093564e+01,1.250734238284422446e+02
1.495000000000093721e+01,1.251733623372587800e+02
1.496000000000093877e+01,1.252732986891536910e+02
1.497000000000094033e+01,1.253732326354534194e+02
1.498000000000094190e+01,1.254731640799689529e+02
1.499000000000094346e+01,1.255730930587834138e+02
1.500000000000094502e+01,1.256730194679333152e+02
1.501000000000094659e+01,1.257729432047126323e+02
1.502000000000094815e+01,1.258728695413910685e+02
1.503000000000094971e+01,1.259727879819850358e+02
1.504000000000095127e+01,1.260727034335674688e+02
1.505000000000095284e+01,1.261726157901915286e+02
1.506000000000095440e+01,1.262725249484196723e+02
1.507000000000095596e+01,1.263724331831123067e+02
1.508000000000095753e+01,1.264723350716672741e+02
1.509000000000095909e+01,1.265722334362758517e+02
1.510000000000096065e+01,1.266721281696235764e+02
1.511000000000096222e+01,1.267720191664378859e+02
1.512000000000096378e+01,1.268719085629897592e+02
1.513000000000096534e+01,1.269717924229795329e+02
1.514000000000096691e+01,1.270716722461456101e+02
1.515000000000096847e+01,1.271715479260401906e+02
1.516000000000097003e+01,1.272714193574300765e+02
1.517000000000097160e+01,1.273712850693013792e+02
1.518000000000097316e+01,1.274711475099177420e+02
1.519000000000097472e+01,1.275710053784188318e+02
1.520000000000097629e+01,1.276708585668894642e+02
1.521000000000097785e+01,1.277707069693829709e+02
1.522000000000097941e+01,1.278705595315107786e+02
1.523000000000098098e+01,1.279703984700052644e+02
1.524000000000098254e+01,1.280702323384930708e+02
1.525000000000098410e+01,1.281700610295224863e+02
1.526000000000098566e+01,1.282698844372623057e+02
1.527000000000098723e+01,1.283697169128506914e+02
1.528000000000098879e+01,1.284695279849357519e+02
1.529000000000099035e+01,1.285693335254582621e+02
1.530000000000099192e+01,1.286691334283692356e+02
1.531000000000099348e+01,1.287689275887651377e+02
1.532000000000099504e+01,1.288687159078139928e+02
1.533000000000099661e+01,1.289684993592663318e+02
1.534000000000099817e+01,1.290682766744298817e+02
1.535000000000099973e+01,1.291680477444806456e+02
1.536000000000100130e+01,1.292678124614870114e+02
1.537000000000100286e+01,1.293675721767176015e+02
1.538000000000100442e+01,1.294673240074323530e+02
1.539000000000100599e+01,1.295670691963892693e+02
1.540000000000100755e+01,1.296668076344309668e+02
1.541000000000100911e+01,1.297665392131806072e+02
1.542000000000101068e+01,1.298662650249282819e+02
1.543000000000101224e+01,1.299659824209396675e+02
1.544000000000101380e+01,1.300656926713726591e+02
1.545000000000101537e+01,1.301653956662448479e+02
1.546000000000101693e+01,1.302650912970651405e+02
1.547000000000101849e+01,1.303647772438207824e+02
1.548000000000102006e+01,1.304644533108481710e+02
1.549000000000102162e+01,1.305641218546691391e+02
1.550000000000102318e+01,1.306637827671598018e+02
1.551000000000102474e+01,1.307634359415741017e+02
1.552000000000102631e+01,1.308630975354092243e+02
1.553000000000102787e+01,1.309627372124146518e+02
1.554000000000102943e+01,1.310623687645351367e+02
1.555000000000103100e+01,1.311619920820135974e+02
1.556000000000103256e+01,1.312616070557021430e+02
1.557000000000103412e+01,1.313612231655001779e+02
1.558000000000103569e+01,1.314608215904779058e+02
1.559000000000103725e+01,1.315604113152905654e+02
1.560000000000103881e+01,1.316599922268432863e+02
1.561000000000104038e+01,1.317595642142205747e+02
1.562000000000104194e+01,1.318591889659754202e+02
1.563000000000104350e+01,1.319587412391065016e+02
1.564000000000104507e+01,1.320582840645076601e+02
1.565000000000104663e+01,1.321578173222748092e+02
1.566000000000104819e+01,1.322573408951340639e+02
1.567000000000104976e+01,1.323568273290260038e+02
1.568000000000105132e+01,1.324563335508713919e+02
1.569000000000105288e+01,1.325558298864938820e+02
1.570000000000105445e+01,1.326553162169105633e+02
1.571000000000105601e+01,1.327547924242842043e+02
1.572000000000105757e+01,1.328542521186387546e+02
1.573000000000105914e+01,1.329537081351577683e+02
1.574000000000106070e+01,1.330531537263703115e+02
1.575000000000106226e+01,1.331525887709699134e+02
1.576000000000106382e+01,1.332520131485849220e+02
1.577000000000106539e+01,1.333514141837921443e+02
1.578000000000106695e+01,1.334508174204346744e+02
1.579000000000106851e+01,1.335502097879645760e+02
1.580000000000107008e+01,1.336495911640504630e+02
1.581000000000107164e+01,1.337489614284417030e+02
1.582000000000107320e+01,1.338483117333865664e+02
1.583000000000107477e+01,1.339476592328069273e+02
1.584000000000107633e+01,1.340469953710364734e+02
1.585000000000107789e+01,1.341463200237786282e+02
1.586000000000107946e+01,1.342456330683546355e+02
1.587000000000108102e+01,1.343449389852389970e+02
1.588000000000108258e+01,1.344442283720690909e+02
1.589000000000108415e+01,1.345435057253480977e+02
1.590000000000108571e+01,1.346427709140798186e+02
1.591000000000108727e+01,1.347420238094640297e+02
1.592000000000108884e+01,1.348412642816564926e+02
1.593000000000109040e+01,1.349404779045399891e+02
1.594000000000109196e+01,1.350396937517682545e+02
1.595000000000109353e+01,1.351388970499785387e+02
1.596000000000109509e+01,1.352380876680545043e+02
1.597000000000109665e+01,1.353372654750045569e+02
1.598000000000109821e+01,1.354364382540633756e+02
1.599000000000109978e+01,1.355355895267090887e+02
1.600000000000110134e+01,1.356347274517811741e+02


==> data/sim_veh_path_tmin_constr.csv <==
t,s
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.102875558346898544e-01
2.000000000000000042e-02,2.203772996625374958e-01
3.000000000000000236e-02,3.301676834673976657e-01
4.000000000000000083e-02,4.397228279324654210e-01
4.999999999999999584e-02,5.489233030712235006e-01
5.999999999999999084e-02,6.578913750209061106e-01
6.999999999999999278e-02,7.666714614571894515e-01
8.000000000000000167e-02,8.752239682467326531e-01
9.000000000000001055e-02,9.836953069376370706e-01
1.000000000000000194e-01,1.092006899450531421e+00
1.100000000000000283e-01,1.200162389248946582e+00
1.200000000000000372e-01,1.308164978093786956e+00
1.300000000000000322e-01,1.416026260354557920e+00
1.400000000000000411e-01,1.523735112961094984e+00
1.500000000000000500e-01,1.631298018705036768e+00
1.600000000000000588e-01,1.738716324428031257e+00
1.700000000000000677e-01,1.846002902962581516e+00
1.800000000000000766e-01,1.953137105805479834e+00
1.900000000000000855e-01,2.060129486886262740e+00
2.000000000000000944e-01,2.166981176998332259e+00
2.100000000000001033e-01,2.273692140887916935e+00
2.200000000000001121e-01,2.380374480690546690e+00
2.300000000000001210e-01,2.486812371038524816e+00
2.400000000000001299e-01,2.593109926506114604e+00
2.500000000000001110e-01,2.699267380084565460e+00
2.600000000000001199e-01,2.805284790843264986e+00
2.700000000000001288e-01,2.911106913940859187e+00
2.800000000000001377e-01,3.016843051759959593e+00
2.900000000000001465e-01,3.122440601662896498e+00
3.000000000000001554e-01,3.227899729212033719e+00
3.100000000000001643e-01,3.333220609916947907e+00
3.200000000000001732e-01,3.438489317982455162e+00
3.300000000000001821e-01,3.543536807801043409e+00
3.400000000000001910e-01,3.648446487386337367e+00
3.500000000000001998e-01,3.753218526896558771e+00
3.600000000000002087e-01,3.858160156822515674e+00
3.700000000000002176e-01,3.962662269052190211e+00
3.800000000000002265e-01,4.067027051839573915e+00
3.900000000000002354e-01,4.171254685182969268e+00
4.000000000000002442e-01,4.275345350631694075e+00
4.100000000000002531e-01,4.379583713988463245e+00
4.200000000000002620e-01,4.483401143617594897e+00
4.300000000000002709e-01,4.587082015496207532e+00
4.400000000000002798e-01,4.690626515043740952e+00
4.500000000000002887e-01,4.794034830080558862e+00
4.600000000000002975e-01,4.897092496305917919e+00
4.700000000000003064e-01,5.000229575686065076e+00
4.800000000000003153e-01,5.103231089033638312e+00
4.900000000000003242e-01,5.206097209769618317e+00
5.000000000000003331e-01,5.308828113469340693e+00
5.100000000000003419e-01,5.411654624795225743e+00
5.200000000000003508e-01,5.514114674095104363e+00
5.300000000000003597e-01,5.616439995526452122e+00
5.400000000000003686e-01,5.718630763532541295e+00
5.500000000000003775e-01,5.820687155521969913e+00
5.600000000000003864e-01,5.922605700825094743e+00
5.700000000000003952e-01,6.024393902003176038e+00
5.800000000000004041e-01,6.126048249001637913e+00
5.900000000000004130e-01,6.227568909053221802e+00
6.000000000000004219e-01,6.328956052531093945e+00
6.100000000000004308e-01,6.430028701749247233e+00
6.200000000000004396e-01,6.531150235379556079e+00
6.300000000000004485e-01,6.632138725347310526e+00
6.400000000000004574e-01,6.732994327399076440e+00
6.500000000000004663e-01,6.833717199730195091e+00
6.600000000000004752e-01,6.934392910683957467e+00
6.700000000000004841e-01,7.034850645289878912e+00
6.800000000000004929e-01,7.135176141062245847e+00
6.900000000000005018e-01,7.235369548006538309e+00
7.000000000000005107e-01,7.335431020139875358e+00
7.100000000000005196e-01,7.435700097333000969e+00
7.200000000000005285e-01,7.535494510320869921e+00
7.300000000000005373e-01,7.635157575308184619e+00
7.400000000000005462e-01,7.734689442130509462e+00
7.500000000000005551e-01,7.834090264054147212e+00
7.600000000000005640e-01,7.933274876710100898e+00
7.700000000000005729e-01,8.032415435779988400e+00
7.800000000000005818e-01,8.131425300606686335e+00
7.900000000000005906e-01,8.230304671026793528e+00
8.000000000000005995e-01,8.329053691440886809e+00
8.100000000000006084e-01,8.427839706072685289e+00
8.200000000000006173e-01,8.526325509312673745e+00
8.300000000000006262e-01,8.624681402371642491e+00
8.400000000000006350e-01,8.722907624507822533e+00
8.500000000000006439e-01,8.821004315427416032e+00
8.600000000000006528e-01,8.919085943780387993e+00
8.700000000000006617e-01,9.016920804259832778e+00
8.800000000000006706e-01,9.114626537840710085e+00
8.900000000000006795e-01,9.212203370389644874e+00
9.000000000000006883e-01,9.309651398776690456e+00
9.100000000000006972e-01,9.407011582938491046e+00
9.200000000000007061e-01,9.504201010191057009e+00
9.300000000000007150e-01,9.601261999592658469e+00
9.400000000000007239e-01,9.698194679301597176e+00
9.500000000000007327e-01,9.794999228687153447e+00
9.600000000000007416e-01,9.891684676716867131e+00
9.700000000000007505e-01,9.988233174884413756e+00
9.800000000000007594e-01,1.008465391731798277e+01
9.900000000000007683e-01,1.018094701924201928e+01
1.000000000000000666e+00,1.027711260948530381e+01
1.010000000000000453e+00,1.037315155412582257e+01
1.020000000000000240e+00,1.046906267233900323e+01
1.030000000000000027e+00,1.056484670021386307e+01
1.039999999999999813e+00,1.066050374604944295e+01
1.049999999999999600e+00,1.075603391850594548e+01
1.059999999999999387e+00,1.085143961747605701e+01
1.069999999999999174e+00,1.094671635326666603e+01
1.079999999999998961e+00,1.104186665470793827e+01
1.089999999999998748e+00,1.113689060979854872e+01
1.099999999999998535e+00,1.123178831704658265e+01
1.109999999999998321e+00,1.132655991034122422e+01
1.119999999999998108e+00,1.142119133229052252e+01
1.129999999999997895e+00,1.151571175984538442e+01
1.139999999999997682e+00,1.161010642067220999e+01
1.149999999999997469e+00,1.170437541370450418e+01
1.159999999999997256e+00,1.179851886240228964e+01
1.169999999999997042e+00,1.189254099894989025e+01
1.179999999999996829e+00,1.198643360732717156e+01
1.189999999999996616e+00,1.208020106425631113e+01
1.199999999999996403e+00,1.217384346667411066e+01
1.209999999999996190e+00,1.226736095074471322e+01
1.219999999999995977e+00,1.236075800242038625e+01
1.229999999999995763e+00,1.245402589035825613e+01
1.239999999999995550e+00,1.254716925188423815e+01
1.249999999999995337e+00,1.264018818756980167e+01
1.259999999999995124e+00,1.273308284233805310e+01
1.269999999999994911e+00,1.282585331345384816e+01
1.279999999999994698e+00,1.291855081926623328e+01
1.289999999999994484e+00,1.301106911061254934e+01
1.299999999999994271e+00,1.310346382632113560e+01
1.309999999999994058e+00,1.319573510449914266e+01
1.319999999999993845e+00,1.328788308018823017e+01
1.329999999999993632e+00,1.337990431915320144e+01
1.339999999999993419e+00,1.347180772546055749e+01
1.349999999999993205e+00,1.356358812195272279e+01
1.359999999999992992e+00,1.365524565078397146e+01
1.369999999999992779e+00,1.374678045105372703e+01
1.379999999999992566e+00,1.383819265976741164e+01
1.389999999999992353e+00,1.392948684366437817e+01
1.399999999999992140e+00,1.402065493163020804e+01
1.409999999999991926e+00,1.411170069789176651e+01
1.419999999999991713e+00,1.420262426615700946e+01
1.429999999999991500e+00,1.429342578476780901e+01
1.439999999999991287e+00,1.438410565411860986e+01
1.449999999999991074e+00,1.447466337616826593e+01
1.459999999999990861e+00,1.456509942063673790e+01
1.469999999999990647e+00,1.465541390334137972e+01
1.479999999999990434e+00,1.474560695179988912e+01
1.489999999999990221e+00,1.483567872123335718e+01
1.499999999999990008e+00,1.492563267883521050e+01
1.509999999999989795e+00,1.501546218970582558e+01
1.519999999999989582e+00,1.510517097840297751e+01
1.529999999999989369e+00,1.519475919145361686e+01
1.539999999999989155e+00,1.528422696064491859e+01
1.549999999999988942e+00,1.537357834409148083e+01
1.559999999999988729e+00,1.546280582344223120e+01
1.569999999999988516e+00,1.555191316298762416e+01
1.579999999999988303e+00,1.564090049620553202e+01
1.589999999999988090e+00,1.572976796361541219e+01
1.599999999999987876e+00,1.581851568303344280e+01
1.609999999999987663e+00,1.590713980975891317e+01
1.619999999999987450e+00,1.599564780616760729e+01
1.629999999999987237e+00,1.608403660766033738e+01
1.639999999999987024e+00,1.617230636252380904e+01
1.649999999999986811e+00,1.626045718826740938e+01
1.659999999999986597e+00,1.634848236676265287e+01
1.669999999999986384e+00,1.643639467259380282e+01
1.679999999999986171e+00,1.652418851433283464e+01
1.689999999999985958e+00,1.661186404612846701e+01
1.699999999999985745e+00,1.669942138781897967e+01
1.709999999999985532e+00,1.678686069225441457e+01
1.719999999999985318e+00,1.687421821717229165e+01
1.729999999999985105e+00,1.696142262028447334e+01
1.739999999999984892e+00,1.704850930953701393e+01
1.749999999999984679e+00,1.713547839253210014e+01
1.759999999999984466e+00,1.722233001326360124e+01
1.769999999999984253e+00,1.730906429793549961e+01
1.779999999999984039e+00,1.739567954391838711e+01
1.789999999999983826e+00,1.748217975891978071e+01
1.799999999999983613e+00,1.756856307981334453e+01
1.809999999999983400e+00,1.765482966954005661e+01
1.819999999999983187e+00,1.774097963922612564e+01
1.829999999999982974e+00,1.782701314216363286e+01
1.839999999999982760e+00,1.791291743389096069e+01
1.849999999999982547e+00,1.799871904153443936e+01
1.859999999999982334e+00,1.808440469448568777e+01
1.869999999999982121e+00,1.816997453885003821e+01
1.879999999999981908e+00,1.825542872682185447e+01
1.889999999999981695e+00,1.834076743474065196e+01
1.899999999999981481e+00,1.842598126943638093e+01
1.909999999999981268e+00,1.851108892232723591e+01
1.919999999999981055e+00,1.859608153895737814e+01
1.929999999999980842e+00,1.868095926727152545e+01
1.939999999999980629e+00,1.876572228391651009e+01
1.949999999999980416e+00,1.885037460724053204e+01
1.959999999999980203e+00,1.893490871113428753e+01
1.969999999999979989e+00,1.901932850352039139e+01
1.979999999999979776e+00,1.910363412836880315e+01
1.989999999999979563e+00,1.918782576362475467e+01
1.999999999999979350e+00,1.927190349414743764e+01
2.009999999999979359e+00,1.935586587932294478e+01
2.019999999999979146e+00,1.943971627114677503e+01
2.029999999999978932e+00,1.952345323993868931e+01
2.039999999999978719e+00,1.960707697508825476e+01
2.049999999999978506e+00,1.969058756926994391e+01
2.059999999999978293e+00,1.977398518880234590e+01
2.069999999999978080e+00,1.985728428852906191e+01
2.079999999999977867e+00,1.994045614990239912e+01
2.089999999999977653e+00,2.002351564954837571e+01
2.099999999999977440e+00,2.010646279324686247e+01
2.109999999999977227e+00,2.018929764135976512e+01
2.119999999999977014e+00,2.027202034703595146e+01
2.129999999999976801e+00,2.035460824203650176e+01
2.139999999999976588e+00,2.043710766370574916e+01
2.149999999999976374e+00,2.051949552738960847e+01
2.159999999999976161e+00,2.060177190440049699e+01
2.169999999999975948e+00,2.068393693040330206e+01
2.179999999999975735e+00,2.076599084688459840e+01
2.189999999999975522e+00,2.084795538387392000e+01
2.199999999999975309e+00,2.092978738961175367e+01
2.209999999999975095e+00,2.101150863162960647e+01
2.219999999999974882e+00,2.109311926591542274e+01
2.229999999999974669e+00,2.117461949387987730e+01
2.239999999999974456e+00,2.125600957871991881e+01
2.249999999999974243e+00,2.133728954332523031e+01
2.259999999999974030e+00,2.141845966783955291e+01
2.269999999999973817e+00,2.149951976536314291e+01
2.279999999999973603e+00,2.158047022363493639e+01
2.289999999999973390e+00,2.166131129647540732e+01
2.299999999999973177e+00,2.174204301112906634e+01
2.309999999999972964e+00,2.182266548795083949e+01
2.319999999999972751e+00,2.190317863034128365e+01
2.329999999999972538e+00,2.198358324470816072e+01
2.339999999999972324e+00,2.206387925802338046e+01
2.349999999999972111e+00,2.214406669738183453e+01
2.359999999999971898e+00,2.222414568478204799e+01
2.369999999999971685e+00,2.230411638278411957e+01
2.379999999999971472e+00,2.238398668632148159e+01
2.389999999999971259e+00,2.246374222010456734e+01
2.399999999999971045e+00,2.254339001905275452e+01
2.409999999999970832e+00,2.262293022179656177e+01
2.419999999999970619e+00,2.270236298965213351e+01
2.429999999999970406e+00,2.278168852433252667e+01
2.439999999999970193e+00,2.286090699493856349e+01
2.449999999999969980e+00,2.294001851393342051e+01
2.459999999999969766e+00,2.301902322972233961e+01
2.469999999999969553e+00,2.309792130896779483e+01
2.479999999999969340e+00,2.317671295275323828e+01
2.489999999999969127e+00,2.325539840500913513e+01
2.499999999999968914e+00,2.333397769681979739e+01
2.509999999999968701e+00,2.341245460781936671e+01
2.519999999999968487e+00,2.349082205062397222e+01
2.529999999999968274e+00,2.356908384987499616e+01
2.539999999999968061e+00,2.364724024558902826e+01
2.549999999999967848e+00,2.372529127281942252e+01
2.559999999999967635e+00,2.380323707882068263e+01
2.569999999999967422e+00,2.388107736093200018e+01
2.579999999999967208e+00,2.395881344635197152e+01
2.589999999999966995e+00,2.403644497511317368e+01
2.599999999999966782e+00,2.411397198511481932e+01
2.609999999999966569e+00,2.419139463100060183e+01
2.619999999999966356e+00,2.426871307336804406e+01
2.629999999999966143e+00,2.434592713576840950e+01
2.639999999999965929e+00,2.442303753279497514e+01
2.649999999999965716e+00,2.450004429450227050e+01
2.659999999999965503e+00,2.457694767065071417e+01
2.669999999999965290e+00,2.465374770095708712e+01
2.679999999999965077e+00,2.473044459021180685e+01
2.689999999999964864e+00,2.480703859203942230e+01
2.699999999999964650e+00,2.488353560648114282e+01
2.709999999999964437e+00,2.495992443914176917e+01
2.719999999999964224e+00,2.503621077226204861e+01
2.729999999999964011e+00,2.511239480787385148e+01
2.739999999999963798e+00,2.518847678783547295e+01
2.749999999999963585e+00,2.526445675608406916e+01
2.759999999999963372e+00,2.534033489081422275e+01
2.769999999999963158e+00,2.541611147797979342e+01
2.779999999999962945e+00,2.549178651205633273e+01
2.789999999999962732e+00,2.556736037999568012e+01
2.799999999999962519e+00,2.564283312570673345e+01
2.809999999999962306e+00,2.571820492473838371e+01
2.819999999999962093e+00,2.579347594907369867e+01
2.829999999999961879e+00,2.586864458534545363e+01
2.839999999999961666e+00,2.594371275502608754e+01
2.849999999999961453e+00,2.601868070006420552e+01
2.859999999999961240e+00,2.609354868434646235e+01
2.869999999999961027e+00,2.616831675721481432e+01
2.879999999999960814e+00,2.624298513324749038e+01
2.889999999999960600e+00,2.631755408077974678e+01
2.899999999999960387e+00,2.639205727151992775e+01
2.909999999999960174e+00,2.646642985431784112e+01
2.919999999999959961e+00,2.654070344756973654e+01
2.929999999999959748e+00,2.661487825578508293e+01
2.939999999999959535e+00,2.668895454572010451e+01
2.949999999999959321e+00,2.676293238020796039e+01
2.959999999999959108e+00,2.683681191676782518e+01
2.969999999999958895e+00,2.691057257862480512e+01
2.979999999999958682e+00,2.698425527782992717e+01
2.989999999999958469e+00,2.705784040372281751e+01
2.999999999999958256e+00,2.713132802244189534e+01
3.009999999999958042e+00,2.720471827580717772e+01
3.019999999999957829e+00,2.727801135026752988e+01
3.029999999999957616e+00,2.735123977812591889e+01
3.039999999999957403e+00,2.742434003151573663e+01
3.049999999999957190e+00,2.749734368549299646e+01
3.059999999999956977e+00,2.757025093938890947e+01
3.069999999999956763e+00,2.764306206203105987e+01
3.079999999999956550e+00,2.771577717019914289e+01
3.089999999999956337e+00,2.778839652015195227e+01
3.099999999999956124e+00,2.786093594884638591e+01
3.109999999999955911e+00,2.793336374410335665e+01
3.119999999999955698e+00,2.800569634528809715e+01
3.129999999999955484e+00,2.807793385891590887e+01
3.139999999999955271e+00,2.815007654349411226e+01
3.149999999999955058e+00,2.822212448085572944e+01
3.159999999999954845e+00,2.829407774341502702e+01
3.169999999999954632e+00,2.836590628095992983e+01
3.179999999999954419e+00,2.843767120574669249e+01
3.189999999999954206e+00,2.850934233147537711e+01
3.199999999999953992e+00,2.858091979358075108e+01
3.209999999999953779e+00,2.865240365055077021e+01
3.219999999999953566e+00,2.872379412195712334e+01
3.229999999999953353e+00,2.879509154777327140e+01
3.239999999999953140e+00,2.886629783963688212e+01
3.249999999999952927e+00,2.893740978355955562e+01
3.259999999999952713e+00,2.900842914166756614e+01
3.269999999999952500e+00,2.907935613011314402e+01
3.279999999999952287e+00,2.915019103311098903e+01
3.289999999999952074e+00,2.922093404078918510e+01
3.299999999999951861e+00,2.929158531656173281e+01
3.309999999999951648e+00,2.936215901495652147e+01
3.319999999999951434e+00,2.943262731654192876e+01
3.329999999999951221e+00,2.950300450487914716e+01
3.339999999999951008e+00,2.957329075764397786e+01
3.349999999999950795e+00,2.964348623327623855e+01
3.359999999999950582e+00,2.971359106462488242e+01
3.369999999999950369e+00,2.978360554263125337e+01
3.379999999999950155e+00,2.985352623762036828e+01
3.389999999999949942e+00,2.992336067064371363e+01
3.399999999999949729e+00,2.999310533682811908e+01
3.409999999999949516e+00,3.006276036899258841e+01
3.419999999999949303e+00,3.013232603671469789e+01
3.429999999999949090e+00,3.020180248589693051e+01
3.439999999999948876e+00,3.027118981925193353e+01
3.449999999999948663e+00,3.034048838779117219e+01
3.459999999999948450e+00,3.040969467297271578e+01
3.469999999999948237e+00,3.047881641782054984e+01
3.479999999999948024e+00,3.054784990383320675e+01
3.489999999999947811e+00,3.061679533608956305e+01
3.499999999999947597e+00,3.068565300150785546e+01
3.509999999999947384e+00,3.075442309711641897e+01
3.519999999999947171e+00,3.082310579975851894e+01
3.529999999999946958e+00,3.089169094134344462e+01
3.539999999999946745e+00,3.096019988520210475e+01
3.549999999999946532e+00,3.102862213341929376e+01
3.559999999999946318e+00,3.109695786093600489e+01
3.569999999999946105e+00,3.116520723456288877e+01
3.579999999999945892e+00,3.123337039160476891e+01
3.589999999999945679e+00,3.130144763364798521e+01
3.599999999999945466e+00,3.136943074949908450e+01
3.609999999999945253e+00,3.143733708354356438e+01
3.619999999999945040e+00,3.150515816245806278e+01
3.629999999999944826e+00,3.157289412533861039e+01
3.639999999999944613e+00,3.164054523362419147e+01
3.649999999999944400e+00,3.170811168808227976e+01
3.659999999999944187e+00,3.177559369176654869e+01
3.669999999999943974e+00,3.184299141682122425e+01
3.679999999999943761e+00,3.191029878686588361e+01
3.689999999999943547e+00,3.197752882453650969e+01
3.699999999999943334e+00,3.204467532236550653e+01
3.709999999999943121e+00,3.211173844685706058e+01
3.719999999999942908e+00,3.217871838028852949e+01
3.729999999999942695e+00,3.224561529651549563e+01
3.739999999999942482e+00,3.231242945394572530e+01
3.749999999999942268e+00,3.237915666224719757e+01
3.759999999999942055e+00,3.244580618241040781e+01
3.769999999999941842e+00,3.251237363768323974e+01
3.779999999999941629e+00,3.257885920647551359e+01
3.789999999999941416e+00,3.264526308813381661e+01
3.799999999999941203e+00,3.271158548663721888e+01
3.809999999999940989e+00,3.277782658988834896e+01
3.819999999999940776e+00,3.284397072858457989e+01
3.829999999999940563e+00,3.291004768594005725e+01
3.839999999999940350e+00,3.297604432493494642e+01
3.849999999999940137e+00,3.304196083849400623e+01
3.859999999999939924e+00,3.310779742548545812e+01
3.869999999999939710e+00,3.317355429032757286e+01
3.879999999999939497e+00,3.323923158755341944e+01
3.889999999999939284e+00,3.330482942541291891e+01
3.899999999999939071e+00,3.337034688328259335e+01
3.909999999999938858e+00,3.343578670663779917e+01
3.919999999999938645e+00,3.350114790270711751e+01
3.929999999999938431e+00,3.356643061813191764e+01
3.939999999999938218e+00,3.363163498523060468e+01
3.949999999999938005e+00,3.369676131942128450e+01
3.959999999999937792e+00,3.376180982918266693e+01
3.969999999999937579e+00,3.382678073170183097e+01
3.979999999999937366e+00,3.389167207905241241e+01
3.989999999999937152e+00,3.395648831179123306e+01
3.999999999999936939e+00,3.402122761415689922e+01
4.009999999999936726e+00,3.408589015556334800e+01
4.019999999999936513e+00,3.415047608589605943e+01
4.029999999999936300e+00,3.421498550888588852e+01
4.039999999999936087e+00,3.427941880304871347e+01
4.049999999999935874e+00,3.434376190044160637e+01
4.059999999999935660e+00,3.440804357092073928e+01
4.069999999999935447e+00,3.447224982826330120e+01
4.079999999999935234e+00,3.453638086259140039e+01
4.089999999999935021e+00,3.460043687071170382e+01
4.099999999999934808e+00,3.466441805645911245e+01
4.109999999999934595e+00,3.472832462855254221e+01
4.119999999999934381e+00,3.479215680210378991e+01
4.129999999999934168e+00,3.485582886025797222e+01
4.139999999999933955e+00,3.491951101284951164e+01
4.149999999999933742e+00,3.498311980072665506e+01
4.159999999999933529e+00,3.504665540891318187e+01
4.169999999999933316e+00,3.511011803638817241e+01
4.179999999999933102e+00,3.517350788940440509e+01
4.189999999999932889e+00,3.523682517861014674e+01
4.199999999999932676e+00,3.530007012192740490e+01
4.209999999999932463e+00,3.536326053727198371e+01
4.219999999999932250e+00,3.542636179084831838e+01
4.229999999999932037e+00,3.548939131872907637e+01
4.239999999999931823e+00,3.555234929918410103e+01
4.249999999999931610e+00,3.561523592964576324e+01
4.259999999999931397e+00,3.567805141493218457e+01
4.269999999999931184e+00,3.574079596552489591e+01
4.279999999999930971e+00,3.580346979933733564e+01
4.289999999999930758e+00,3.586596360389158633e+01
4.299999999999930544e+00,3.592849503752218254e+01
4.309999999999930331e+00,3.599095678089381067e+01
4.319999999999930118e+00,3.605334900864176007e+01
4.329999999999929905e+00,3.611567191820680023e+01
4.339999999999929692e+00,3.617792571484120856e+01
4.349999999999929479e+00,3.624011060890707370e+01
4.359999999999929265e+00,3.630222681846380794e+01
4.369999999999929052e+00,3.636429288293167872e+01
4.379999999999928839e+00,3.642627257945996178e+01
4.389999999999928626e+00,3.648818422122921845e+01
4.399999999999928413e+00,3.655002797887813415e+01
4.409999999999928200e+00,3.661180404514506392e+01
4.419999999999927986e+00,3.667351262201545126e+01
4.429999999999927773e+00,3.673515391738735048e+01
4.439999999999927560e+00,3.679672814657948265e+01
4.449999999999927347e+00,3.685809420301620776e+01
4.459999999999927134e+00,3.691953402932578854e+01
4.469999999999926921e+00,3.698090787041756755e+01
4.479999999999926708e+00,3.704221589682711624e+01
4.489999999999926494e+00,3.710345829987119259e+01
4.499999999999926281e+00,3.716463527997954941e+01
4.509999999999926068e+00,3.722574703929730333e+01
4.519999999999925855e+00,3.728679379098332447e+01
4.529999999999925642e+00,3.734777892962446799e+01
4.539999999999925429e+00,3.740869635670397031e+01
4.549999999999925215e+00,3.746954944430166279e+01
4.559999999999925002e+00,3.753033835900191661e+01
4.569999999999924789e+00,3.759106328357144378e+01
4.579999999999924576e+00,3.765172441046607332e+01
4.589999999999924363e+00,3.771232193882677564e+01
4.599999999999924150e+00,3.777285607683602109e+01
4.609999999999923936e+00,3.783332704247932554e+01
4.619999999999923723e+00,3.789358414577780820e+01
4.629999999999923510e+00,3.795392968858425320e+01
4.639999999999923297e+00,3.801421315584828164e+01
4.649999999999923084e+00,3.807443467386444524e+01
4.659999999999922871e+00,3.813459443059680609e+01
4.669999999999922657e+00,3.819469261818129269e+01
4.679999999999922444e+00,3.825472943575634588e+01
4.689999999999922231e+00,3.831470509564687177e+01
4.699999999999922018e+00,3.837453308442010780e+01
4.709999999999921805e+00,3.843438675323857012e+01
4.719999999999921592e+00,3.849418016080718985e+01
4.729999999999921378e+00,3.855391343787231051e+01
4.739999999999921165e+00,3.861358676156710601e+01
4.749999999999920952e+00,3.867320031622698195e+01
4.759999999999920739e+00,3.873275429152396043e+01
4.769999999999920526e+00,3.879224888619202716e+01
4.779999999999920313e+00,3.885170720762295105e+01
4.789999999999920099e+00,3.891108343791722746e+01
4.799999999999919886e+00,3.897040087374895734e+01
4.809999999999919673e+00,3.902965964934222143e+01
4.819999999999919460e+00,3.908885992093205175e+01
4.829999999999919247e+00,3.914800186081316724e+01
4.839999999999919034e+00,3.920708564950311370e+01
4.849999999999918820e+00,3.926611147644648270e+01
4.859999999999918607e+00,3.932507954092361047e+01
4.869999999999918394e+00,3.938386772100065514e+01
4.879999999999918181e+00,3.944272453541560708e+01
4.889999999999917968e+00,3.950152465847814653e+01
4.899999999999917755e+00,3.956026817977236476e+01
4.909999999999917542e+00,3.961895525166077903e+01
4.919999999999917328e+00,3.967758603635256520e+01
4.929999999999917115e+00,3.973616070766061625e+01
4.939999999999916902e+00,3.979467945411821006e+01
4.949999999999916689e+00,3.985311524264125183e+01
4.959999999999916476e+00,3.991152388923083549e+01
4.969999999999916263e+00,3.996987733984239810e+01
4.979999999999916049e+00,4.002817569715061552e+01
4.989999999999915836e+00,4.008641909520346758e+01
4.999999999999915623e+00,4.014460767791587159e+01
5.009999999999915410e+00,4.020274160262385976e+01
5.019999999999915197e+00,4.026082103839716808e+01
5.029999999999914984e+00,4.031884616879331418e+01
5.039999999999914770e+00,4.037674768994088481e+01
5.049999999999914557e+00,4.043467082115702738e+01
5.059999999999914344e+00,4.049254082349193595e+01
5.069999999999914131e+00,4.055035774054128694e+01
5.079999999999913918e+00,4.060812169010061723e+01
5.089999999999913705e+00,4.066583280577712856e+01
5.099999999999913491e+00,4.072349123427925122e+01
5.109999999999913278e+00,4.078109713869112340e+01
5.119999999999913065e+00,4.083865069655442426e+01
5.129999999999912852e+00,4.089615098463238496e+01
5.139999999999912639e+00,4.095360072191587619e+01
5.149999999999912426e+00,4.101099868662166159e+01
5.159999999999912212e+00,4.106834485650075806e+01
5.169999999999911999e+00,4.112563932721283777e+01
5.179999999999911786e+00,4.118288221734427168e+01
5.189999999999911573e+00,4.124007365982501483e+01
5.199999999999911360e+00,4.129721380520341256e+01
5.209999999999911147e+00,4.135431300257300791e+01
5.219999999999910933e+00,4.141135367572260861e+01
5.229999999999910720e+00,4.146834369697570821e+01
5.239999999999910507e+00,4.152528307694909415e+01
5.249999999999910294e+00,4.158217186262717746e+01
5.259999999999910081e+00,4.163901012470671503e+01
5.269999999999909868e+00,4.169579795738442840e+01
5.279999999999909654e+00,4.175253547416073729e+01
5.289999999999909441e+00,4.180922281192086132e+01
5.299999999999909228e+00,4.186590714141932779e+01
5.309999999999909015e+00,4.192249892701862279e+01
5.319999999999908802e+00,4.197904115679627068e+01
5.329999999999908589e+00,4.203553375552804994e+01
5.339999999999908376e+00,4.209197671191988377e+01
5.349999999999908162e+00,4.214837004054183467e+01
5.359999999999907949e+00,4.220471378611915725e+01
5.369999999999907736e+00,4.226100802036900461e+01
5.379999999999907523e+00,4.231725284855242819e+01
5.389999999999907310e+00,4.237361579449708415e+01
5.399999999999907097e+00,4.242977136032496333e+01
5.409999999999906883e+00,4.248587817553107016e+01
5.419999999999906670e+00,4.254193602732303248e+01
5.429999999999906457e+00,4.259794478231449943e+01
5.439999999999906244e+00,4.265390435814862258e+01
5.449999999999906031e+00,4.270981470673491742e+01
5.459999999999905818e+00,4.276567581347921987e+01
5.469999999999905604e+00,4.282148771284943223e+01
5.479999999999905391e+00,4.287753886584913232e+01
5.489999999999905178e+00,4.293326319160316018e+01
5.499999999999904965e+00,4.298893884962767231e+01
5.509999999999904752e+00,4.304456546590870403e+01
5.519999999999904539e+00,4.310014267283639811e+01
5.529999999999904325e+00,4.315567015404188567e+01
5.539999999999904112e+00,4.321114764109810835e+01
5.549999999999903899e+00,4.326657490865291322e+01
5.559999999999903686e+00,4.332195178716328599e+01
5.569999999999903473e+00,4.337722898726360654e+01
5.579999999999903260e+00,4.343250345926178113e+01
5.589999999999903046e+00,4.348772769849719566e+01
5.599999999999902833e+00,4.354290180404008481e+01
5.609999999999902620e+00,4.359802604382997515e+01
5.619999999999902407e+00,4.365310074624112247e+01
5.629999999999902194e+00,4.370812629116785786e+01
5.639999999999901981e+00,4.376310306966691144e+01
5.649999999999901767e+00,4.381803148929401459e+01
5.659999999999901554e+00,4.387382425867839686e+01
5.669999999999901341e+00,4.392867749352213025e+01
5.679999999999901128e+00,4.398348433725598738e+01
5.689999999999900915e+00,4.403824544293121335e+01
5.699999999999900702e+00,4.409296146259157467e+01
5.709999999999900488e+00,4.414763303241812764e+01
5.719999999999900275e+00,4.420226077990876945e+01
5.729999999999900062e+00,4.425684532667679605e+01
5.739999999999899849e+00,4.431138728226233070e+01
5.749999999999899636e+00,4.436612225313660929e+01
5.759999999999899423e+00,4.442058439279271909e+01
5.769999999999899210e+00,4.447500616682602015e+01
5.779999999999898996e+00,4.452938955192186654e+01
5.789999999999898783e+00,4.458373614608655089e+01
5.799999999999898570e+00,4.463804655069374405e+01
5.809999999999898357e+00,4.469232136585202397e+01
5.819999999999898144e+00,4.474656106426714075e+01
5.829999999999897931e+00,4.480076577144066619e+01
5.839999999999897717e+00,4.485451666128415127e+01
5.849999999999897504e+00,4.490864738106841969e+01
5.859999999999897291e+00,4.496274536896953578e+01
5.869999999999897078e+00,4.501681107908322588e+01
5.879999999999896865e+00,4.507084485786745631e+01
5.889999999999896652e+00,4.512484754215857663e+01
5.899999999999896438e+00,4.517881965545153378e+01
5.909999999999896225e+00,4.523276171278116919e+01
5.919999999999896012e+00,4.528667414107086131e+01
5.929999999999895799e+00,4.534055727509228007e+01
5.939999999999895586e+00,4.539525089533003666e+01
5.949999999999895373e+00,4.544908668204251967e+01
5.959999999999895159e+00,4.550289472948074376e+01
5.969999999999894946e+00,4.555667539895966911e+01
5.979999999999894733e+00,4.561042894983609131e+01
5.989999999999894520e+00,4.566415611249038875e+01
5.999999999999894307e+00,4.571785731097155292e+01
6.009999999999894094e+00,4.577153296102282809e+01
6.019999999999893880e+00,4.582518342559997393e+01
6.029999999999893667e+00,4.587878517047064975e+01
6.039999999999893454e+00,4.593238627164957677e+01
6.049999999999893241e+00,4.598596342661601000e+01
6.059999999999893028e+00,4.603951701180938016e+01
6.069999999999892815e+00,4.609304740762034669e+01
6.079999999999892601e+00,4.614655498680124879e+01
6.089999999999892388e+00,4.620004009897121477e+01
6.099999999999892175e+00,4.625350307039008158e+01
6.109999999999891962e+00,4.630694423443547691e+01
6.119999999999891749e+00,4.636001188721549227e+01
6.129999999999891536e+00,4.641340931522461233e+01
6.139999999999891322e+00,4.646678605853793442e+01
6.149999999999891109e+00,4.652014240337338435e+01
6.159999999999890896e+00,4.657347864562987638e+01
6.169999999999890683e+00,4.662679508277200569e+01
6.179999999999890470e+00,4.668009199200089654e+01
6.189999999999890257e+00,4.673336962514483162e+01
6.199999999999890044e+00,4.678662821518749126e+01
6.209999999999889830e+00,4.683986800665286410e+01
6.219999999999889617e+00,4.689614010296247670e+01
6.229999999999889404e+00,4.694931621600255767e+01
6.239999999999889191e+00,4.700247201814813991e+01
6.249999999999888978e+00,4.705560762251158735e+01
6.259999999999888765e+00,4.710872314749144607e+01
6.269999999999888551e+00,4.716181870615095306e+01
6.279999999999888338e+00,4.721489437955420954e+01
6.289999999999888125e+00,4.726795021770229255e+01
6.299999999999887912e+00,4.732098626731875868e+01
6.309999999999887699e+00,4.737271924375595233e+01
6.319999999999887486e+00,4.742574575902692402e+01
6.329999999999887272e+00,4.747875399254982653e+01
6.339999999999887059e+00,4.753174396348515529e+01
6.349999999999886846e+00,4.758471568201666457e+01
6.359999999999886633e+00,4.763766916284963315e+01
6.369999999999886420e+00,4.769060441527680894e+01
6.379999999999886207e+00,4.774352139750939727e+01
6.389999999999885993e+00,4.779642005176495445e+01
6.399999999999885780e+00,4.784719855013288736e+01
6.409999999999885567e+00,4.790011742935746497e+01
6.419999999999885354e+00,4.795302139125161034e+01
6.429999999999885141e+00,4.800591039425898998e+01
6.439999999999884928e+00,4.805878437322695618e+01
6.449999999999884714e+00,4.811164325468341474e+01
6.459999999999884501e+00,4.816448697439422233e+01
6.469999999999884288e+00,4.821731544162119576e+01
6.479999999999884075e+00,4.827012852929671283e+01
6.489999999999883862e+00,4.832292608491970043e+01
6.499999999999883649e+00,4.837447686085714338e+01
6.509999999999883435e+00,4.842728600453324361e+01
6.519999999999883222e+00,4.848008248801112074e+01
6.529999999999883009e+00,4.853286615475741428e+01
6.539999999999882796e+00,4.858563681661351552e+01
6.549999999999882583e+00,4.863839427842073349e+01
6.559999999999882370e+00,4.869113836783401439e+01
6.569999999999882156e+00,4.874386885524454271e+01
6.579999999999881943e+00,4.879658549365545639e+01
6.589999999999881730e+00,4.884930490034423656e+01
6.599999999999881517e+00,4.890199176772473777e+01
6.609999999999881304e+00,4.895466387503209660e+01
6.619999999999881091e+00,4.900732090626162574e+01
6.629999999999880878e+00,4.905996252462726659e+01
6.639999999999880664e+00,4.911258835923398181e+01
6.649999999999880451e+00,4.916519804077137223e+01
6.659999999999880238e+00,4.921779119631217725e+01
6.669999999999880025e+00,4.927036742232405686e+01
6.679999999999879812e+00,4.932292629708896925e+01
6.689999999999879599e+00,4.937542984581443761e+01
6.699999999999879385e+00,4.942802646860867810e+01
6.709999999999879172e+00,4.948060787863511223e+01
6.719999999999878959e+00,4.953317363351645497e+01
6.729999999999878746e+00,4.958572326347099590e+01
6.739999999999878533e+00,4.963825626308681649e+01
6.749999999999878320e+00,4.969077216053977963e+01
6.759999999999878106e+00,4.974327044466849657e+01
6.769999999999877893e+00,4.979575060232524208e+01
6.779999999999877680e+00,4.985021418791701819e+01
6.789999999999877467e+00,4.990287371128351879e+01
6.799999999999877254e+00,4.995552495094408130e+01
6.809999999999877041e+00,5.000816743907728323e+01
6.819999999999876827e+00,5.006080069864761128e+01
6.829999999999876614e+00,5.011342423305040938e+01
6.839999999999876401e+00,5.016603753176423197e+01
6.849999999999876188e+00,5.021864008802721457e+01
6.859999999999875975e+00,5.027123138019196347e+01
6.869999999999875762e+00,5.032381088399858982e+01
6.879999999999875548e+00,5.038179495193205071e+01
6.889999999999875335e+00,5.043456625287623751e+01
6.899999999999875122e+00,5.048734160314589303e+01
6.909999999999874909e+00,5.054012056191115221e+01
6.919999999999874696e+00,5.059290267997353396e+01
6.929999999999874483e+00,5.064568749903257583e+01
6.939999999999874269e+00,5.069847457718964279e+01
6.949999999999874056e+00,5.075126344177631665e+01
6.959999999999873843e+00,5.080405362782340717e+01
6.969999999999873630e+00,5.086203255553714087e+01
6.979999999999873417e+00,5.091491233659449733e+01
6.989999999999873204e+00,5.096780672529615686e+01
6.999999999999872990e+00,5.102071531253287162e+01
7.009999999999872777e+00,5.107363769739519910e+01
7.019999999999872564e+00,5.112657348390703760e+01
7.029999999999872351e+00,5.117952228842385409e+01
7.039999999999872138e+00,5.123248372233318548e+01
7.049999999999871925e+00,5.128545738666876730e+01
7.059999999999871712e+00,5.133844289938019756e+01
7.069999999999871498e+00,5.139794176440865670e+01
7.079999999999871285e+00,5.145099040882347197e+01
7.089999999999871072e+00,5.150406731372699198e+01
7.099999999999870859e+00,5.155717214938823645e+01
7.109999999999870646e+00,5.161030460524612806e+01
7.119999999999870433e+00,5.166346438455747148e+01
7.129999999999870219e+00,5.171665120590911613e+01
7.139999999999870006e+00,5.176986476999799436e+01
7.149999999999869793e+00,5.182310478362958861e+01
7.159999999999869580e+00,5.188172576994553253e+01
7.169999999999869367e+00,5.193498913292877717e+01
7.179999999999869154e+00,5.198829357336782664e+01
7.189999999999868940e+00,5.204163880911364970e+01
7.199999999999868727e+00,5.209502456714461971e+01
7.209999999999868514e+00,5.214845061135982007e+01
7.219999999999868301e+00,5.220191669197777173e+01
7.229999999999868088e+00,5.225542255817354942e+01
7.239999999999867875e+00,5.230896795011076961e+01
7.249999999999867661e+00,5.236628290183737988e+01
7.259999999999867448e+00,5.241986063889301306e+01
7.269999999999867235e+00,5.247348901004473021e+01
7.279999999999867022e+00,5.252716821909351097e+01
7.289999999999866809e+00,5.258089802840139271e+01
7.299999999999866596e+00,5.263467820909430372e+01
7.309999999999866382e+00,5.268850830729174106e+01
7.319999999999866169e+00,5.274238758441767061e+01
7.329999999999865956e+00,5.279631662342052323e+01
7.339999999999865743e+00,5.285414466237178033e+01
7.349999999999865530e+00,5.290809186331227920e+01
7.359999999999865317e+00,5.296210259613665983e+01
7.369999999999865103e+00,5.301617611678381081e+01
7.379999999999864890e+00,5.307031295511285407e+01
7.389999999999864677e+00,5.312451273964003917e+01
7.399999999999864464e+00,5.317877492322438115e+01
7.409999999999864251e+00,5.323309964170499597e+01
7.419999999999864038e+00,5.328748639394405018e+01
7.429999999999863824e+00,5.334193542676534605e+01
7.439999999999863611e+00,5.339850060528522135e+01
7.449999999999863398e+00,5.345300716263005825e+01
7.459999999999863185e+00,5.350758596198910766e+01
7.469999999999862972e+00,5.356223675227954573e+01
7.479999999999862759e+00,5.361695930356573569e+01
7.489999999999862546e+00,5.367175337922674316e+01
7.499999999999862332e+00,5.372661871891574492e+01
7.509999999999862119e+00,5.378155508309350807e+01
7.519999999999861906e+00,5.383656224100798227e+01
7.529999999999861693e+00,5.389296470050706489e+01
7.539999999999861480e+00,5.394803916107899511e+01
7.549999999999861267e+00,5.400319412597242774e+01
7.559999999999861053e+00,5.405842934026139801e+01
7.569999999999860840e+00,5.411374456027563440e+01
7.579999999999860627e+00,5.416913956569452182e+01
7.589999999999860414e+00,5.422461411676388821e+01
7.599999999999860201e+00,5.428016798571167101e+01
7.609999999999859988e+00,5.433580096526314662e+01
7.619999999999859774e+00,5.439198592756720529e+01
7.629999999999859561e+00,5.444769046663105883e+01
7.639999999999859348e+00,5.450348327347474253e+01
7.649999999999859135e+00,5.455936408819245287e+01
7.659999999999858922e+00,5.461533267948526316e+01
7.669999999999858709e+00,5.467138881737561462e+01
7.679999999999858495e+00,5.472753227104182372e+01
7.689999999999858282e+00,5.478376281842277251e+01
7.699999999999858069e+00,5.484008024091878042e+01
7.709999999999857856e+00,5.489620819899199944e+01
7.719999999999857643e+00,5.495265319569502083e+01
7.729999999999857430e+00,5.500918949984645678e+01
7.739999999999857216e+00,5.506581687522908908e+01
7.749999999999857003e+00,5.512253509139273433e+01
7.759999999999856790e+00,5.517934393620907940e+01
7.769999999999856577e+00,5.523624318237921216e+01
7.779999999999856364e+00,5.529323262703346131e+01
7.789999999999856151e+00,5.534937457245214887e+01
7.799999999999855937e+00,5.540647694923818278e+01
7.809999999999855724e+00,5.546367566482030043e+01
7.819999999999855511e+00,5.552097047474430269e+01
7.829999999999855298e+00,5.557836115911473485e+01
7.839999999999855085e+00,5.563584749820739717e+01
7.849999999999854872e+00,5.569342927279760147e+01
7.859999999999854658e+00,5.575110627656388829e+01
7.869999999999854445e+00,5.580887831708702151e+01
7.879999999999854232e+00,5.586572935874512780e+01
7.889999999999854019e+00,5.592365034238832777e+01
7.899999999999853806e+00,5.598166962351361065e+01
7.909999999999853593e+00,5.603978700521881251e+01
7.919999999999853380e+00,5.609800230422710854e+01
7.929999999999853166e+00,5.615631534047983564e+01
7.939999999999852953e+00,5.621472594525079103e+01
7.949999999999852740e+00,5.627323395470152434e+01
7.959999999999852527e+00,5.633183922224077378e+01
7.969999999999852314e+00,5.638968162690028407e+01
7.979999999999852101e+00,5.644846211748786402e+01
7.989999999999851887e+00,5.650734156920199780e+01
7.999999999999851674e+00,5.656631984003345792e+01
8.009999999999852349e+00,5.662539680572831458e+01
8.019999999999853912e+00,5.668457234912492027e+01
8.029999999999855476e+00,5.674384636026039175e+01
8.039999999999857039e+00,5.680321874016227923e+01
8.049999999999858602e+00,5.686207489410675464e+01
8.059999999999860165e+00,5.692163658940154392e+01
8.069999999999861728e+00,5.698129754565556482e+01
8.079999999999863292e+00,5.704105768394975939e+01
8.089999999999864855e+00,5.710091693398216250e+01
8.099999999999866418e+00,5.716087523250155300e+01
8.109999999999867981e+00,5.722093252804026520e+01
8.119999999999869544e+00,5.728108877698933554e+01
8.129999999999871108e+00,5.734134394216991382e+01
8.139999999999872671e+00,5.740099065606803208e+01
8.149999999999874234e+00,5.746144155691669653e+01
8.159999999999875797e+00,5.752199234127745342e+01
8.169999999999877360e+00,5.758264298643308621e+01
8.179999999999878924e+00,5.764339347506582101e+01
8.189999999999880487e+00,5.770424379658810210e+01
8.199999999999882050e+00,5.776519394878123137e+01
8.209999999999883613e+00,5.782624393552285369e+01
8.219999999999885176e+00,5.788657852301199114e+01
8.229999999999886739e+00,5.794782891232148359e+01
8.239999999999888303e+00,5.800918017096701362e+01
8.249999999999889866e+00,5.807063230635152706e+01
8.259999999999891429e+00,5.813218532911685088e+01
8.269999999999892992e+00,5.819383925871660779e+01
8.279999999999894555e+00,5.825559411693907919e+01
8.289999999999896119e+00,5.831744993127185239e+01
8.299999999999897682e+00,5.837941307502737232e+01
8.309999999999899245e+00,5.844147086512128908e+01
8.319999999999900808e+00,5.850362971633430220e+01
8.329999999999902371e+00,5.856588967058168294e+01
8.339999999999903935e+00,5.862825077654996164e+01
8.349999999999905498e+00,5.869071308511368557e+01
8.359999999999907061e+00,5.875327665299333546e+01
8.369999999999908624e+00,5.881594153583738205e+01
8.379999999999910187e+00,5.887818047533342281e+01
8.389999999999911751e+00,5.894105426978904916e+01
8.399999999999913314e+00,5.900403002367436045e+01
8.409999999999914877e+00,5.906710778802691664e+01
8.419999999999916440e+00,5.913028761749706064e+01
8.429999999999918003e+00,5.919356956781105339e+01
8.439999999999919567e+00,5.925695369748335395e+01
8.449999999999921130e+00,5.932044006369361000e+01
8.459999999999922693e+00,5.938367997507671703e+01
8.469999999999924256e+00,5.944737582733522174e+01
8.479999999999925819e+00,5.951117434671188278e+01
8.489999999999927383e+00,5.957507558599073150e+01
8.499999999999928946e+00,5.963907959505412748e+01
8.509999999999930509e+00,5.970318642846343948e+01
8.519999999999932072e+00,5.976739613839252740e+01
8.529999999999933635e+00,5.983170877533390808e+01
8.539999999999935199e+00,5.989589562079072493e+01
8.549999999999936762e+00,5.996041803698285833e+01
8.559999999999938325e+00,6.002504366783495016e+01
8.569999999999939888e+00,6.008977255344053958e+01
8.579999999999941451e+00,6.015460473315337708e+01
8.589999999999943014e+00,6.021954024894078827e+01
8.599999999999944578e+00,6.028457913995244155e+01
8.609999999999946141e+00,6.034932544680670219e+01
8.619999999999947704e+00,6.041457745012461089e+01
8.629999999999949267e+00,6.047993310979346404e+01
8.639999999999950830e+00,6.054539244997424419e+01
8.649999999999952394e+00,6.061095548836377134e+01
8.659999999999953957e+00,6.067662224578987207e+01
8.669999999999955520e+00,6.074239274047511117e+01
8.679999999999957083e+00,6.080826698543140196e+01
8.689999999999958646e+00,6.087455210530872307e+01
8.699999999999960210e+00,6.094062779329951240e+01
8.709999999999961773e+00,6.100680719451679579e+01
8.719999999999963336e+00,6.107309032551255257e+01
8.729999999999964899e+00,6.113947719576773920e+01
8.739999999999966462e+00,6.120596781766569450e+01
8.749999999999968026e+00,6.127256219610883647e+01
8.759999999999969589e+00,6.133926033796315380e+01
8.769999999999971152e+00,6.140590274028417639e+01
8.779999999999972715e+00,6.147281290172813328e+01
8.789999999999974278e+00,6.153982683377746810e+01
8.799999999999975842e+00,6.160694452424887402e+01
8.809999999999977405e+00,6.167416596179359090e+01
8.819999999999978968e+00,6.174149112985510612e+01
8.829999999999980531e+00,6.180892000948273335e+01
8.839999999999982094e+00,6.187657993510228494e+01
8.849999999999983658e+00,6.194421190190297466e+01
8.859999999999985221e+00,6.201194752908430985e+01
8.869999999999986784e+00,6.207978679092634877e+01
8.879999999999988347e+00,6.214772965837855168e+01
8.889999999999989910e+00,6.221577610030436745e+01
8.899999999999991473e+00,6.228392608109641060e+01
8.909999999999993037e+00,6.235225309610945033e+01
8.919999999999994600e+00,6.242060614207049696e+01
8.929999999999996163e+00,6.248906264160596891e+01
8.939999999999997726e+00,6.255762255202213851e+01
8.949999999999999289e+00,6.262628582636257590e+01
8.960000000000000853e+00,6.269505241620181835e+01
8.970000000000002416e+00,6.276392226834272492e+01
8.980000000000003979e+00,6.283289532966594493e+01
8.990000000000005542e+00,6.290191779822289675e+01
9.000000000000007105e+00,6.297110161345231916e+01
9.010000000000008669e+00,6.304038838947444390e+01
9.020000000000010232e+00,6.310977805777795879e+01
9.030000000000011795e+00,6.317927054828528810e+01
9.040000000000013358e+00,6.324886578821086403e+01
9.050000000000014921e+00,6.331856370071339768e+01
9.060000000000016485e+00,6.338835976436020303e+01
9.070000000000018048e+00,6.345826331249605801e+01
9.080000000000019611e+00,6.352826928025531572e+01
9.090000000000021174e+00,6.359837758183871870e+01
9.100000000000022737e+00,6.366858812842841076e+01
9.110000000000024301e+00,6.373890083078596547e+01
9.120000000000025864e+00,6.380931559447316204e+01
9.130000000000027427e+00,6.387984078739825122e+01
9.140000000000028990e+00,6.395045548999186735e+01
9.150000000000030553e+00,6.402117208446246366e+01
9.160000000000032117e+00,6.409199047208522870e+01
9.170000000000033680e+00,6.416291055134900034e+01
9.180000000000035243e+00,6.423393221895304350e+01
9.190000000000036806e+00,6.430505536805848976e+01
9.200000000000038369e+00,6.437628194849169461e+01
9.210000000000039933e+00,6.444760808143603015e+01
9.220000000000041496e+00,6.451903535551718960e+01
9.230000000000043059e+00,6.459056365661757582e+01
9.240000000000044622e+00,6.466219286801488408e+01
9.250000000000046185e+00,6.473392287141382440e+01
9.260000000000047748e+00,6.480575354530691357e+01
9.270000000000049312e+00,6.487768894770253780e+01
9.280000000000050875e+00,6.494972083856465872e+01
9.290000000000052438e+00,6.502185301511295279e+01
9.300000000000054001e+00,6.509408535072867608e+01
9.310000000000055564e+00,6.516641771462228405e+01
9.320000000000057128e+00,6.523884997352178061e+01
9.330000000000058691e+00,6.531138199413744871e+01
9.340000000000060254e+00,6.538393041218233748e+01
9.350000000000061817e+00,6.545665794053539344e+01
9.360000000000063380e+00,6.552948503984109152e+01
9.370000000000064944e+00,6.560241157231209286e+01
9.380000000000066507e+00,6.567543739768531452e+01
9.390000000000068070e+00,6.574856237237102619e+01
9.400000000000069633e+00,6.582178635266195954e+01
9.410000000000071196e+00,6.589518476536414937e+01
9.420000000000072760e+00,6.596860799205921921e+01
9.430000000000074323e+00,6.604212962522437635e+01
9.440000000000075886e+00,6.611574951178825188e+01
9.450000000000077449e+00,6.618946749587355782e+01
9.460000000000079012e+00,6.626328341910243580e+01
9.470000000000080576e+00,6.633719712299249238e+01
9.480000000000082139e+00,6.641119048152573612e+01
9.490000000000083702e+00,6.648529926620480524e+01
9.500000000000085265e+00,6.655950538481550893e+01
9.510000000000086828e+00,6.663380867085975012e+01
9.520000000000088392e+00,6.670820895647045745e+01
9.530000000000089955e+00,6.678270607140305515e+01
9.540000000000091518e+00,6.685722827102256360e+01
9.550000000000093081e+00,6.693191876544378260e+01
9.560000000000094644e+00,6.700670573887990145e+01
9.570000000000096207e+00,6.708158901679426833e+01
9.580000000000097771e+00,6.715656842154693607e+01
9.590000000000099334e+00,6.723164377286472870e+01
9.600000000000100897e+00,6.730681488852388838e+01
9.610000000000102460e+00,6.738211195224893402e+01
9.620000000000104023e+00,6.745747355760768471e+01
9.630000000000105587e+00,6.753293029249643098e+01
9.640000000000107150e+00,6.760848196655855702e+01
9.650000000000108713e+00,6.768412838558681699e+01
9.660000000000110276e+00,6.775986935433861902e+01
9.670000000000111839e+00,6.783570467537261095e+01
9.680000000000113403e+00,6.791152627659477048e+01
9.690000000000114966e+00,6.798755267402233926e+01
9.700000000000116529e+00,6.806367319640988001e+01
9.710000000000118092e+00,6.813988764265798181e+01
9.720000000000119655e+00,6.821619580802840233e+01
9.730000000000121219e+00,6.829259748580585665e+01
9.740000000000122782e+00,6.836900028777854743e+01
9.750000000000124345e+00,6.844558940721128693e+01
9.760000000000125908e+00,6.852227177872204322e+01
9.770000000000127471e+00,6.859904719262520700e+01
9.780000000000129035e+00,6.867591543641528062e+01
9.790000000000130598e+00,6.875287629450426152e+01
9.800000000000132161e+00,6.882992954795712137e+01
9.810000000000133724e+00,6.890710634833676806e+01
9.820000000000135287e+00,6.898434286023434936e+01
9.830000000000136851e+00,6.906167096575002518e+01
9.840000000000138414e+00,6.913909043553903189e+01
9.850000000000139977e+00,6.921660103785866625e+01
9.860000000000141540e+00,6.929420253796081397e+01
9.870000000000143103e+00,6.937183635523284408e+01
9.880000000000144667e+00,6.944962249414594169e+01
9.890000000000146230e+00,6.952749920396882999e+01
9.900000000000147793e+00,6.960546624527020754e+01
9.910000000000149356e+00,6.968352337665623963e+01
9.920000000000150919e+00,6.976167035344555245e+01
9.930000000000152482e+00,6.983990692986992599e+01
9.940000000000154046e+00,6.991818561842913482e+01
9.950000000000155609e+00,6.999660427830903586e+01
9.960000000000157172e+00,7.007511229598929958e+01
9.970000000000158735e+00,7.015370942037306179e+01
9.980000000000160298e+00,7.023239539743448745e+01
9.990000000000161862e+00,7.031116997145187497e+01
1.000000000000016342e+01,7.038999573288133149e+01
1.001000000000016499e+01,7.046894879591269500e+01
1.002000000000016655e+01,7.054799024082075221e+01
1.003000000000016811e+01,7.062711980730119876e+01
1.004000000000016968e+01,7.070633723153936501e+01
1.005000000000017124e+01,7.078564224886949319e+01
1.006000000000017280e+01,7.086501082431188081e+01
1.007000000000017437e+01,7.094449100530503927e+01
1.008000000000017593e+01,7.102405839015808908e+01
1.009000000000017749e+01,7.110371270780794362e+01
1.010000000000017906e+01,7.118345368500503412e+01
1.011000000000018062e+01,7.126328104508718297e+01
1.012000000000018218e+01,7.134319451027177195e+01
1.013000000000018375e+01,7.142316356899769403e+01
1.014000000000018531e+01,7.150324925582170010e+01
1.015000000000018687e+01,7.158342084491376056e+01
1.016000000000018844e+01,7.166367805343689668e+01
1.017000000000019000e+01,7.174402059771038864e+01
1.018000000000019156e+01,7.182444819046379791e+01
1.019000000000019313e+01,7.190494810754778143e+01
1.020000000000019469e+01,7.198554528770547734e+01
1.021000000000019625e+01,7.206622687995928800e+01
1.022000000000019782e+01,7.214699259151493038e+01
1.023000000000019938e+01,7.222784212533632342e+01
1.024000000000020094e+01,7.230877518462182252e+01
1.025000000000020250e+01,7.238975852965957358e+01
1.026000000000020407e+01,7.247085868432873212e+01
1.027000000000020563e+01,7.255204227819614005e+01
1.028000000000020719e+01,7.263330901240522053e+01
1.029000000000020876e+01,7.271465858384723902e+01
1.030000000000021032e+01,7.279609068765924462e+01
1.031000000000021188e+01,7.287760525403055567e+01
1.032000000000021345e+01,7.295920149504833319e+01
1.033000000000021501e+01,7.304087934483148103e+01
1.034000000000021657e+01,7.312263849273922744e+01
1.035000000000021814e+01,7.320447862545982787e+01
1.036000000000021970e+01,7.328639942873626012e+01
1.037000000000022126e+01,7.336836711708109249e+01
1.038000000000022283e+01,7.345044798529346508e+01
1.039000000000022439e+01,7.353261015752921992e+01
1.040000000000022595e+01,7.361485332088005862e+01
1.041000000000022752e+01,7.369717716141256858e+01
1.042000000000022908e+01,7.377958136341506190e+01
1.043000000000023064e+01,7.386205055128718300e+01
1.044000000000023221e+01,7.394461353637019840e+01
1.045000000000023377e+01,7.402725618113066730e+01
1.046000000000023533e+01,7.410997816706164087e+01
1.047000000000023689e+01,7.419277917322139615e+01
1.048000000000023846e+01,7.427565887847499937e+01
1.049000000000024002e+01,7.435857101460477736e+01
1.050000000000024158e+01,7.444160575866034435e+01
1.051000000000024315e+01,7.452471883212257353e+01
1.052000000000024471e+01,7.460790991200811106e+01
1.053000000000024627e+01,7.469117867457215709e+01
1.054000000000024784e+01,7.477452479487858739e+01
1.055000000000024940e+01,7.485793274875845782e+01
1.056000000000025096e+01,7.494143257749797726e+01
1.057000000000025253e+01,7.502500895368581268e+01
1.058000000000025409e+01,7.510866155216642426e+01
1.059000000000025565e+01,7.519239004614082944e+01
1.060000000000025722e+01,7.527619410914719822e+01
1.061000000000025878e+01,7.536007483338748614e+01
1.062000000000026034e+01,7.544402897409609920e+01
1.063000000000026191e+01,7.552805769205674835e+01
1.064000000000026347e+01,7.561216066124325152e+01
1.065000000000026503e+01,7.569633755486374582e+01
1.066000000000026660e+01,7.578058804655434244e+01
1.067000000000026816e+01,7.586485187915882022e+01
1.068000000000026972e+01,7.594925405677827257e+01
1.069000000000027129e+01,7.603373030053434434e+01
1.070000000000027285e+01,7.611828028538509727e+01
1.071000000000027441e+01,7.620290368688529270e+01
1.072000000000027597e+01,7.628760018085687022e+01
1.073000000000027754e+01,7.637236754720179022e+01
1.074000000000027910e+01,7.645720934324108953e+01
1.075000000000028066e+01,7.654212330488077498e+01
1.076000000000028223e+01,7.662710911160444027e+01
1.077000000000028379e+01,7.671216644216652014e+01
1.078000000000028535e+01,7.679729497715815967e+01
1.079000000000028692e+01,7.688247029291008516e+01
1.080000000000028848e+01,7.696774315118459242e+01
1.081000000000029004e+01,7.705308718127288614e+01
1.082000000000029161e+01,7.713850206674287335e+01
1.083000000000029317e+01,7.722398748977920491e+01
1.084000000000029473e+01,7.730954313548855339e+01
1.085000000000029630e+01,7.739515455413813072e+01
1.086000000000029786e+01,7.748085033407465971e+01
1.087000000000029942e+01,7.756661592261231419e+01
1.088000000000030099e+01,7.765245100673313061e+01
1.089000000000030255e+01,7.773835527605774587e+01
1.090000000000030411e+01,7.782432842218925373e+01
1.091000000000030568e+01,7.791035852384435145e+01
1.092000000000030724e+01,7.799646922711620789e+01
1.093000000000030880e+01,7.808264831680098439e+01
1.094000000000031037e+01,7.816889548744946126e+01
1.095000000000031193e+01,7.825521043678723743e+01
1.096000000000031349e+01,7.834159286330312000e+01
1.097000000000031505e+01,7.842801307970528057e+01
1.098000000000031662e+01,7.851452762449839895e+01
1.099000000000031818e+01,7.860110982287413606e+01
1.100000000000031974e+01,7.868775937430697809e+01
1.101000000000032131e+01,7.877447598044076926e+01
1.102000000000032287e+01,7.886127661394588984e+01
1.103000000000032443e+01,7.894812702762501999e+01
1.104000000000032600e+01,7.903504337506957711e+01
1.105000000000032756e+01,7.912202536877633463e+01
1.106000000000032912e+01,7.920907272097426244e+01
1.107000000000033069e+01,7.929618514690436371e+01
1.108000000000033225e+01,7.938332402101593743e+01
1.109000000000033381e+01,7.947056622667008696e+01
1.110000000000033538e+01,7.955787325446719649e+01
1.111000000000033694e+01,7.964524482255292526e+01
1.112000000000033850e+01,7.973268065152991824e+01
1.113000000000034007e+01,7.982018046399070954e+01
1.114000000000034163e+01,7.990770381734523653e+01
1.115000000000034319e+01,7.999532972022217336e+01
1.116000000000034476e+01,8.008301927133025799e+01
1.117000000000034632e+01,8.017077219621415907e+01
1.118000000000034788e+01,8.025858822319331409e+01
1.119000000000034944e+01,8.034643948753826237e+01
1.120000000000035101e+01,8.043437993060818769e+01
1.121000000000035257e+01,8.052238291592360042e+01
1.122000000000035413e+01,8.061044817906599746e+01
1.123000000000035570e+01,8.069857545535755605e+01
1.124000000000035726e+01,8.078676448355930972e+01
1.125000000000035882e+01,8.087498186070914130e+01
1.126000000000036039e+01,8.096329289326676815e+01
1.127000000000036195e+01,8.105166512805720913e+01
1.128000000000036351e+01,8.114009830915419741e+01
1.129000000000036508e+01,8.122859218236892787e+01
1.130000000000036664e+01,8.131714649534184502e+01
1.131000000000036820e+01,8.140574724298690512e+01
1.132000000000036977e+01,8.149442161430809506e+01
1.133000000000037133e+01,8.158315575843667489e+01
1.134000000000037289e+01,8.167194943021647191e+01
1.135000000000037446e+01,8.176080238585142013e+01
1.136000000000037602e+01,8.184969020463995548e+01
1.137000000000037758e+01,8.193866114097092179e+01
1.138000000000037915e+01,8.202769076522697844e+01
1.139000000000038071e+01,8.211677883905517206e+01
1.140000000000038227e+01,8.220592512612695657e+01
1.141000000000038384e+01,8.229512939125604021e+01
1.142000000000038540e+01,8.238438535674384866e+01
1.143000000000038696e+01,8.247370502810095161e+01
1.144000000000038852e+01,8.256308201616630527e+01
1.145000000000039009e+01,8.265251609157161283e+01
1.146000000000039165e+01,8.274200702706887967e+01
1.147000000000039321e+01,8.283155459623330330e+01
1.148000000000039478e+01,8.292107105990935167e+01
1.149000000000039634e+01,8.301073175250095915e+01
1.150000000000039790e+01,8.310044887679346459e+01
1.151000000000039947e+01,8.319022220616463414e+01
1.152000000000040103e+01,8.328005151571868225e+01
1.153000000000040259e+01,8.336994699982854229e+01
1.154000000000040416e+01,8.345988773936529981e+01
1.155000000000040572e+01,8.354988375388030875e+01
1.156000000000040728e+01,8.363993482376962163e+01
1.157000000000040885e+01,8.373004073064772967e+01
1.158000000000041041e+01,8.382020125774123187e+01
1.159000000000041197e+01,8.391040891878036234e+01
1.160000000000041354e+01,8.400067813006744188e+01
1.161000000000041510e+01,8.409100134895804501e+01
1.162000000000041666e+01,8.418137836226073034e+01
1.163000000000041823e+01,8.427180895732927013e+01
1.164000000000041979e+01,8.436230327943052032e+01
1.165000000000042135e+01,8.445284005175778930e+01
1.166000000000042292e+01,8.454342973969961861e+01
1.167000000000042448e+01,8.463407213671960960e+01
1.168000000000042604e+01,8.472476703439058099e+01
1.169000000000042760e+01,8.481551422822359143e+01
1.170000000000042917e+01,8.490624947669587641e+01
1.171000000000043073e+01,8.499710240185474674e+01
1.172000000000043229e+01,8.508800733286201989e+01
1.173000000000043386e+01,8.517896406365217388e+01
1.174000000000043542e+01,8.526997238916916899e+01
1.175000000000043698e+01,8.536104469803086658e+01
1.176000000000043855e+01,8.545215556453017314e+01
1.177000000000044011e+01,8.554331736867032987e+01
1.178000000000044167e+01,8.563452990862062109e+01
1.179000000000044324e+01,8.572579298400120251e+01
1.180000000000044480e+01,8.581710639516440153e+01
1.181000000000044636e+01,8.590845669181800304e+01
1.182000000000044793e+01,8.599987057651443934e+01
1.183000000000044949e+01,8.609133426668266509e+01
1.184000000000045105e+01,8.618284756422185922e+01
1.185000000000045262e+01,8.627441027233886928e+01
1.186000000000045418e+01,8.636604386114044019e+01
1.187000000000045574e+01,8.645770323757666631e+01
1.188000000000045731e+01,8.654941133177786128e+01
1.189000000000045887e+01,8.664116794995166515e+01
1.190000000000046043e+01,8.673297289861368142e+01
1.191000000000046199e+01,8.682482598503636950e+01
1.192000000000046356e+01,8.691670440099579764e+01
1.193000000000046512e+01,8.700865655613318950e+01
1.194000000000046668e+01,8.710065656976463799e+01
1.195000000000046825e+01,8.719270424972363287e+01
1.196000000000046981e+01,8.728479940489239652e+01
1.197000000000047137e+01,8.737692492054524962e+01
1.198000000000047294e+01,8.746911327523604029e+01
1.199000000000047450e+01,8.756134870620176969e+01
1.200000000000047606e+01,8.765363102370119464e+01
1.201000000000047763e+01,8.774596003830420443e+01
1.202000000000047919e+01,8.783833556240774953e+01
1.203000000000048075e+01,8.793078839169896810e+01
1.204000000000048232e+01,8.802325650174206828e+01
1.205000000000048388e+01,8.811577039122620647e+01
1.206000000000048544e+01,8.820832987343476361e+01
1.207000000000048701e+01,8.830093476277470188e+01
1.208000000000048857e+01,8.839357448207398704e+01
1.209000000000049013e+01,8.848627041977152885e+01
1.210000000000049170e+01,8.857901130202633055e+01
1.211000000000049326e+01,8.867179694416147129e+01
1.212000000000049482e+01,8.876462716284946453e+01
1.213000000000049639e+01,8.885749835864686474e+01
1.214000000000049795e+01,8.895041744658297489e+01
1.215000000000049951e+01,8.904338060491710394e+01
1.216000000000050107e+01,8.913638765131955211e+01
1.217000000000050264e+01,8.922943840395510051e+01
1.218000000000050420e+01,8.932253268277348468e+01
1.219000000000050576e+01,8.941565567821851346e+01
1.220000000000050733e+01,8.950883568493323139e+01
1.221000000000050889e+01,8.960205892733473831e+01
1.222000000000051045e+01,8.969532522539441288e+01
1.223000000000051202e+01,8.978863440019807740e+01
1.224000000000051358e+01,8.988198947051644438e+01
1.225000000000051514e+01,8.997538411275324677e+01
1.226000000000051671e+01,9.006882108104531426e+01
1.227000000000051827e+01,9.016230019749870905e+01
1.228000000000051983e+01,9.025582128526295378e+01
1.229000000000052140e+01,9.034935850659070411e+01
1.230000000000052296e+01,9.044296124788397151e+01
1.231000000000052452e+01,9.053660557668374054e+01
1.232000000000052609e+01,9.063029131838487729e+01
1.233000000000052765e+01,9.072401829827198583e+01
1.234000000000052921e+01,9.081778634207594791e+01
1.235000000000053078e+01,9.091161931875470259e+01
1.236000000000053234e+01,9.100546977863128006e+01
1.237000000000053390e+01,9.109936069800478720e+01
1.238000000000053547e+01,9.119329190192704004e+01
1.239000000000053703e+01,9.128726321714685810e+01
1.240000000000053859e+01,9.138129150892608266e+01
1.241000000000054015e+01,9.147534232304329294e+01
1.242000000000054172e+01,9.156943266924406544e+01
1.243000000000054328e+01,9.166356237303790522e+01
1.244000000000054484e+01,9.175773125992702717e+01
1.245000000000054641e+01,9.185190902622419173e+01
1.246000000000054797e+01,9.194615644451414482e+01
1.247000000000054953e+01,9.204044266755916226e+01
1.248000000000055110e+01,9.213476752233721356e+01
1.249000000000055266e+01,9.222913083581967442e+01
1.250000000000055422e+01,9.232353243577441049e+01
1.251000000000055579e+01,9.241796429283689918e+01
1.252000000000055735e+01,9.251244209065455948e+01
1.253000000000055891e+01,9.260695770126568505e+01
1.254000000000056048e+01,9.270151095153477172e+01
1.255000000000056204e+01,9.279610166877334620e+01
1.256000000000056360e+01,9.289075803029066947e+01
1.257000000000056517e+01,9.298542104692977261e+01
1.258000000000056673e+01,9.308012084361915583e+01
1.259000000000056829e+01,9.317485724393797852e+01
1.260000000000056986e+01,9.326963007192298960e+01
1.261000000000057142e+01,9.336442744525260196e+01
1.262000000000057298e+01,9.345927577240168205e+01
1.263000000000057454e+01,9.355416020240866715e+01
1.264000000000057611e+01,9.364908056100715328e+01
1.265000000000057767e+01,9.374403667246139094e+01
1.266000000000057923e+01,9.383902836329890818e+01
1.267000000000058080e+01,9.393405737970502400e+01
1.268000000000058236e+01,9.402912165921458154e+01
1.269000000000058392e+01,9.412422117999668103e+01
1.270000000000058549e+01,9.421935576789611844e+01
1.271000000000058705e+01,9.431452524921196812e+01
1.272000000000058861e+01,9.440974392040969576e+01
1.273000000000059018e+01,9.450498318138936327e+01
1.274000000000059174e+01,9.460025720827150053e+01
1.275000000000059330e+01,9.469556582970965053e+01
1.276000000000059487e+01,9.479090887379115316e+01
1.277000000000059643e+01,9.488628587331953668e+01
1.278000000000059799e+01,9.498169725216303050e+01
1.279000000000059956e+01,9.507714241758183960e+01
1.280000000000060112e+01,9.517262119507100238e+01
1.281000000000060268e+01,9.526813341036798022e+01
1.282000000000060425e+01,9.536369010132663959e+01
1.283000000000060581e+01,9.545926786255473928e+01
1.284000000000060737e+01,9.555487900882566521e+01
1.285000000000060894e+01,9.565052336809502265e+01
1.286000000000061050e+01,9.574620076843184791e+01
1.287000000000061206e+01,9.584191103848941395e+01
1.288000000000061362e+01,9.593765497405291853e+01
1.289000000000061519e+01,9.603343061965541949e+01
1.290000000000061675e+01,9.612923858638390584e+01
1.291000000000061831e+01,9.622507870041286537e+01
1.292000000000061988e+01,9.632095078835391178e+01
1.293000000000062144e+01,9.641684516578858677e+01
1.294000000000062300e+01,9.651277989150898406e+01
1.295000000000062457e+01,9.660874634414886941e+01
1.296000000000062613e+01,9.670474435048488715e+01
1.297000000000062769e+01,9.680077373747130309e+01
1.298000000000062926e+01,9.689684536433919959e+01
1.299000000000063082e+01,9.699293693724173693e+01
1.300000000000063238e+01,9.708905920270839829e+01
1.301000000000063395e+01,9.718521198498673641e+01
1.302000000000063551e+01,9.728139510930881784e+01
1.303000000000063707e+01,9.737759702294839315e+01
1.304000000000063864e+01,9.747384132027251269e+01
1.305000000000064020e+01,9.757011575273172355e+01
1.306000000000064176e+01,9.766642014471742073e+01
1.307000000000064333e+01,9.776275432232039009e+01
1.308000000000064489e+01,9.785910971785077095e+01
1.309000000000064645e+01,9.795550293047512014e+01
1.310000000000064801e+01,9.805192564546042888e+01
1.311000000000064958e+01,9.814837768900555659e+01
1.312000000000065114e+01,9.824485888636874620e+01
1.313000000000065270e+01,9.834136906565427694e+01
1.314000000000065427e+01,9.843789975923868951e+01
1.315000000000065583e+01,9.853446734888855474e+01
1.316000000000065739e+01,9.863106359026173209e+01
1.317000000000065896e+01,9.872768830836447762e+01
1.318000000000066052e+01,9.882434133121387276e+01
1.319000000000066208e+01,9.892101627256802487e+01
1.320000000000066365e+01,9.901772544913238505e+01
1.321000000000066521e+01,9.911446253520016114e+01
1.322000000000066677e+01,9.921122735555272243e+01
1.323000000000066834e+01,9.930801973863017906e+01
1.324000000000066990e+01,9.940483539228758048e+01
1.325000000000067146e+01,9.950168261207892328e+01
1.326000000000067303e+01,9.959855696443928252e+01
1.327000000000067459e+01,9.969545827502932411e+01
1.328000000000067615e+01,9.979238637160537451e+01
1.329000000000067772e+01,9.988933682391949276e+01
1.330000000000067928e+01,9.998631860014803863e+01
1.331000000000068084e+01,1.000833267804241586e+02
1.332000000000068241e+01,1.001803611910226408e+02
1.333000000000068397e+01,1.002774216605745181e+02
1.334000000000068553e+01,1.003745003838796919e+02
1.335000000000068709e+01,1.004716119014898226e+02
1.336000000000068866e+01,1.005687496396279670e+02
1.337000000000069022e+01,1.006659134258985517e+02
1.338000000000069178e+01,1.007631030905064620e+02
1.339000000000069335e+01,1.008603354964209586e+02
1.340000000000069491e+01,1.009575765397045899e+02
1.341000000000069647e+01,1.010548426306089596e+02
1.342000000000069804e+01,1.011521335972341262e+02
1.343000000000069960e+01,1.012494492702932121e+02
1.344000000000070116e+01,1.013467791667026034e+02
1.345000000000070273e+01,1.014441450207754798e+02
1.346000000000070429e+01,1.015415355580705352e+02
1.347000000000070585e+01,1.016389506078593001e+02
1.348000000000070742e+01,1.017363900018121257e+02
1.349000000000070898e+01,1.018338535743084066e+02
1.350000000000071054e+01,1.019313258728646758e+02
1.351000000000071211e+01,1.020288357017288234e+02
1.352000000000071367e+01,1.021263696580180067e+02
1.353000000000071523e+01,1.022239275742207809e+02
1.354000000000071680e+01,1.023215092855128461e+02
1.355000000000071836e+01,1.024191074189672577e+02
1.356000000000071992e+01,1.025167356978797102e+02
1.357000000000072149e+01,1.026143873706448915e+02
1.358000000000072305e+01,1.027120622711232585e+02
1.359000000000072461e+01,1.028097602360923730e+02
1.360000000000072617e+01,1.029074808911713887e+02
1.361000000000072774e+01,1.030052244976805582e+02
1.362000000000072930e+01,1.031029906831335836e+02
1.363000000000073086e+01,1.032007792829354571e+02
1.364000000000073243e+01,1.032985901354087730e+02
1.365000000000073399e+01,1.033964044175637866e+02
1.366000000000073555e+01,1.034942593769634414e+02
1.367000000000073712e+01,1.035921362785512656e+02
1.368000000000073868e+01,1.036900349594455264e+02
1.369000000000074024e+01,1.037879552594519623e+02
1.370000000000074181e+01,1.038858983429577734e+02
1.371000000000074337e+01,1.039838613673820191e+02
1.372000000000074493e+01,1.040818455210083755e+02
1.373000000000074650e+01,1.041798506417623287e+02
1.374000000000074806e+01,1.042778765710526301e+02
1.375000000000074962e+01,1.043759074784144616e+02
1.376000000000075119e+01,1.044739756452017616e+02
1.377000000000075275e+01,1.045720643352240558e+02
1.378000000000075431e+01,1.046701733872652653e+02
1.379000000000075588e+01,1.047683026436486813e+02
1.380000000000075744e+01,1.048664416904018282e+02
1.381000000000075900e+01,1.049646118861327153e+02
1.382000000000076056e+01,1.050628019902441537e+02
1.383000000000076213e+01,1.051610118440109005e+02
1.384000000000076369e+01,1.052592412906246864e+02
1.385000000000076525e+01,1.053574788084900575e+02
1.386000000000076682e+01,1.054557481698071655e+02
1.387000000000076838e+01,1.055540369908444802e+02
1.388000000000076994e+01,1.056523451137156826e+02
1.389000000000077151e+01,1.057506723829283004e+02
1.390000000000077307e+01,1.058489996421970574e+02
1.391000000000077463e+01,1.059473617891217287e+02
1.392000000000077620e+01,1.060457432226715895e+02
1.393000000000077776e+01,1.061441437857895238e+02
1.394000000000077932e+01,1.062425633239467402e+02
1.395000000000078089e+01,1.063410016852576661e+02
1.396000000000078245e+01,1.064394663183326344e+02
1.397000000000078401e+01,1.065379423808698931e+02
1.398000000000078558e+01,1.066364367293493842e+02
1.399000000000078714e+01,1.067349492108516102e+02
1.400000000000078870e+01,1.068334796752495919e+02
1.401000000000079027e+01,1.069320403694403581e+02
1.402000000000079183e+01,1.070306062306211032e+02
1.403000000000079339e+01,1.071291895111320684e+02
1.404000000000079496e+01,1.072277900593964546e+02
1.405000000000079652e+01,1.073264077265160239e+02
1.406000000000079808e+01,1.074250419507165049e+02
1.407000000000079964e+01,1.075236934456020492e+02
1.408000000000080121e+01,1.076223616138748866e+02
1.409000000000080277e+01,1.077210463051069240e+02
1.410000000000080433e+01,1.078197473721961046e+02
1.411000000000080590e+01,1.079184435249428731e+02
1.412000000000080746e+01,1.080171794915876120e+02
1.413000000000080902e+01,1.081159318301154997e+02
1.414000000000081059e+01,1.082147003918063888e+02
1.415000000000081215e+01,1.083134850298660012e+02
1.416000000000081371e+01,1.084122681562892581e+02
1.417000000000081528e+01,1.085110840948863142e+02
1.418000000000081684e+01,1.086099160023167229e+02
1.419000000000081840e+01,1.087087637305968428e+02
1.420000000000081997e+01,1.088076271339979968e+02
1.421000000000082153e+01,1.089065246609267064e+02
1.422000000000082309e+01,1.090054184133244206e+02
1.423000000000082466e+01,1.091043271595892321e+02
1.424000000000082622e+01,1.092032507539037880e+02
1.425000000000082778e+01,1.093021890529538069e+02
1.426000000000082935e+01,1.094011361939907516e+02
1.427000000000083091e+01,1.095001048931025025e+02
1.428000000000083247e+01,1.095990880293766736e+02
1.429000000000083404e+01,1.096980854586951750e+02
1.430000000000083560e+01,1.097970970391515237e+02
1.431000000000083716e+01,1.098961229172259948e+02
1.432000000000083872e+01,1.099951636764242551e+02
1.433000000000084029e+01,1.100942183138596420e+02
1.434000000000084185e+01,1.101932866873962240e+02
1.435000000000084341e+01,1.102923686572455324e+02
1.436000000000084498e+01,1.103914898070178765e+02
1.437000000000084654e+01,1.104905968593302674e+02
1.438000000000084810e+01,1.105897178352325056e+02
1.439000000000084967e+01,1.106888525917132995e+02
1.440000000000085123e+01,1.107880009879445140e+02
1.441000000000085279e+01,1.108871723097404640e+02
1.442000000000085436e+01,1.109863491223091216e+02
1.443000000000085592e+01,1.110855389167697069e+02
1.444000000000085748e+01,1.111847415531877914e+02
1.445000000000085905e+01,1.112839568957444243e+02
1.446000000000086061e+01,1.113831867364731778e+02
1.447000000000086217e+01,1.114824268882203029e+02
1.448000000000086374e+01,1.115816792885489974e+02
1.449000000000086530e+01,1.116809438015862526e+02
1.450000000000086686e+01,1.117802202947155052e+02
1.451000000000086843e+01,1.118795064510270549e+02
1.452000000000086999e+01,1.119788074342324080e+02
1.453000000000087155e+01,1.120781203528365353e+02
1.454000000000087311e+01,1.121774450720283198e+02
1.455000000000087468e+01,1.122767814590738169e+02
1.456000000000087624e+01,1.123761312877451388e+02
1.457000000000087780e+01,1.124754905015528550e+02
1.458000000000087937e+01,1.125748609136680614e+02
1.459000000000088093e+01,1.126742423934423130e+02
1.460000000000088249e+01,1.127736348129783437e+02
1.461000000000088406e+01,1.128730382253658462e+02
1.462000000000088562e+01,1.129724528634362741e+02
1.463000000000088718e+01,1.130718782200984691e+02
1.464000000000088875e+01,1.131713141665492515e+02
1.465000000000089031e+01,1.132707605764095149e+02
1.466000000000089187e+01,1.133702196671197413e+02
1.467000000000089344e+01,1.134696860401402603e+02
1.468000000000089500e+01,1.135691627562648733e+02
1.469000000000089656e+01,1.136686496871553800e+02
1.470000000000089813e+01,1.137681467068985910e+02
1.471000000000089969e+01,1.138676488564954923e+02
1.472000000000090125e+01,1.139671643556869043e+02
1.473000000000090282e+01,1.140666897016877783e+02
1.474000000000090438e+01,1.141662247677744091e+02
1.475000000000090594e+01,1.142657694302241964e+02
1.476000000000090751e+01,1.143653321123189528e+02
1.477000000000090907e+01,1.144648961874133022e+02
1.478000000000091063e+01,1.145644694113015731e+02
1.479000000000091219e+01,1.146640516614205723e+02
1.480000000000091376e+01,1.147636428183267441e+02
1.481000000000091532e+01,1.148632340761737112e+02
1.482000000000091688e+01,1.149628425305725727e+02
1.483000000000091845e+01,1.150624596037082483e+02
1.484000000000092001e+01,1.151620851749859185e+02
1.485000000000092157e+01,1.152617191271479271e+02
1.486000000000092314e+01,1.153613501223780702e+02
1.487000000000092470e+01,1.154610001675789164e+02
1.488000000000092626e+01,1.155606583136311372e+02
1.489000000000092783e+01,1.156603244416716336e+02
1.490000000000092939e+01,1.157599984360568754e+02
1.491000000000093095e+01,1.158596759821762845e+02
1.492000000000093252e+01,1.159593652649869142e+02
1.493000000000093408e+01,1.160590620878429036e+02
1.494000000000093564e+01,1.161587663342968142e+02
1.495000000000093721e+01,1.162584778901107398e+02
1.496000000000093877e+01,1.163582223321737246e+02
1.497000000000094033e+01,1.164579475459098177e+02
1.498000000000094190e+01,1.165576796233093830e+02
1.499000000000094346e+01,1.166574184513977741e+02
1.500000000000094502e+01,1.167571639188154222e+02
1.501000000000094659e+01,1.168568893766715888e+02
1.502000000000094815e+01,1.169566489046529796e+02
1.503000000000094971e+01,1.170564148889799867e+02
1.504000000000095127e+01,1.171561872158638806e+02
1.505000000000095284e+01,1.172559657735974810e+02
1.506000000000095440e+01,1.173557476869239196e+02
1.507000000000095596e+01,1.174555383653808889e+02
1.508000000000095753e+01,1.175553349555422784e+02
1.509000000000095909e+01,1.176551373445267501e+02
1.510000000000096065e+01,1.177549454218014517e+02
1.511000000000096222e+01,1.178547833243183476e+02
1.512000000000096378e+01,1.179546008828400971e+02
1.513000000000096534e+01,1.180544236897840022e+02
1.514000000000096691e+01,1.181542516345989924e+02
1.515000000000096847e+01,1.182540846090455631e+02
1.516000000000097003e+01,1.183539051599393730e+02
1.517000000000097160e+01,1.184537496959147092e+02
1.518000000000097316e+01,1.185535991391760007e+02
1.519000000000097472e+01,1.186534533783258922e+02
1.520000000000097629e+01,1.187533123038712262e+02
1.521000000000097785e+01,1.188531908787551998e+02
1.522000000000097941e+01,1.189530586070362830e+02
1.523000000000098098e+01,1.190529305987527806e+02
1.524000000000098254e+01,1.191528067443774574e+02
1.525000000000098410e+01,1.192526869360194013e+02
1.526000000000098566e+01,1.193525751010969174e+02
1.527000000000098723e+01,1.194524615015876776e+02
1.528000000000098879e+01,1.195523515723376846e+02
1.529000000000099035e+01,1.196522452053331023e+02
1.530000000000099192e+01,1.197521422944156626e+02
1.531000000000099348e+01,1.198520659370869481e+02
1.532000000000099504e+01,1.199519722168187883e+02
1.533000000000099661e+01,1.200518818227418336e+02
1.534000000000099817e+01,1.201517946447583398e+02
1.535000000000099973e+01,1.202517105757641360e+02
1.536000000000100130e+01,1.203516302021422320e+02
1.537000000000100286e+01,1.204515518450263727e+02
1.538000000000100442e+01,1.205514762880043378e+02
1.539000000000100599e+01,1.206514034217889417e+02
1.540000000000100755e+01,1.207513331394905975e+02
1.541000000000100911e+01,1.208512655784598024e+02
1.542000000000101068e+01,1.209512002609967141e+02
1.543000000000101224e+01,1.210511371967622978e+02
1.544000000000101380e+01,1.211510762777583494e+02
1.545000000000101537e+01,1.212510173974433059e+02
1.546000000000101693e+01,1.213509650325982108e+02
1.547000000000101849e+01,1.214509087801103391e+02
1.548000000000102006e+01,1.215508541734929082e+02
1.549000000000102162e+01,1.216508011063497889e+02
1.550000000000102318e+01,1.217507494748188179e+02
1.551000000000102474e+01,1.218507145127257303e+02
1.552000000000102631e+01,1.219506662717397631e+02
1.553000000000102787e+01,1.220506192700415085e+02
1.554000000000102943e+01,1.221505733993683833e+02
1.555000000000103100e+01,1.222505285537932167e+02
1.556000000000103256e+01,1.223504848169335872e+02
1.557000000000103412e+01,1.224504421796055595e+02
1.558000000000103569e+01,1.225504002142226483e+02
1.559000000000103725e+01,1.226503588143749681e+02
1.560000000000103881e+01,1.227503178751573927e+02
1.561000000000104038e+01,1.228502770891530673e+02
1.562000000000104194e+01,1.229502365700617617e+02
1.563000000000104350e+01,1.230501961860214948e+02
1.564000000000104507e+01,1.231501558314328832e+02
1.565000000000104663e+01,1.232501154024628960e+02
1.566000000000104819e+01,1.233500810028020709e+02
1.567000000000104976e+01,1.234500401585349749e+02
1.568000000000105132e+01,1.235499989689082696e+02
1.569000000000105288e+01,1.236499573261423421e+02
1.570000000000105445e+01,1.237499151259879255e+02
1.571000000000105601e+01,1.238498716528800827e+02
1.572000000000105757e+01,1.239498280390285601e+02
1.573000000000105914e+01,1.240497835302426637e+02
1.574000000000106070e+01,1.241497380209388695e+02
1.575000000000106226e+01,1.242496914084272674e+02
1.576000000000106382e+01,1.243496510217309350e+02
1.577000000000106539e+01,1.244496013282875850e+02
1.578000000000106695e+01,1.245495502495413831e+02
1.579000000000106851e+01,1.246494976775557149e+02
1.580000000000107008e+01,1.247494435070796470e+02
1.581000000000107164e+01,1.248493919664132790e+02
1.582000000000107320e+01,1.249493349286378674e+02
1.583000000000107477e+01,1.250492759661573672e+02
1.584000000000107633e+01,1.251492149732900856e+02
1.585000000000107789e+01,1.252491518475112144e+02
1.586000000000107946e+01,1.253490865074940217e+02
1.587000000000108102e+01,1.254490185147669621e+02
1.588000000000108258e+01,1.255489480806131866e+02
1.589000000000108415e+01,1.256488751010378877e+02
1.590000000000108571e+01,1.257487994734664341e+02
1.591000000000108727e+01,1.258487262514193645e+02
1.592000000000108884e+01,1.259486454059477438e+02
1.593000000000109040e+01,1.260485615976717924e+02
1.594000000000109196e+01,1.261484747204320769e+02
1.595000000000109353e+01,1.262483846697679866e+02
1.596000000000109509e+01,1.263482938667832656e+02
1.597000000000109665e+01,1.264481966211325101e+02
1.598000000000109821e+01,1.265480958791511199e+02
1.599000000000109978e+01,1.266479915328296926e+02
1.600000000000110134e+01,1.267478834764323921e+02


==> data/sim_veh_vel.csv <==
t,v
0.000000000000000000e+00,9.597528150124016832e+00
9.999999999999786837e-03,9.583926318103447528e+00
1.999999999999957367e-02,9.570331755004282570e+00
2.999999999999936051e-02,9.556753599912855890e+00
3.999999999999914735e-02,9.543189735384419947e+00
4.999999999999893419e-02,9.529647314060351704e+00
5.999999999999872102e-02,9.516119014816673882e+00
6.999999999999850786e-02,9.502605175930035841e+00
7.999999999999829470e-02,9.489103882910878696e+00
8.999999999999808153e-02,9.475616873255720662e+00
9.999999999999786837e-02,9.462147814088805120e+00
1.099999999999976552e-01,9.448694921523312473e+00
1.199999999999974420e-01,9.435255328451706447e+00
1.299999999999972289e-01,9.421829926012648571e+00
1.399999999999970157e-01,9.408419365818012636e+00
1.499999999999968026e-01,9.395024517422466914e+00
1.599999999999965894e-01,9.381646664882779874e+00
1.699999999999963762e-01,9.368284190531877442e+00
1.799999999999961631e-01,9.354935095369427245e+00
1.899999999999959499e-01,9.341602364755868138e+00
1.999999999999957367e-01,9.328284256159875554e+00
2.099999999999955236e-01,9.314984265932174878e+00
2.199999999999953104e-01,9.301698491169254623e+00
2.299999999999950973e-01,9.288422384223331107e+00
2.399999999999948841e-01,9.275169649982569098e+00
2.499999999999946709e-01,9.261931904004168103e+00
2.599999999999944578e-01,9.248711996743217867e+00
2.699999999999942446e-01,9.235506705880766276e+00
2.799999999999940314e-01,9.222316489190891531e+00
2.899999999999938183e-01,9.209144935168932733e+00
2.999999999999936051e-01,9.195989417534438104e+00
3.099999999999933920e-01,9.182852204941614360e+00
3.199999999999931788e-01,9.169729498547006585e+00
3.299999999999929656e-01,9.156623321481497157e+00
3.399999999999927525e-01,9.143535916780695771e+00
3.499999999999925393e-01,9.130464327936387292e+00
3.599999999999923261e-01,9.117411298495213146e+00
3.699999999999921130e-01,9.104373697808217258e+00
3.799999999999918998e-01,9.091352224819647887e+00
3.899999999999916866e-01,9.078349799396551845e+00
3.999999999999914735e-01,9.065363387702312536e+00
4.099999999999912603e-01,9.052395740985591743e+00
4.199999999999910472e-01,9.039444418918506585e+00
4.299999999999908340e-01,9.026509530634079681e+00
4.399999999999906208e-01,9.013593963915049301e+00
4.499999999999904077e-01,9.000694702431296434e+00
4.599999999999901945e-01,8.987814096721816526e+00
4.699999999999899813e-01,8.974949796509758215e+00
4.799999999999897682e-01,8.962102302353365246e+00
4.899999999999895550e-01,8.949274084749660574e+00
4.999999999999893419e-01,8.936462348189554206e+00
5.099999999999891287e-01,8.923669448311503771e+00
5.199999999999889155e-01,8.910894970961152239e+00
5.299999999999887024e-01,8.898135780505118220e+00
5.399999999999884892e-01,8.885396266490694472e+00
5.499999999999882760e-01,8.872675581173222525e+00
5.599999999999880629e-01,8.859973038801694400e+00
5.699999999999878497e-01,8.847288516357053823e+00
5.799999999999876366e-01,8.834619361597017217e+00
5.899999999999874234e-01,8.821970034879534239e+00
5.999999999999872102e-01,8.809339331046583510e+00
6.099999999999869971e-01,8.796726905397051155e+00
6.199999999999867839e-01,8.784132631076502662e+00
6.299999999999865707e-01,8.771553574844066503e+00
6.399999999999863576e-01,8.758997492849154298e+00
6.499999999999861444e-01,8.746459141380682922e+00
6.599999999999859313e-01,8.733939595542850043e+00
6.699999999999857181e-01,8.721437766969057037e+00
6.799999999999855049e-01,8.708951935218685492e+00
6.899999999999852918e-01,8.696486075296789409e+00
6.999999999999850786e-01,8.684039673584756258e+00
7.099999999999848654e-01,8.671614902629972477e+00
7.199999999999846523e-01,8.659207751797712405e+00
7.299999999999844391e-01,8.646817926606729543e+00
7.399999999999842260e-01,8.634449225607916389e+00
7.499999999999840128e-01,8.622097456142952865e+00
7.599999999999837996e-01,8.609766708362684540e+00
7.699999999999835865e-01,8.597454275196586337e+00
7.799999999999833733e-01,8.585159664094554444e+00
7.899999999999831601e-01,8.572885812785262516e+00
7.999999999999829470e-01,8.560630015324914410e+00
8.099999999999827338e-01,8.548395190258535337e+00
8.199999999999825206e-01,8.536180056326248433e+00
8.299999999999823075e-01,8.523981551067848272e+00
8.399999999999820943e-01,8.511804758732793630e+00
8.499999999999818812e-01,8.499647320169810172e+00
8.599999999999816680e-01,8.487509989989270309e+00
8.699999999999814548e-01,8.475391634988856282e+00
8.799999999999812417e-01,8.463290716891865628e+00
8.899999999999810285e-01,8.451213068786159965e+00
8.999999999999808153e-01,8.439153878448447443e+00
9.099999999999806022e-01,8.427116135326443214e+00
9.199999999999803890e-01,8.415096377905495473e+00
9.299999999999801759e-01,8.403092515585694144e+00
9.399999999999799627e-01,8.391114686699012282e+00
9.499999999999797495e-01,8.379155630702868507e+00
9.599999999999795364e-01,8.367219535886665227e+00
9.699999999999793232e-01,8.355300730493340211e+00
9.799999999999791100e-01,8.343399610606422101e+00
9.899999999999788969e-01,8.331522248770994565e+00
9.999999999999789058e-01,8.319664550773168799e+00
1.009999999999978693e+00,8.307829175567214008e+00
1.019999999999978479e+00,8.296010989873987995e+00
1.029999999999978266e+00,8.284211213092905979e+00
1.039999999999978053e+00,8.272453749702624037e+00
1.049999999999977840e+00,8.260698370862616713e+00
1.059999999999977627e+00,8.248981412629735388e+00
1.069999999999977414e+00,8.237264881940969730e+00
1.079999999999977200e+00,8.225567880233473517e+00
1.089999999999976987e+00,8.213911319754366502e+00
1.099999999999976774e+00,8.202257771720109503e+00
1.109999999999976561e+00,8.190641886429656182e+00
1.119999999999976348e+00,8.179028162564158322e+00
1.129999999999976135e+00,8.167434793556306971e+00
1.139999999999975921e+00,8.155880922697033242e+00
1.149999999999975708e+00,8.144332708452473923e+00
1.159999999999975495e+00,8.132819536270041283e+00
1.169999999999975282e+00,8.121310478422778090e+00
1.179999999999975069e+00,8.109818430280142820e+00
1.189999999999974856e+00,8.098369116247233990e+00
1.199999999999974643e+00,8.086927465110786528e+00
1.209999999999974429e+00,8.075518853041366185e+00
1.219999999999974216e+00,8.064114422502068891e+00
1.229999999999974003e+00,8.052747998675389596e+00
1.239999999999973790e+00,8.041391882616434117e+00
1.249999999999973577e+00,8.030068547737819529e+00
1.259999999999973364e+00,8.018754521270299307e+00
1.269999999999973150e+00,8.007472955614634458e+00
1.279999999999972937e+00,7.996195570554213816e+00
1.289999999999972724e+00,7.984956870550240282e+00
1.299999999999972511e+00,7.973728747478194379e+00
1.309999999999972298e+00,7.962533778168147336e+00
1.319999999999972085e+00,7.951346782157184379e+00
1.329999999999971871e+00,7.940194640738162946e+00
1.339999999999971658e+00,7.929063613769200103e+00
1.349999999999971445e+00,7.917944384466842678e+00
1.359999999999971232e+00,7.906857419307975476e+00
1.369999999999971019e+00,7.895780474574618069e+00
1.379999999999970806e+00,7.884738706543235054e+00
1.389999999999970592e+00,7.873717660397423046e+00
1.399999999999970379e+00,7.862708710656804101e+00
1.409999999999970166e+00,7.851731681719353872e+00
1.419999999999969953e+00,7.840765484997284318e+00
1.429999999999969740e+00,7.829833668293540327e+00
1.439999999999969527e+00,7.818924564636722252e+00
1.449999999999969313e+00,7.808038738227441655e+00
1.459999999999969100e+00,7.797173288365041088e+00
1.469999999999968887e+00,7.786319959082954156e+00
1.479999999999968674e+00,7.775499831721459643e+00
1.489999999999968461e+00,7.764702429939823958e+00
1.499999999999968248e+00,7.753928295314006292e+00
1.509999999999968034e+00,7.743177662376229620e+00
1.519999999999967821e+00,7.732438641423401648e+00
1.529999999999967608e+00,7.721732328770340104e+00
1.539999999999967395e+00,7.711048688016221675e+00
1.549999999999967182e+00,7.700388277705178197e+00
1.559999999999966969e+00,7.689751365729442512e+00
1.569999999999966755e+00,7.679138354021020518e+00
1.579999999999966542e+00,7.668549515607821832e+00
1.589999999999966329e+00,7.657981592464661702e+00
1.599999999999966116e+00,7.647436848232862516e+00
1.609999999999965903e+00,7.636915519867342184e+00
1.619999999999965690e+00,7.626418038437574154e+00
1.629999999999965477e+00,7.615944657661671613e+00
1.639999999999965263e+00,7.605495755618150611e+00
1.649999999999965050e+00,7.595068952860877687e+00
1.659999999999964837e+00,7.584665462326430685e+00
1.669999999999964624e+00,7.574285707366179565e+00
1.679999999999964411e+00,7.563929955071298394e+00
1.689999999999964198e+00,7.553598629328444503e+00
1.699999999999963984e+00,7.543292051797532594e+00
1.709999999999963771e+00,7.533010524678497077e+00
1.719999999999963558e+00,7.522750793869043662e+00
1.729999999999963345e+00,7.512514937649660496e+00
1.739999999999963132e+00,7.502303360135817556e+00
1.749999999999962919e+00,7.492116407840901715e+00
1.759999999999962705e+00,7.481954387920000116e+00
1.769999999999962492e+00,7.471817716249677943e+00
1.779999999999962279e+00,7.461704161915125866e+00
1.789999999999962066e+00,7.451614703706960441e+00
1.799999999999961853e+00,7.441549684503812045e+00
1.809999999999961640e+00,7.431509412846009965e+00
1.819999999999961426e+00,7.421494350888337976e+00
1.829999999999961213e+00,7.411504740053162621e+00
1.839999999999961000e+00,7.401541038565369490e+00
1.849999999999960787e+00,7.391600367112923564e+00
1.859999999999960574e+00,7.381684220917938077e+00
1.869999999999960361e+00,7.371793067122625942e+00
1.879999999999960147e+00,7.361927144513728649e+00
1.889999999999959934e+00,7.352086967213164570e+00
1.899999999999959721e+00,7.342272832721317144e+00
1.909999999999959508e+00,7.332485072242736379e+00
1.919999999999959295e+00,7.322720281564693678e+00
1.929999999999959082e+00,7.312980466740137686e+00
1.939999999999958868e+00,7.303266138419534315e+00
1.949999999999958655e+00,7.293577600228360325e+00
1.959999999999958442e+00,7.283915229053176787e+00
1.969999999999958229e+00,7.274279449640665973e+00
1.979999999999958016e+00,7.264670540188474135e+00
1.989999999999957803e+00,7.255084566129454515e+00
1.999999999999957589e+00,7.245524101554627450e+00
2.009999999999957154e+00,7.235989493063978983e+00
2.019999999999956941e+00,7.226481189072025302e+00
2.029999999999956728e+00,7.216977646949349179e+00
2.039999999999956515e+00,7.207523936512112428e+00
2.049999999999956302e+00,7.198094725096483515e+00
2.059999999999956088e+00,7.188690980003274333e+00
2.069999999999955875e+00,7.179313166065677265e+00
2.079999999999955662e+00,7.169949834181643666e+00
2.089999999999955449e+00,7.160625473467408852e+00
2.099999999999955236e+00,7.151328009983654255e+00
2.109999999999955023e+00,7.142057973074299682e+00
2.119999999999954809e+00,7.132813199442251673e+00
2.129999999999954596e+00,7.123585628554110372e+00
2.139999999999954383e+00,7.114393305321319971e+00
2.149999999999954170e+00,7.105227548628532119e+00
2.159999999999953957e+00,7.096088805959546164e+00
2.169999999999953744e+00,7.086964888536943619e+00
2.179999999999953531e+00,7.077882103946427250e+00
2.189999999999953317e+00,7.068824670476079319e+00
2.199999999999953104e+00,7.059793494784829093e+00
2.209999999999952891e+00,7.050788831223284703e+00
2.219999999999952678e+00,7.041786616635372198e+00
2.229999999999952465e+00,7.032837485679843681e+00
2.239999999999952252e+00,7.023915834218485088e+00
2.249999999999952038e+00,7.015022488579214510e+00
2.259999999999951825e+00,7.006157785762944457e+00
2.269999999999951612e+00,6.997304601012896086e+00
2.279999999999951399e+00,6.988491086207373471e+00
2.289999999999951186e+00,6.979691284353421565e+00
2.299999999999950973e+00,6.970933363254221860e+00
2.309999999999950759e+00,6.962203316316543322e+00
2.319999999999950546e+00,6.953502045894275341e+00
2.329999999999950333e+00,6.944812957934599851e+00
2.339999999999950120e+00,6.936165756461996068e+00
2.349999999999949907e+00,6.927545399565904205e+00
2.359999999999949694e+00,6.918931037542868978e+00
2.369999999999949480e+00,6.910367375863176065e+00
2.379999999999949267e+00,6.901815817150659171e+00
2.389999999999949054e+00,6.893309806447879495e+00
2.399999999999948841e+00,6.884832834130699908e+00
2.409999999999948628e+00,6.876371531641789048e+00
2.419999999999948415e+00,6.867947504053825369e+00
2.429999999999948201e+00,6.859533269853990589e+00
2.439999999999947988e+00,6.851165927371814846e+00
2.449999999999947775e+00,6.842804732091174458e+00
2.459999999999947562e+00,6.834466517134931252e+00
2.469999999999947349e+00,6.826188210499466891e+00
2.479999999999947136e+00,6.817918799517517670e+00
2.489999999999946922e+00,6.809665618091763406e+00
2.499999999999946709e+00,6.801448263522390292e+00
2.509999999999946496e+00,6.793255602275444005e+00
2.519999999999946283e+00,6.785118095747744604e+00
2.529999999999946070e+00,6.776983853837567295e+00
2.539999999999945857e+00,6.768882750254297420e+00
2.549999999999945643e+00,6.760835794615411842e+00
2.559999999999945430e+00,6.752791733074969827e+00
2.569999999999945217e+00,6.744776881006508518e+00
2.579999999999945004e+00,6.736811677737911452e+00
2.589999999999944791e+00,6.728875257542561883e+00
2.599999999999944578e+00,6.720942990433666608e+00
2.609999999999944365e+00,6.713040840691686384e+00
2.619999999999944151e+00,6.705196265846623760e+00
2.629999999999943938e+00,6.697360811271993342e+00
2.639999999999943725e+00,6.689570140435487033e+00
2.649999999999943512e+00,6.681793240525953692e+00
2.659999999999943299e+00,6.674060635367151662e+00
2.669999999999943086e+00,6.666357505246811144e+00
2.679999999999942872e+00,6.658670402275520317e+00
2.689999999999942659e+00,6.651002340614347474e+00
2.699999999999942446e+00,6.643388732669532004e+00
2.709999999999942233e+00,6.635787322203903216e+00
2.719999999999942020e+00,6.628230721024214844e+00
2.729999999999941807e+00,6.620702887321529673e+00
2.739999999999941593e+00,6.613175053618844501e+00
2.749999999999941380e+00,6.605708567276188603e+00
2.759999999999941167e+00,6.598251381262588922e+00
2.769999999999940954e+00,6.590847147478918089e+00
2.779999999999940741e+00,6.583468264862226249e+00
2.789999999999940528e+00,6.576089382245534409e+00
2.799999999999940314e+00,6.568769704314012969e+00
2.809999999999940101e+00,6.561478984109564649e+00
2.819999999999939888e+00,6.554209983596324562e+00
2.829999999999939675e+00,6.546948238027260558e+00
2.839999999999939462e+00,6.539751348792936625e+00
2.849999999999939249e+00,6.532585673626318368e+00
2.859999999999939035e+00,6.525444491437019323e+00
2.869999999999938822e+00,6.518332563172991811e+00
2.879999999999938609e+00,6.511236368860684465e+00
2.889999999999938396e+00,6.504184698209499516e+00
2.899999999999938183e+00,6.497163500175018314e+00
2.909999999999937970e+00,6.490173452057463876e+00
2.919999999999937756e+00,6.483215308158181145e+00
2.929999999999937543e+00,6.476284209339977949e+00
2.939999999999937330e+00,6.469381912729311068e+00
2.949999999999937117e+00,6.462509139403675107e+00
2.959999999999936904e+00,6.455643133748717233e+00
2.969999999999936691e+00,6.448832034904235400e+00
2.979999999999936477e+00,6.442051321014405474e+00
2.989999999999936264e+00,6.435302111039728601e+00
2.999999999999936051e+00,6.428585271003354862e+00
3.009999999999935838e+00,6.421894389377984069e+00
3.019999999999935625e+00,6.415232695278024977e+00
3.029999999999935412e+00,6.408600793956514607e+00
3.039999999999935199e+00,6.401999026600138976e+00
3.049999999999934985e+00,6.395428151819867679e+00
3.059999999999934772e+00,6.388888712077095633e+00
3.069999999999934559e+00,6.382381156874950889e+00
3.079999999999934346e+00,6.375906284615751929e+00
3.089999999999934133e+00,6.369456428838397244e+00
3.099999999999933920e+00,6.363035995404329626e+00
3.109999999999933706e+00,6.356645523662809438e+00
3.119999999999933493e+00,6.350285498165808562e+00
3.129999999999933280e+00,6.343956568980555488e+00
3.139999999999933067e+00,6.337659297600710673e+00
3.149999999999932854e+00,6.331394137160140545e+00
3.159999999999932641e+00,6.325161928000655465e+00
3.169999999999932427e+00,6.318954016583932187e+00
3.179999999999932214e+00,6.312775617889826663e+00
3.189999999999932001e+00,6.306627263840340447e+00
3.199999999999931788e+00,6.300509415319835327e+00
3.209999999999931575e+00,6.294422831450541267e+00
3.219999999999931362e+00,6.288368151994918165e+00
3.229999999999931148e+00,6.282345677241128357e+00
3.239999999999930935e+00,6.276356317974535415e+00
3.249999999999930722e+00,6.270390540718276284e+00
3.259999999999930509e+00,6.264454290256843194e+00
3.269999999999930296e+00,6.258548181345743089e+00
3.279999999999930083e+00,6.252672506780841744e+00
3.289999999999929869e+00,6.246828088923495059e+00
3.299999999999929656e+00,6.241015579008104552e+00
3.309999999999929443e+00,6.235235326272730916e+00
3.319999999999929230e+00,6.229488413122169277e+00
3.329999999999929017e+00,6.223764490057767773e+00
3.339999999999928804e+00,6.218069912284866163e+00
3.349999999999928590e+00,6.212405311789414242e+00
3.359999999999928377e+00,6.206771021681904088e+00
3.369999999999928164e+00,6.201168035158154623e+00
3.379999999999927951e+00,6.195596781994291646e+00
3.389999999999927738e+00,6.190057650572441617e+00
3.399999999999927525e+00,6.184551814641677581e+00
3.409999999999927311e+00,6.179068624019260270e+00
3.419999999999927098e+00,6.173614669461315430e+00
3.429999999999926885e+00,6.168190308198578720e+00
3.439999999999926672e+00,6.162795967340191083e+00
3.449999999999926459e+00,6.157432611489500829e+00
3.459999999999926246e+00,6.152100717782033712e+00
3.469999999999926033e+00,6.146801004882187058e+00
3.479999999999925819e+00,6.141534283350852164e+00
3.489999999999925606e+00,6.136290037253324670e+00
3.499999999999925393e+00,6.131074471815416871e+00
3.509999999999925180e+00,6.125888044652720410e+00
3.519999999999924967e+00,6.120731493459485861e+00
3.529999999999924754e+00,6.115605309856993799e+00
3.539999999999924540e+00,6.110510107750890541e+00
3.549999999999924327e+00,6.105446656961486696e+00
3.559999999999924114e+00,6.100415919162522016e+00
3.569999999999923901e+00,6.095407978599400423e+00
3.579999999999923688e+00,6.090428147776769663e+00
3.589999999999923475e+00,6.085476688953283642e+00
3.599999999999923261e+00,6.080554429032003938e+00
3.609999999999923048e+00,6.075661857472651306e+00
3.619999999999922835e+00,6.070799713556192856e+00
3.629999999999922622e+00,6.065969007448478223e+00
3.639999999999922409e+00,6.061170372105602056e+00
3.649999999999922196e+00,6.056394792973261332e+00
3.659999999999921982e+00,6.051646021609235149e+00
3.669999999999921769e+00,6.046925024945517535e+00
3.679999999999921556e+00,6.042232391424182225e+00
3.689999999999921343e+00,6.037568372538244077e+00
3.699999999999921130e+00,6.032934215126589450e+00
3.709999999999920917e+00,6.028330386535115437e+00
3.719999999999920703e+00,6.023758238797475073e+00
3.729999999999920490e+00,6.019209462656911924e+00
3.739999999999920277e+00,6.014686112428057285e+00
3.749999999999920064e+00,6.010189452789632014e+00
3.759999999999919851e+00,6.005719971432899484e+00
3.769999999999919638e+00,6.001278261669737546e+00
3.779999999999919424e+00,5.996865159699652281e+00
3.789999999999919211e+00,5.992481240356585914e+00
3.799999999999918998e+00,5.988127180613400213e+00
3.809999999999918785e+00,5.983804511997016462e+00
3.819999999999918572e+00,5.979499278414182939e+00
3.829999999999918359e+00,5.975219173518798499e+00
3.839999999999918145e+00,5.970964739380461239e+00
3.849999999999917932e+00,5.966736722766228240e+00
3.859999999999917719e+00,5.962535789498987882e+00
3.869999999999917506e+00,5.958362928123774438e+00
3.879999999999917293e+00,5.954218716204279005e+00
3.889999999999917080e+00,5.950104483820629397e+00
3.899999999999916866e+00,5.946008347930803239e+00
3.909999999999916653e+00,5.941935173714067986e+00
3.919999999999916440e+00,5.937886294349366878e+00
3.929999999999916227e+00,5.933862064750591969e+00
3.939999999999916014e+00,5.929863078754932459e+00
3.949999999999915801e+00,5.925890148804326074e+00
3.959999999999915588e+00,5.921944256998438405e+00
3.969999999999915374e+00,5.918027011290465822e+00
3.979999999999915161e+00,5.914128541063124800e+00
3.989999999999914948e+00,5.910250517360866596e+00
3.999999999999914735e+00,5.906393784357128141e+00
4.009999999999914522e+00,5.902559566596993434e+00
4.019999999999914309e+00,5.898748456580225508e+00
4.029999999999914095e+00,5.894961190966910181e+00
4.039999999999913882e+00,5.891198803996887889e+00
4.049999999999913669e+00,5.887461558889716784e+00
4.059999999999913456e+00,5.883751429733402816e+00
4.069999999999913243e+00,5.880053139033977416e+00
4.079999999999913030e+00,5.876373074558841836e+00
4.089999999999912816e+00,5.872712553625490273e+00
4.099999999999912603e+00,5.869071937484427792e+00
4.109999999999912390e+00,5.865452335422203234e+00
4.119999999999912177e+00,5.861855110675250558e+00
4.129999999999911964e+00,5.858280985794985796e+00
4.139999999999911751e+00,5.854730952584572989e+00
4.149999999999911537e+00,5.851187793415043359e+00
4.159999999999911324e+00,5.847664055301892816e+00
4.169999999999911111e+00,5.844156291234311240e+00
4.179999999999910898e+00,5.840665284256294498e+00
4.189999999999910685e+00,5.837191565655885483e+00
4.199999999999910472e+00,5.833726277717087072e+00
4.209999999999910258e+00,5.830290642307545568e+00
4.219999999999910045e+00,5.826875998149823488e+00
4.229999999999909832e+00,5.823483022036677781e+00
4.239999999999909619e+00,5.820093115021482078e+00
4.249999999999909406e+00,5.816705833203590359e+00
4.259999999999909193e+00,5.813336754094624581e+00
4.269999999999908979e+00,5.809980772114407443e+00
4.279999999999908766e+00,5.806638717201373368e+00
4.289999999999908553e+00,5.803299531978522552e+00
4.299999999999908340e+00,5.799989011090046276e+00
4.309999999999908127e+00,5.796687161765623486e+00
4.319999999999907914e+00,5.793412201410207629e+00
4.329999999999907700e+00,5.790130221693100765e+00
4.339999999999907487e+00,5.786849772556884375e+00
4.349999999999907274e+00,5.783574223434046147e+00
4.359999999999907061e+00,5.780301627167592216e+00
4.369999999999906848e+00,5.777042026427652743e+00
4.379999999999906635e+00,5.773793610528329623e+00
4.389999999999906422e+00,5.770547549364163586e+00
4.399999999999906208e+00,5.767322368491628382e+00
4.409999999999905995e+00,5.764095412789133732e+00
4.419999999999905782e+00,5.760852631538705637e+00
4.429999999999905569e+00,5.757605489532174659e+00
4.439999999999905356e+00,5.754357341112555702e+00
4.449999999999905143e+00,5.751103107139355686e+00
4.459999999999904929e+00,5.747848873166155670e+00
4.469999999999904716e+00,5.744620566432930175e+00
4.479999999999904503e+00,5.741394266794200618e+00
4.489999999999904290e+00,5.738205509464769705e+00
4.499999999999904077e+00,5.735016420786630320e+00
4.509999999999903864e+00,5.731830395962260738e+00
4.519999999999903650e+00,5.728663954232413147e+00
4.529999999999903437e+00,5.725497512502565556e+00
4.539999999999903224e+00,5.722361160241806743e+00
4.549999999999903011e+00,5.719224807981047931e+00
4.559999999999902798e+00,5.716098450988505775e+00
4.569999999999902585e+00,5.713019831958042971e+00
4.579999999999902371e+00,5.709941212927580168e+00
4.589999999999902158e+00,5.706906772524034110e+00
4.599999999999901945e+00,5.703872332120488053e+00
4.609999999999901732e+00,5.700842865865027420e+00
4.619999999999901519e+00,5.697843274258422852e+00
4.629999999999901306e+00,5.694867723181666008e+00
4.639999999999901092e+00,5.691962646520940083e+00
4.649999999999900879e+00,5.689057569860214159e+00
4.659999999999900666e+00,5.686152493199488234e+00
4.669999999999900453e+00,5.683275841593996347e+00
4.679999999999900240e+00,5.680437731788337885e+00
4.689999999999900027e+00,5.677649224101553926e+00
4.699999999999899813e+00,5.674876883543593209e+00
4.709999999999899600e+00,5.672130743045139312e+00
4.719999999999899387e+00,5.669417588326929547e+00
4.729999999999899174e+00,5.666733080499691155e+00
4.739999999999898961e+00,5.664074847284437553e+00
4.749999999999898748e+00,5.661437192825950149e+00
4.759999999999898534e+00,5.658785666890285171e+00
4.769999999999898321e+00,5.656120155471093369e+00
4.779999999999898108e+00,5.653454668860646848e+00
4.789999999999897895e+00,5.650794291638609579e+00
4.799999999999897682e+00,5.648141930212821293e+00
4.809999999999897469e+00,5.645498563197197228e+00
4.819999999999897256e+00,5.642857728677336482e+00
4.829999999999897042e+00,5.640239552775774712e+00
4.839999999999896829e+00,5.637621376874212942e+00
4.849999999999896616e+00,5.635008577741045244e+00
4.859999999999896403e+00,5.632404424461547876e+00
4.869999999999896190e+00,5.629800271182050508e+00
4.879999999999895977e+00,5.627196320935350826e+00
4.889999999999895763e+00,5.624592315660448705e+00
4.899999999999895550e+00,5.621984718717298435e+00
4.909999999999895337e+00,5.619375605172470145e+00
4.919999999999895124e+00,5.616761574096711840e+00
4.929999999999894911e+00,5.614141126625643352e+00
4.939999999999894698e+00,5.611519796415187500e+00
4.949999999999894484e+00,5.608884871099842684e+00
4.959999999999894271e+00,5.606244504738633339e+00
4.969999999999894058e+00,5.603595015866128293e+00
4.979999999999893845e+00,5.600935410764515510e+00
4.989999999999893632e+00,5.598272055045452333e+00
4.999999999999893419e+00,5.595589788424272015e+00
5.009999999999893205e+00,5.592898141521944311e+00
5.019999999999892992e+00,5.590194965239179581e+00
5.029999999999892779e+00,5.587479728817532632e+00
5.039999999999892566e+00,5.584759439439629602e+00
5.049999999999892353e+00,5.582017818818432175e+00
5.059999999999892140e+00,5.579265215867494021e+00
5.069999999999891926e+00,5.576498634403497690e+00
5.079999999999891713e+00,5.573717953972053607e+00
5.089999999999891500e+00,5.570922240902163480e+00
5.099999999999891287e+00,5.568114476381390787e+00
5.109999999999891074e+00,5.565292269818460369e+00
5.119999999999890861e+00,5.562456476077182188e+00
5.129999999999890647e+00,5.559606928212049937e+00
5.139999999999890434e+00,5.556742599600609012e+00
5.149999999999890221e+00,5.553867095386424424e+00
5.159999999999890008e+00,5.550977818807913522e+00
5.169999999999889795e+00,5.548075135454601181e+00
5.179999999999889582e+00,5.545158882487708496e+00
5.189999999999889368e+00,5.542229168935151051e+00
5.199999999999889155e+00,5.539289534857376296e+00
5.209999999999888942e+00,5.536339005493537968e+00
5.219999999999888729e+00,5.533377823561956177e+00
5.229999999999888516e+00,5.530405646257792185e+00
5.239999999999888303e+00,5.527423072826481487e+00
5.249999999999888090e+00,5.524432875945773702e+00
5.259999999999887876e+00,5.521434339785065148e+00
5.269999999999887663e+00,5.518427674672370387e+00
5.279999999999887450e+00,5.515414031339265222e+00
5.289999999999887237e+00,5.512392841774749641e+00
5.299999999999887024e+00,5.509369673701355552e+00
5.309999999999886811e+00,5.506343366115723725e+00
5.319999999999886597e+00,5.503313939872592542e+00
5.329999999999886384e+00,5.500283709052524728e+00
5.339999999999886171e+00,5.497249831380205620e+00
5.349999999999885958e+00,5.494219543188997079e+00
5.359999999999885745e+00,5.491191157339363471e+00
5.369999999999885532e+00,5.488166741446631747e+00
5.379999999999885318e+00,5.485146691622121651e+00
5.389999999999885105e+00,5.482130773101722809e+00
5.399999999999884892e+00,5.479126657586819604e+00
5.409999999999884679e+00,5.476132021605549127e+00
5.419999999999884466e+00,5.473150781197624326e+00
5.429999999999884253e+00,5.470180746091214630e+00
5.439999999999884039e+00,5.467222516037873348e+00
5.449999999999883826e+00,5.464284363619874796e+00
5.459999999999883613e+00,5.461366245900338257e+00
5.469999999999883400e+00,5.458469498645605711e+00
5.479999999999883187e+00,5.455594902768824639e+00
5.489999999999882974e+00,5.452742548768396702e+00
5.499999999999882760e+00,5.449921381115379049e+00
5.509999999999882547e+00,5.447133447868225176e+00
5.519999999999882334e+00,5.444376950233358770e+00
5.529999999999882121e+00,5.441653860978243884e+00
5.539999999999881908e+00,5.438963798925318116e+00
5.549999999999881695e+00,5.436319277057338084e+00
5.559999999999881481e+00,5.433717570004617414e+00
5.569999999999881268e+00,5.431160216574070887e+00
5.579999999999881055e+00,5.428648840108900586e+00
5.589999999999880842e+00,5.426182291279435077e+00
5.599999999999880629e+00,5.423777617723338551e+00
5.609999999999880416e+00,5.421428034042651944e+00
5.619999999999880202e+00,5.419136537348022031e+00
5.629999999999879989e+00,5.416904569788526302e+00
5.639999999999879776e+00,5.414733347007580022e+00
5.649999999999879563e+00,5.412631482371800473e+00
5.659999999999879350e+00,5.410595303635016506e+00
5.669999999999879137e+00,5.408627635053580462e+00
5.679999999999878924e+00,5.406730015712176041e+00
5.689999999999878710e+00,5.404905623679818305e+00
5.699999999999878497e+00,5.403161682136049748e+00
5.709999999999878284e+00,5.401495287679273005e+00
5.719999999999878071e+00,5.399909455026648430e+00
5.729999999999877858e+00,5.398405792376980372e+00
5.739999999999877645e+00,5.396986726092814379e+00
5.749999999999877431e+00,5.395655035879231676e+00
5.759999999999877218e+00,5.394409463351536260e+00
5.769999999999877005e+00,5.393253085397155644e+00
5.779999999999876792e+00,5.392187510781901949e+00
5.789999999999876579e+00,5.391219439614951980e+00
5.799999999999876366e+00,5.390347111745766640e+00
5.809999999999876152e+00,5.389571801150054853e+00
5.819999999999875939e+00,5.388896561939136021e+00
5.829999999999875726e+00,5.388323757508318934e+00
5.839999999999875513e+00,5.387854206853264216e+00
5.849999999999875300e+00,5.387487467601243196e+00
5.859999999999875087e+00,5.387224944530498050e+00
5.869999999999874873e+00,5.387069905034964634e+00
5.879999999999874660e+00,5.387027712853409867e+00
5.889999999999874447e+00,5.387096226528194975e+00
5.899999999999874234e+00,5.387277571027643930e+00
5.909999999999874021e+00,5.387572922257513497e+00
5.919999999999873808e+00,5.387988009360128672e+00
5.929999999999873594e+00,5.388521324207184549e+00
5.939999999999873381e+00,5.389171112062790314e+00
5.949999999999873168e+00,5.389939756422924333e+00
5.959999999999872955e+00,5.390828679454108041e+00
5.969999999999872742e+00,5.391844924720146537e+00
5.979999999999872529e+00,5.392986334172908514e+00
5.989999999999872315e+00,5.394253181567149724e+00
5.999999999999872102e+00,5.395648236163420819e+00
6.009999999999871889e+00,5.397176343061159898e+00
6.019999999999871676e+00,5.398837803400613922e+00
6.029999999999871463e+00,5.400628983305006514e+00
6.039999999999871250e+00,5.402550174091981461e+00
6.049999999999871036e+00,5.404604755293872742e+00
6.059999999999870823e+00,5.406796551740093548e+00
6.069999999999870610e+00,5.409126780812208324e+00
6.079999999999870397e+00,5.411594706886907247e+00
6.089999999999870184e+00,5.414200817212703853e+00
6.099999999999869971e+00,5.416949079122657551e+00
6.109999999999869758e+00,5.419840013938284073e+00
6.119999999999869544e+00,5.422869934734755759e+00
6.129999999999869331e+00,5.426037354938401336e+00
6.139999999999869118e+00,5.429342960455290523e+00
6.149999999999868905e+00,5.432791568019096573e+00
6.159999999999868692e+00,5.436380165946246734e+00
6.169999999999868479e+00,5.440109507080387985e+00
6.179999999999868265e+00,5.443979602908406434e+00
6.189999999999868052e+00,5.447991599878392321e+00
6.199999999999867839e+00,5.452150120009951806e+00
6.209999999999867626e+00,5.456449580591254289e+00
6.219999999999867413e+00,5.460889834891442973e+00
6.229999999999867200e+00,5.465471410107474171e+00
6.239999999999866986e+00,5.470195839170372665e+00
6.249999999999866773e+00,5.475065481843666149e+00
6.259999999999866560e+00,5.480078776721118317e+00
6.269999999999866347e+00,5.485236553398022963e+00
6.279999999999866134e+00,5.490539727377711898e+00
6.289999999999865921e+00,5.495842901357400834e+00
6.299999999999865707e+00,5.501222596224639716e+00
6.309999999999865494e+00,5.506946943735211875e+00
6.319999999999865281e+00,5.512826513000264939e+00
6.329999999999865068e+00,5.518851694136733599e+00
6.339999999999864855e+00,5.524919041350040416e+00
6.349999999999864642e+00,5.530986388563347234e+00
6.359999999999864428e+00,5.537125835032922438e+00
6.369999999999864215e+00,5.543711329217432038e+00
6.379999999999864002e+00,5.550296823401941637e+00
6.389999999999863789e+00,5.556916761053006582e+00
6.399999999999863576e+00,5.563724552374699428e+00
6.409999999999863363e+00,5.570638945326203739e+00
6.419999999999863149e+00,5.577941411482539635e+00
6.429999999999862936e+00,5.585394695617198479e+00
6.439999999999862723e+00,5.592847979751857324e+00
6.449999999999862510e+00,5.600568306498582061e+00
6.459999999999862297e+00,5.608316514466926250e+00
6.469999999999862084e+00,5.616153296325236965e+00
6.479999999999861870e+00,5.624288501474511648e+00
6.489999999999861657e+00,5.632450862902947719e+00
6.499999999999861444e+00,5.640856659414778207e+00
6.509999999999861231e+00,5.649405946744572304e+00
6.519999999999861018e+00,5.658088952334701105e+00
6.529999999999860805e+00,5.666905811343978527e+00
6.539999999999860592e+00,5.675855726759015951e+00
6.549999999999860378e+00,5.684937853631064186e+00
6.559999999999860165e+00,5.694147585901745856e+00
6.569999999999859952e+00,5.703493571631875980e+00
6.579999999999859739e+00,5.712971185958126696e+00
6.589999999999859526e+00,5.722579482501515713e+00
6.599999999999859313e+00,5.732317861269550008e+00
6.609999999999859099e+00,5.742184447580250151e+00
6.619999999999858886e+00,5.752180625815382697e+00
6.629999999999858673e+00,5.762306785007121235e+00
6.639999999999858460e+00,5.772562536716584702e+00
6.649999999999858247e+00,5.782944784420601891e+00
6.659999999999858034e+00,5.793451251648335187e+00
6.669999999999857820e+00,5.804083532332438011e+00
6.679999999999857607e+00,5.814842549229917168e+00
6.689999999999857394e+00,5.825724517122955248e+00
6.699999999999857181e+00,5.836730745517506591e+00
6.709999999999856968e+00,5.847858491183369978e+00
6.719999999999856755e+00,5.859110193892982821e+00
6.729999999999856541e+00,5.870484844667025470e+00
6.739999999999856328e+00,5.881977490852740686e+00
6.749999999999856115e+00,5.893590538363532971e+00
6.759999999999855902e+00,5.905321178260450665e+00
6.769999999999855689e+00,5.917172268400220148e+00
6.779999999999855476e+00,5.929140661074548291e+00
6.789999999999855262e+00,5.941224409660851080e+00
6.799999999999855049e+00,5.953424975834387567e+00
6.809999999999854836e+00,5.965739799368568796e+00
6.819999999999854623e+00,5.978167365062811101e+00
6.829999999999854410e+00,5.990708384387879448e+00
6.839999999999854197e+00,6.003360078819103052e+00
6.849999999999853983e+00,6.016124077937224257e+00
6.859999999999853770e+00,6.028998229126484532e+00
6.869999999999853557e+00,6.041980307408145734e+00
6.879999999999853344e+00,6.055070190355618109e+00
6.889999999999853131e+00,6.068266000077668920e+00
6.899999999999852918e+00,6.081567125487437053e+00
6.909999999999852704e+00,6.094971122727727675e+00
6.919999999999852491e+00,6.108478377099817891e+00
6.929999999999852278e+00,6.122088366209332833e+00
6.939999999999852065e+00,6.135799073672952630e+00
6.949999999999851852e+00,6.149610206157792192e+00
6.959999999999851639e+00,6.163518200905695466e+00
6.969999999999851426e+00,6.177522367089409272e+00
6.979999999999851212e+00,6.191621530600775358e+00
6.989999999999850999e+00,6.205812651814557768e+00
6.999999999999851674e+00,6.220100505506875876e+00
7.009999999999853237e+00,6.234476933050341785e+00
7.019999999999854801e+00,6.248945981666944149e+00
7.029999999999856364e+00,6.263502719559523868e+00
7.039999999999857927e+00,6.278143016652542485e+00
7.049999999999859490e+00,6.292870570660761942e+00
7.059999999999861053e+00,6.307680235878672548e+00
7.069999999999862617e+00,6.322570173734519017e+00
7.079999999999864180e+00,6.337541571456231537e+00
7.089999999999865743e+00,6.352589506331801417e+00
7.099999999999867306e+00,6.367716788386308835e+00
7.109999999999868869e+00,6.382918842205075549e+00
7.119999999999870433e+00,6.398193289960149244e+00
7.129999999999871996e+00,6.413538424776005442e+00
7.139999999999873559e+00,6.428951071263599104e+00
7.149999999999875122e+00,6.444429941594098210e+00
7.159999999999876685e+00,6.459976883143514925e+00
7.169999999999878249e+00,6.475587519041816620e+00
7.179999999999879812e+00,6.491260305179887169e+00
7.189999999999881375e+00,6.506992043283258198e+00
7.199999999999882938e+00,6.522780899882658190e+00
7.209999999999884501e+00,6.538624422192812702e+00
7.219999999999886064e+00,6.554504529745916130e+00
7.229999999999887628e+00,6.570451684592125474e+00
7.239999999999889191e+00,6.586447233122342482e+00
7.249999999999890754e+00,6.602490020767515233e+00
7.259999999999892317e+00,6.618577592977711532e+00
7.269999999999893880e+00,6.634705663434843359e+00
7.279999999999895444e+00,6.650872518269560274e+00
7.289999999999897007e+00,6.667074667430540558e+00
7.299999999999898570e+00,6.683310396323520308e+00
7.309999999999900133e+00,6.699582881740134610e+00
7.319999999999901696e+00,6.715885805911293360e+00
7.329999999999903260e+00,6.732217732980034341e+00
7.339999999999904823e+00,6.748575171293900610e+00
7.349999999999906386e+00,6.764956200082934856e+00
7.359999999999907949e+00,6.781358323585946479e+00
7.369999999999909512e+00,6.797759953986188819e+00
7.379999999999911076e+00,6.814204233404987932e+00
7.389999999999912639e+00,6.830666297607152160e+00
7.399999999999914202e+00,6.847144783943425850e+00
7.409999999999915765e+00,6.863637027143328240e+00
7.419999999999917328e+00,6.880140955213731147e+00
7.429999999999918892e+00,6.896654894152549176e+00
7.439999999999920455e+00,6.913176499940769659e+00
7.449999999999922018e+00,6.929705345461458776e+00
7.459999999999923581e+00,6.946244362636623038e+00
7.469999999999925144e+00,6.962789174847259233e+00
7.479999999999926708e+00,6.979338077177681399e+00
7.489999999999928271e+00,6.995888831651638995e+00
7.499999999999929834e+00,7.012440019745486808e+00
7.509999999999931397e+00,7.028989818711723458e+00
7.519999999999932960e+00,7.045537733440189854e+00
7.529999999999934523e+00,7.062086411533528008e+00
7.539999999999936087e+00,7.078632113072853116e+00
7.549999999999937650e+00,7.095173438959704981e+00
7.559999999999939213e+00,7.111708584296829727e+00
7.569999999999940776e+00,7.128236115645245619e+00
7.579999999999942339e+00,7.144754804228027112e+00
7.589999999999943903e+00,7.161263883410720510e+00
7.599999999999945466e+00,7.177765861126946589e+00
7.609999999999947029e+00,7.194257710836415853e+00
7.619999999999948592e+00,7.210737919899916193e+00
7.629999999999950155e+00,7.227205404320796944e+00
7.639999999999951719e+00,7.243658482849328450e+00
7.649999999999953282e+00,7.260096367711744492e+00
7.659999999999954845e+00,7.276518337890507837e+00
7.669999999999956408e+00,7.292926747247378216e+00
7.679999999999957971e+00,7.309319231641614678e+00
7.689999999999959535e+00,7.325694025869726289e+00
7.699999999999961098e+00,7.342050299973921668e+00
7.709999999999962661e+00,7.358386775266065882e+00
7.719999999999964224e+00,7.374702512295600698e+00
7.729999999999965787e+00,7.390997260068020935e+00
7.739999999999967351e+00,7.407273406267254501e+00
7.749999999999968914e+00,7.423528376573402809e+00
7.759999999999970477e+00,7.439760818892978023e+00
7.769999999999972040e+00,7.455969768873364600e+00
7.779999999999973603e+00,7.472154510978201714e+00
7.789999999999975167e+00,7.488314089653083983e+00
7.799999999999976730e+00,7.504447948330751572e+00
7.809999999999978293e+00,7.520559560301940394e+00
7.819999999999979856e+00,7.536645442787191840e+00
7.829999999999981419e+00,7.552704854623517150e+00
7.839999999999982983e+00,7.568736801669540881e+00
7.849999999999984546e+00,7.584740536350299323e+00
7.859999999999986109e+00,7.600715752623472099e+00
7.869999999999987672e+00,7.616664158075820978e+00
7.879999999999989235e+00,7.632584400652222101e+00
7.889999999999990798e+00,7.648475341991357368e+00
7.899999999999992362e+00,7.664336198119453769e+00
7.909999999999993925e+00,7.680166340175885509e+00
7.919999999999995488e+00,7.695965107889902512e+00
7.929999999999997051e+00,7.711732123611083622e+00
7.939999999999998614e+00,7.727470165882365905e+00
7.950000000000000178e+00,7.743176650447509246e+00
7.960000000000001741e+00,7.758850934007115896e+00
7.970000000000003304e+00,7.774492188249030988e+00
7.980000000000004867e+00,7.790099938216421549e+00
7.990000000000006430e+00,7.805673957309490874e+00
8.000000000000008882e+00,7.821215857746340205e+00
8.010000000000010445e+00,7.836724393304015379e+00
8.020000000000012008e+00,7.852198736212088193e+00
8.030000000000013571e+00,7.867638279031883286e+00
8.040000000000015135e+00,7.883042560676987165e+00
8.050000000000016698e+00,7.898411154196638861e+00
8.060000000000018261e+00,7.913743397103443655e+00
8.070000000000019824e+00,7.929042502431569162e+00
8.080000000000021387e+00,7.944305815483975408e+00
8.090000000000022951e+00,7.959532767362727412e+00
8.100000000000024514e+00,7.974722930588958647e+00
8.110000000000026077e+00,7.989875833988987708e+00
8.120000000000027640e+00,8.004991059624295247e+00
8.130000000000029203e+00,8.020071019351529884e+00
8.140000000000030767e+00,8.035113866120276782e+00
8.150000000000032330e+00,8.050119036338550416e+00
8.160000000000033893e+00,8.065086049730247453e+00
8.170000000000035456e+00,8.080014414741235385e+00
8.180000000000037019e+00,8.094904054057217024e+00
8.190000000000038582e+00,8.109756708163491368e+00
8.200000000000040146e+00,8.124571133729386219e+00
8.210000000000041709e+00,8.139346679775595561e+00
8.220000000000043272e+00,8.154082842216919147e+00
8.230000000000044835e+00,8.168779315681565123e+00
8.240000000000046398e+00,8.183436140475517817e+00
8.250000000000047962e+00,8.198054635011910563e+00
8.260000000000049525e+00,8.212633845515256326e+00
8.270000000000051088e+00,8.227173074690387722e+00
8.280000000000052651e+00,8.241672025786829892e+00
8.290000000000054214e+00,8.256130553983673792e+00
8.300000000000055778e+00,8.270539587293210815e+00
8.310000000000057341e+00,8.284918436357404659e+00
8.320000000000058904e+00,8.299256793460870085e+00
8.330000000000060467e+00,8.313554391106357855e+00
8.340000000000062030e+00,8.327811010260454339e+00
8.350000000000063594e+00,8.342026503653780622e+00
8.360000000000065157e+00,8.356186268909805648e+00
8.370000000000066720e+00,8.370320460793561068e+00
8.380000000000068283e+00,8.384413349244862701e+00
8.390000000000069846e+00,8.398464874440421113e+00
8.400000000000071410e+00,8.412474809918990104e+00
8.410000000000072973e+00,8.426442851831811964e+00
8.420000000000074536e+00,8.440360936076309883e+00
8.430000000000076099e+00,8.454246041954249336e+00
8.440000000000077662e+00,8.468089463293672736e+00
8.450000000000079226e+00,8.481891004475730966e+00
8.460000000000080789e+00,8.495650214792512145e+00
8.470000000000082352e+00,8.509366766060971088e+00
8.480000000000083915e+00,8.523040678648104773e+00
8.490000000000085478e+00,8.536673261776307697e+00
8.500000000000087041e+00,8.550263850387739950e+00
8.510000000000088605e+00,8.563811869907862473e+00
8.520000000000090168e+00,8.577316917552945341e+00
8.530000000000091731e+00,8.590779014236460398e+00
8.540000000000093294e+00,8.604198064999344808e+00
8.550000000000094857e+00,8.617575615843048098e+00
8.560000000000096421e+00,8.630910479832397897e+00
8.570000000000097984e+00,8.644202121516332937e+00
8.580000000000099547e+00,8.657450575742096532e+00
8.590000000000101110e+00,8.670655910396067867e+00
8.600000000000102673e+00,8.683817776498063523e+00
8.610000000000104237e+00,8.696937811462699841e+00
8.620000000000105800e+00,8.710014511010676586e+00
8.630000000000107363e+00,8.723047780414550090e+00
8.640000000000108926e+00,8.736037738318685797e+00
8.650000000000110489e+00,8.748984409008883745e+00
8.660000000000112053e+00,8.761886875792399110e+00
8.670000000000113616e+00,8.774747303941705212e+00
8.680000000000115179e+00,8.787564170899649696e+00
8.690000000000116742e+00,8.800337536754391010e+00
8.700000000000118305e+00,8.813067446405774774e+00
8.710000000000119869e+00,8.825744369350282170e+00
8.720000000000121432e+00,8.838387622193081938e+00
8.730000000000122995e+00,8.850987144470405354e+00
8.740000000000124558e+00,8.863543080315547940e+00
8.750000000000126121e+00,8.876055375957466964e+00
8.760000000000127685e+00,8.888523937848347600e+00
8.770000000000129248e+00,8.900947927528076065e+00
8.780000000000130811e+00,8.913329135896606914e+00
8.790000000000132374e+00,8.925666724936576202e+00
8.800000000000133937e+00,8.937960585607182651e+00
8.810000000000135500e+00,8.950210591403962468e+00
8.820000000000137064e+00,8.962416290749800396e+00
8.830000000000138627e+00,8.974577239046453769e+00
8.840000000000140190e+00,8.986695990422916225e+00
8.850000000000141753e+00,8.998770954043830983e+00
8.860000000000143316e+00,9.010801946076359314e+00
8.870000000000144880e+00,9.022788570888003790e+00
8.880000000000146443e+00,9.034730873792611305e+00
8.890000000000148006e+00,9.046630210921545512e+00
8.900000000000149569e+00,9.058485874784189207e+00
8.910000000000151132e+00,9.070297525450595089e+00
8.920000000000152696e+00,9.082064671950774937e+00
8.930000000000154259e+00,9.093787812052031683e+00
8.940000000000155822e+00,9.105466497505531720e+00
8.950000000000157385e+00,9.117102789778435579e+00
8.960000000000158948e+00,9.128695053378930169e+00
8.970000000000160512e+00,9.140242686373035497e+00
8.980000000000162075e+00,9.151746318781956546e+00
8.990000000000163638e+00,9.163206018113825735e+00
9.000000000000165201e+00,9.174622793539349175e+00
9.010000000000166764e+00,9.185995678267495634e+00
9.020000000000168328e+00,9.197323864839628271e+00
9.030000000000169891e+00,9.208607992122232133e+00
9.040000000000171454e+00,9.219848655723769326e+00
9.050000000000173017e+00,9.231045040471865804e+00
9.060000000000174580e+00,9.242198900370706127e+00
9.070000000000176144e+00,9.253308004549769095e+00
9.080000000000177707e+00,9.264373014149462904e+00
9.090000000000179270e+00,9.275394752901398476e+00
9.100000000000180833e+00,9.286372785474597435e+00
9.110000000000182396e+00,9.297307913346511299e+00
9.120000000000183960e+00,9.308198361647932018e+00
9.130000000000185523e+00,9.319044737383229915e+00
9.140000000000187086e+00,9.329847889132821592e+00
9.150000000000188649e+00,9.340608013250015773e+00
9.160000000000190212e+00,9.351323705426342059e+00
9.170000000000191775e+00,9.361996305474619362e+00
9.180000000000193339e+00,9.372624859446727186e+00
9.190000000000194902e+00,9.383210268873202864e+00
9.200000000000196465e+00,9.393753117407015907e+00
9.210000000000198028e+00,9.404252089594926645e+00
9.220000000000199591e+00,9.414707609509051167e+00
9.230000000000201155e+00,9.425119242644882434e+00
9.240000000000202718e+00,9.435487870919068598e+00
9.250000000000204281e+00,9.445814242066532529e+00
9.260000000000205844e+00,9.456097413149219477e+00
9.270000000000207407e+00,9.466336920599868421e+00
9.280000000000208971e+00,9.476532761644342884e+00
9.290000000000210534e+00,9.486685798776139933e+00
9.300000000000212097e+00,9.496796782282704186e+00
9.310000000000213660e+00,9.506852403049506961e+00
9.320000000000215223e+00,9.516877726032802798e+00
9.330000000000216787e+00,9.526859373974073009e+00
9.340000000000218350e+00,9.536798452887357058e+00
9.350000000000219913e+00,9.546695713108853454e+00
9.360000000000221476e+00,9.556551245384181215e+00
9.370000000000223039e+00,9.566362111452587413e+00
9.380000000000224603e+00,9.576130950171446443e+00
9.390000000000226166e+00,9.585857486937925387e+00
9.400000000000227729e+00,9.595542483039238846e+00
9.410000000000229292e+00,9.605186298369982723e+00
9.420000000000230855e+00,9.614785954370717036e+00
9.430000000000232419e+00,9.624343585867954687e+00
9.440000000000233982e+00,9.633859258360939037e+00
9.450000000000235545e+00,9.643333703814562341e+00
9.460000000000237108e+00,9.652767411901226779e+00
9.470000000000238671e+00,9.662157535193983904e+00
9.480000000000240234e+00,9.671505722463525245e+00
9.490000000000241798e+00,9.680812326448592131e+00
9.500000000000243361e+00,9.690078048088526685e+00
9.510000000000244924e+00,9.699303365949763389e+00
9.520000000000246487e+00,9.708485747221420326e+00
9.530000000000248050e+00,9.717626356570139734e+00
9.540000000000249614e+00,9.726725786143617825e+00
9.550000000000251177e+00,9.735784703760479886e+00
9.560000000000252740e+00,9.744803538932195863e+00
9.570000000000254303e+00,9.753770278389840342e+00
9.580000000000255866e+00,9.762705667130642695e+00
9.590000000000257430e+00,9.771600076646549837e+00
9.600000000000258993e+00,9.780454366872639582e+00
9.610000000000260556e+00,9.789268913412982442e+00
9.620000000000262119e+00,9.798041782686141232e+00
9.630000000000263682e+00,9.806772313157704701e+00
9.640000000000265246e+00,9.815463706689762091e+00
9.650000000000266809e+00,9.824115343517497934e+00
9.660000000000268372e+00,9.832727589431456749e+00
9.670000000000269935e+00,9.841298653624747317e+00
9.680000000000271498e+00,9.849827877878766458e+00
9.690000000000273062e+00,9.858318267501864796e+00
9.700000000000274625e+00,9.866769321953526628e+00
9.710000000000276188e+00,9.875181343034242332e+00
9.720000000000277751e+00,9.883552636287092241e+00
9.730000000000279314e+00,9.891882601698753774e+00
9.740000000000280878e+00,9.900174080878628047e+00
9.750000000000282441e+00,9.908426654289741009e+00
9.760000000000284004e+00,9.916640554566789945e+00
9.770000000000285567e+00,9.924814147143322884e+00
9.780000000000287130e+00,9.932946932530406059e+00
9.790000000000288694e+00,9.941041619338701452e+00
9.800000000000290257e+00,9.949097833546314718e+00
9.810000000000291820e+00,9.957115732885153392e+00
9.820000000000293383e+00,9.965093721096828006e+00
9.830000000000294946e+00,9.973031426553887968e+00
9.840000000000296509e+00,9.980931453995221858e+00
9.850000000000298073e+00,9.988793441613211144e+00
9.860000000000299636e+00,9.996617465907377209e+00
9.870000000000301199e+00,1.000440196169995843e+01
9.880000000000302762e+00,1.001214669910296351e+01
9.890000000000304325e+00,1.001985420622172995e+01
9.900000000000305889e+00,1.002752410193370380e+01
9.910000000000307452e+00,1.003515637462899690e+01
9.920000000000309015e+00,1.004274949566850950e+01
9.930000000000310578e+00,1.005030337960054609e+01
9.940000000000312141e+00,1.005782050275831097e+01
9.950000000000313705e+00,1.006530043549036790e+01
9.960000000000315268e+00,1.007274306986334622e+01
9.970000000000316831e+00,1.008014693069965517e+01
9.980000000000318394e+00,1.008751207021411389e+01
9.990000000000319957e+00,1.009484093588522668e+01
1.000000000000032152e+01,1.010213302097909605e+01
1.001000000000032308e+01,1.010938811339716636e+01
1.002000000000032465e+01,1.011660481906679010e+01
1.003000000000032621e+01,1.012378331217603389e+01
1.004000000000032777e+01,1.013092603243313761e+01
1.005000000000032934e+01,1.013803236880418979e+01
1.006000000000033090e+01,1.014510199595896012e+01
1.007000000000033246e+01,1.015213363871293240e+01
1.008000000000033403e+01,1.015912756828878116e+01
1.009000000000033559e+01,1.016608623594942884e+01
1.010000000000033715e+01,1.017300890011071246e+01
1.011000000000033872e+01,1.017989511218977583e+01
1.012000000000034028e+01,1.018674376582687557e+01
1.013000000000034184e+01,1.019355519411215383e+01
1.014000000000034341e+01,1.020033187745032066e+01
1.015000000000034497e+01,1.020707291808432160e+01
1.016000000000034653e+01,1.021377773229430730e+01
1.017000000000034809e+01,1.022044544671696542e+01
1.018000000000034966e+01,1.022707641042999782e+01
1.019000000000035122e+01,1.023367314858115762e+01
1.020000000000035278e+01,1.024023458229638806e+01
1.021000000000035435e+01,1.024675997407030437e+01
1.022000000000035591e+01,1.025324863405857556e+01
1.023000000000035747e+01,1.025970216419800352e+01
1.024000000000035904e+01,1.026612079229551355e+01
1.025000000000036060e+01,1.027250444949994801e+01
1.026000000000036216e+01,1.027885227619778163e+01
1.027000000000036373e+01,1.028516386504294644e+01
1.028000000000036529e+01,1.029144090836976844e+01
1.029000000000036685e+01,1.029768343049453350e+01
1.030000000000036842e+01,1.030389127088282919e+01
1.031000000000036998e+01,1.031006352144696692e+01
1.032000000000037154e+01,1.031620001191907932e+01
1.033000000000037311e+01,1.032230253720511470e+01
1.034000000000037467e+01,1.032837089858309554e+01
1.035000000000037623e+01,1.033440483474672789e+01
1.036000000000037780e+01,1.034040345805284744e+01
1.037000000000037936e+01,1.034636678116638819e+01
1.038000000000038092e+01,1.035229671266499096e+01
1.039000000000038249e+01,1.035819281141059633e+01
1.040000000000038405e+01,1.036405470518786842e+01
1.041000000000038561e+01,1.036988160799108982e+01
1.042000000000038717e+01,1.037567365099452843e+01
1.043000000000038874e+01,1.038143286622765160e+01
1.044000000000039030e+01,1.038715868560847255e+01
1.045000000000039186e+01,1.039285045932059859e+01
1.046000000000039343e+01,1.039850749541399111e+01
1.047000000000039499e+01,1.040413009366925579e+01
1.048000000000039655e+01,1.040972052627349953e+01
1.049000000000039812e+01,1.041527774668157491e+01
1.050000000000039968e+01,1.042080105326659023e+01
1.051000000000040124e+01,1.042628331868319691e+01
1.052000000000040281e+01,1.043173952057786380e+01
1.053000000000040437e+01,1.043716279171475136e+01
1.054000000000040593e+01,1.044255309411638066e+01
1.055000000000040750e+01,1.044790966877132732e+01
1.056000000000040906e+01,1.045323225802175315e+01
1.057000000000041062e+01,1.045852247052927808e+01
1.058000000000041219e+01,1.046378019746888910e+01
1.059000000000041375e+01,1.046900512578019971e+01
1.060000000000041531e+01,1.047419655797138915e+01
1.061000000000041688e+01,1.047935442712083187e+01
1.062000000000041844e+01,1.048448051877307918e+01
1.063000000000042000e+01,1.048957438494881700e+01
1.064000000000042157e+01,1.049463558476257674e+01
1.065000000000042313e+01,1.049966357802105321e+01
1.066000000000042469e+01,1.050465839257971368e+01
1.067000000000042625e+01,1.050962200005442782e+01
1.068000000000042782e+01,1.051455360519333482e+01
1.069000000000042938e+01,1.051945265850144295e+01
1.070000000000043094e+01,1.052431886630548519e+01
1.071000000000043251e+01,1.052915226776281088e+01
1.072000000000043407e+01,1.053395488305360672e+01
1.073000000000043563e+01,1.053872579773692664e+01
1.074000000000043720e+01,1.054346427723576340e+01
1.075000000000043876e+01,1.054817010258512511e+01
1.076000000000044032e+01,1.055284467155848560e+01
1.077000000000044189e+01,1.055748778744372984e+01
1.078000000000044345e+01,1.056209933744978713e+01
1.079000000000044501e+01,1.056667864027854264e+01
1.080000000000044658e+01,1.057122565605626363e+01
1.081000000000044814e+01,1.057574195023873287e+01
1.082000000000044970e+01,1.058022706166788396e+01
1.083000000000045127e+01,1.058468070747586509e+01
1.084000000000045283e+01,1.058910234490459246e+01
1.085000000000045439e+01,1.059349200684590997e+01
1.086000000000045596e+01,1.059785154037209409e+01
1.087000000000045752e+01,1.060218008689059843e+01
1.088000000000045908e+01,1.060647721797164067e+01
1.089000000000046064e+01,1.061071693819062745e+01
1.090000000000046221e+01,1.061495255425025519e+01
1.091000000000046377e+01,1.061915707317142221e+01
1.092000000000046533e+01,1.062333074226992480e+01
1.093000000000046690e+01,1.062747308625199238e+01
1.094000000000046846e+01,1.063158390552255028e+01
1.095000000000047002e+01,1.063566462649434285e+01
1.096000000000047159e+01,1.063971493602534224e+01
1.097000000000047315e+01,1.064373453180378704e+01
1.098000000000047471e+01,1.064772295912104738e+01
1.099000000000047628e+01,1.065168018777576719e+01
1.100000000000047784e+01,1.065560785827521073e+01
1.101000000000047940e+01,1.065950527518278435e+01
1.102000000000048097e+01,1.066337201597862006e+01
1.103000000000048253e+01,1.066720787670375259e+01
1.104000000000048409e+01,1.067101282382220262e+01
1.105000000000048566e+01,1.067478872234999798e+01
1.106000000000048722e+01,1.067853446656871697e+01
1.107000000000048878e+01,1.068224960383038891e+01
1.108000000000049035e+01,1.068593392906026551e+01
1.109000000000049191e+01,1.068958874716194174e+01
1.110000000000049347e+01,1.069321383852753016e+01
1.111000000000049504e+01,1.069680887572349448e+01
1.112000000000049660e+01,1.070037346510703458e+01
1.113000000000049816e+01,1.070390752368738063e+01
1.114000000000049972e+01,1.070741258524085282e+01
1.115000000000050129e+01,1.071088802099583859e+01
1.116000000000050285e+01,1.071433345895482248e+01
1.117000000000050441e+01,1.071774874263042321e+01
1.118000000000050598e+01,1.072113370435082658e+01
1.119000000000050754e+01,1.072449013965396958e+01
1.120000000000050910e+01,1.072781703150941723e+01
1.121000000000051067e+01,1.073111396851998478e+01
1.122000000000051223e+01,1.073438077109826239e+01
1.123000000000051379e+01,1.073761849540126079e+01
1.124000000000051536e+01,1.074082710529939888e+01
1.125000000000051692e+01,1.074400625166326151e+01
1.126000000000051848e+01,1.074715557573516378e+01
1.127000000000052005e+01,1.075027503217836866e+01
1.128000000000052161e+01,1.075336586031273711e+01
1.129000000000052317e+01,1.075642767643851627e+01
1.130000000000052474e+01,1.075946002450878680e+01
1.131000000000052630e+01,1.076246278271998591e+01
1.132000000000052786e+01,1.076543586131974806e+01
1.133000000000052943e+01,1.076838076488292373e+01
1.134000000000053099e+01,1.077129671033984337e+01
1.135000000000053255e+01,1.077418320991369782e+01
1.136000000000053411e+01,1.077704006775651280e+01
1.137000000000053568e+01,1.077986844847286818e+01
1.138000000000053724e+01,1.078266813423164550e+01
1.139000000000053880e+01,1.078543881811381411e+01
1.140000000000054037e+01,1.078818017984617939e+01
1.141000000000054193e+01,1.079089212403651388e+01
1.142000000000054349e+01,1.079357600852583232e+01
1.143000000000054506e+01,1.079623125473399270e+01
1.144000000000054662e+01,1.079885745740298830e+01
1.145000000000054818e+01,1.080145456314179242e+01
1.146000000000054975e+01,1.080402244048510951e+01
1.147000000000055131e+01,1.080656268534005804e+01
1.148000000000055287e+01,1.080907424780456694e+01
1.149000000000055444e+01,1.081155677390842840e+01
1.150000000000055600e+01,1.081401008794161456e+01
1.151000000000055756e+01,1.081643540738923548e+01
1.152000000000055913e+01,1.081883246403981502e+01
1.153000000000056069e+01,1.082120072373425756e+01
1.154000000000056225e+01,1.082354008392357159e+01
1.155000000000056382e+01,1.082585041638173706e+01
1.156000000000056538e+01,1.082813310987214805e+01
1.157000000000056694e+01,1.083038755972264866e+01
1.158000000000056851e+01,1.083261313263150782e+01
1.159000000000057007e+01,1.083480966635835685e+01
1.160000000000057163e+01,1.083697816827037386e+01
1.161000000000057319e+01,1.083911852789663044e+01
1.162000000000057476e+01,1.084123065653265527e+01
1.163000000000057632e+01,1.084331393247065378e+01
1.164000000000057788e+01,1.084536834769344082e+01
1.165000000000057945e+01,1.084739506010227927e+01
1.166000000000058101e+01,1.084939364230697123e+01
1.167000000000058257e+01,1.085136392125379245e+01
1.168000000000058414e+01,1.085330547615633634e+01
1.169000000000058570e+01,1.085521848038534642e+01
1.170000000000058726e+01,1.085710386838902153e+01
1.171000000000058883e+01,1.085896109517850050e+01
1.172000000000059039e+01,1.086078996992037204e+01
1.173000000000059195e+01,1.086258989358579896e+01
1.174000000000059352e+01,1.086436211120262030e+01
1.175000000000059508e+01,1.086610621963713896e+01
1.176000000000059664e+01,1.086782211976386137e+01
1.177000000000059821e+01,1.086950972274802751e+01
1.178000000000059977e+01,1.087116849884598224e+01
1.179000000000060133e+01,1.087279972953610141e+01
1.180000000000060290e+01,1.087440288019422141e+01
1.181000000000060446e+01,1.087597769199728504e+01
1.182000000000060602e+01,1.087752396254089504e+01
1.183000000000060759e+01,1.087904213815110310e+01
1.184000000000060915e+01,1.088053233890830285e+01
1.185000000000061071e+01,1.088199439711340943e+01
1.186000000000061227e+01,1.088342808673506212e+01
1.187000000000061384e+01,1.088483336632913279e+01
1.188000000000061540e+01,1.088621073873626699e+01
1.189000000000061696e+01,1.088756008061431402e+01
1.190000000000061853e+01,1.088888113558056148e+01
1.191000000000062009e+01,1.089017390145981778e+01
1.192000000000062165e+01,1.089143834775473962e+01
1.193000000000062322e+01,1.089267500004779166e+01
1.194000000000062478e+01,1.089388351289518297e+01
1.195000000000062634e+01,1.089506362202970280e+01
1.196000000000062791e+01,1.089621511719148472e+01
1.197000000000062947e+01,1.089733872077041354e+01
1.198000000000063103e+01,1.089843425399195453e+01
1.199000000000063260e+01,1.089950150924946470e+01
1.200000000000063416e+01,1.090054035897950158e+01
1.201000000000063572e+01,1.090155067325706639e+01
1.202000000000063729e+01,1.090253317824895518e+01
1.203000000000063885e+01,1.090348771770326053e+01
1.204000000000064041e+01,1.090441355850296290e+01
1.205000000000064198e+01,1.090531064026791697e+01
1.206000000000064354e+01,1.090617965651611598e+01
1.207000000000064510e+01,1.090702050052506422e+01
1.208000000000064666e+01,1.090783324430672963e+01
1.209000000000064823e+01,1.090861720828860371e+01
1.210000000000064979e+01,1.090937248026324369e+01
1.211000000000065135e+01,1.091009974118401971e+01
1.212000000000065292e+01,1.091079871398639156e+01
1.213000000000065448e+01,1.091146937566533381e+01
1.214000000000065604e+01,1.091211130116358419e+01
1.215000000000065761e+01,1.091272456850746053e+01
1.216000000000065917e+01,1.091330980729664546e+01
1.217000000000066073e+01,1.091386682416958465e+01
1.218000000000066230e+01,1.091439514492290641e+01
1.219000000000066386e+01,1.091489431188465176e+01
1.220000000000066542e+01,1.091536513022667165e+01
1.221000000000066699e+01,1.091580758200099055e+01
1.222000000000066855e+01,1.091622138771253603e+01
1.223000000000067011e+01,1.091660649230686175e+01
1.224000000000067168e+01,1.091696271737272284e+01
1.225000000000067324e+01,1.091729054836205037e+01
1.226000000000067480e+01,1.091758987809608428e+01
1.227000000000067637e+01,1.091786036792777637e+01
1.228000000000067793e+01,1.091810174607653039e+01
1.229000000000067949e+01,1.091831444934598849e+01
1.230000000000068106e+01,1.091849854235422512e+01
1.231000000000068262e+01,1.091865397716311747e+01
1.232000000000068418e+01,1.091878052336233651e+01
1.233000000000068574e+01,1.091887802851879741e+01
1.234000000000068731e+01,1.091894683164583668e+01
1.235000000000068887e+01,1.091898692024766149e+01
1.236000000000069043e+01,1.091899814816247272e+01
1.237000000000069200e+01,1.091898024459875316e+01
1.238000000000069356e+01,1.091893333613080941e+01
1.239000000000069512e+01,1.091885763532317810e+01
1.240000000000069669e+01,1.091875310525502130e+01
1.241000000000069825e+01,1.091861967128320998e+01
1.242000000000069981e+01,1.091845736510313003e+01
1.243000000000070138e+01,1.091826595055659510e+01
1.244000000000070294e+01,1.091804571444785310e+01
1.245000000000070450e+01,1.091779651121668948e+01
1.246000000000070607e+01,1.091751854239502961e+01
1.247000000000070763e+01,1.091721162151045732e+01
1.248000000000070919e+01,1.091687586658470011e+01
1.249000000000071076e+01,1.091651124887618352e+01
1.250000000000071232e+01,1.091611763308544525e+01
1.251000000000071388e+01,1.091569505874898738e+01
1.252000000000071545e+01,1.091524370394897403e+01
1.253000000000071701e+01,1.091476361499264058e+01
1.254000000000071857e+01,1.091425465078821588e+01
1.255000000000072014e+01,1.091371687033604942e+01
1.256000000000072170e+01,1.091315044412242941e+01
1.257000000000072326e+01,1.091255542027763425e+01
1.258000000000072482e+01,1.091193178815582954e+01
1.259000000000072639e+01,1.091127933106290726e+01
1.260000000000072795e+01,1.091059806852013736e+01
1.261000000000072951e+01,1.090988861831825218e+01
1.262000000000073108e+01,1.090915076954284046e+01
1.263000000000073264e+01,1.090838449841571389e+01
1.264000000000073420e+01,1.090758969274520496e+01
1.265000000000073577e+01,1.090676659004768823e+01
1.266000000000073733e+01,1.090591561679129029e+01
1.267000000000073889e+01,1.090503694968966641e+01
1.268000000000074046e+01,1.090412988156266039e+01
1.269000000000074202e+01,1.090319485860608850e+01
1.270000000000074358e+01,1.090223215489417541e+01
1.271000000000074515e+01,1.090124212914343360e+01
1.272000000000074671e+01,1.090022487273090235e+01
1.273000000000074827e+01,1.089917992141490188e+01
1.274000000000074984e+01,1.089810727458537087e+01
1.275000000000075140e+01,1.089700765064273824e+01
1.276000000000075296e+01,1.089588148160556713e+01
1.277000000000075453e+01,1.089472847886267459e+01
1.278000000000075609e+01,1.089354880265662828e+01
1.279000000000075765e+01,1.089234238824120027e+01
1.280000000000075921e+01,1.089110990522554445e+01
1.281000000000076078e+01,1.088985181069293162e+01
1.282000000000076234e+01,1.088856763653077309e+01
1.283000000000076390e+01,1.088725763891870457e+01
1.284000000000076547e+01,1.088592214552672743e+01
1.285000000000076703e+01,1.088456173389981885e+01
1.286000000000076859e+01,1.088317672739821873e+01
1.287000000000077016e+01,1.088176689951701093e+01
1.288000000000077172e+01,1.088033258577910445e+01
1.289000000000077328e+01,1.087887440551183715e+01
1.290000000000077485e+01,1.087739246665821469e+01
1.291000000000077641e+01,1.087588730897379108e+01
1.292000000000077797e+01,1.087435864736805513e+01
1.293000000000077954e+01,1.087280735154327260e+01
1.294000000000078110e+01,1.087123382424599782e+01
1.295000000000078266e+01,1.086963815183243653e+01
1.296000000000078423e+01,1.086802090456990300e+01
1.297000000000078579e+01,1.086638243060818354e+01
1.298000000000078735e+01,1.086472312643676830e+01
1.299000000000078892e+01,1.086304351766573006e+01
1.300000000000079048e+01,1.086134366361732972e+01
1.301000000000079204e+01,1.085962422181228959e+01
1.302000000000079361e+01,1.085788539696507371e+01
1.303000000000079517e+01,1.085612739609128141e+01
1.304000000000079673e+01,1.085435070827733028e+01
1.305000000000079829e+01,1.085255564981422083e+01
1.306000000000079986e+01,1.085074268161956113e+01
1.307000000000080142e+01,1.084891198830745296e+01
1.308000000000080298e+01,1.084706374121331152e+01
1.309000000000080455e+01,1.084519837893214955e+01
1.310000000000080611e+01,1.084331618096396355e+01
1.311000000000080767e+01,1.084141758290549262e+01
1.312000000000080924e+01,1.083950265091798215e+01
1.313000000000081080e+01,1.083757170333795372e+01
1.314000000000081236e+01,1.083562503527515020e+01
1.315000000000081393e+01,1.083366290851788705e+01
1.316000000000081549e+01,1.083168573047822747e+01
1.317000000000081705e+01,1.082969354761328162e+01
1.318000000000081862e+01,1.082768662284469130e+01
1.319000000000082018e+01,1.082566522795814024e+01
1.320000000000082174e+01,1.082362960953405917e+01
1.321000000000082331e+01,1.082158013656561479e+01
1.322000000000082487e+01,1.081951690244768827e+01
1.323000000000082643e+01,1.081743999195795425e+01
1.324000000000082800e+01,1.081534973360043850e+01
1.325000000000082956e+01,1.081324635439959181e+01
1.326000000000083112e+01,1.081113018271696902e+01
1.327000000000083269e+01,1.080900128879709854e+01
1.328000000000083425e+01,1.080685973308639092e+01
1.329000000000083581e+01,1.080470583077483582e+01
1.330000000000083737e+01,1.080253978811396109e+01
1.331000000000083894e+01,1.080036178732040852e+01
1.332000000000084050e+01,1.079817209663732669e+01
1.333000000000084206e+01,1.079597064832255526e+01
1.334000000000084363e+01,1.079375774683513356e+01
1.335000000000084519e+01,1.079153356989137080e+01
1.336000000000084675e+01,1.078929827381710638e+01
1.337000000000084832e+01,1.078705209384078145e+01
1.338000000000084988e+01,1.078479530113808238e+01
1.339000000000085144e+01,1.078252750310840824e+01
1.340000000000085301e+01,1.078024919793400827e+01
1.341000000000085457e+01,1.077796051314730263e+01
1.342000000000085613e+01,1.077566165840593371e+01
1.343000000000085770e+01,1.077335257866570828e+01
1.344000000000085926e+01,1.077103354004490754e+01
1.345000000000086082e+01,1.076870466230234413e+01
1.346000000000086239e+01,1.076636605426260829e+01
1.347000000000086395e+01,1.076401791389721296e+01
1.348000000000086551e+01,1.076166019154817377e+01
1.349000000000086708e+01,1.075929311969607483e+01
1.350000000000086864e+01,1.075691679949688506e+01
1.351000000000087020e+01,1.075453131568017184e+01
1.352000000000087176e+01,1.075213686988262651e+01
1.353000000000087333e+01,1.074973342574264379e+01
1.354000000000087489e+01,1.074732114572230657e+01
1.355000000000087645e+01,1.074490013367243080e+01
1.356000000000087802e+01,1.074247045271518886e+01
1.357000000000087958e+01,1.074003231557916749e+01
1.358000000000088114e+01,1.073758568020307891e+01
1.359000000000088271e+01,1.073513067100465079e+01
1.360000000000088427e+01,1.073266737583366037e+01
1.361000000000088583e+01,1.073019584953712524e+01
1.362000000000088740e+01,1.072771631491930577e+01
1.363000000000088896e+01,1.072522871396898836e+01
1.364000000000089052e+01,1.072273313945125039e+01
1.365000000000089209e+01,1.072022966148804102e+01
1.366000000000089365e+01,1.071771834111089561e+01
1.367000000000089521e+01,1.071519940530251347e+01
1.368000000000089678e+01,1.071267281658772674e+01
1.369000000000089834e+01,1.071013855528922676e+01
1.370000000000089990e+01,1.070759671917888056e+01
1.371000000000090147e+01,1.070504738820488200e+01
1.372000000000090303e+01,1.070249077983552155e+01
1.373000000000090459e+01,1.069992683215890494e+01
1.374000000000090616e+01,1.069735550910030497e+01
1.375000000000090772e+01,1.069477689620608629e+01
1.376000000000090928e+01,1.069219109889111152e+01
1.377000000000091084e+01,1.068959830693095014e+01
1.378000000000091241e+01,1.068699844123825926e+01
1.379000000000091397e+01,1.068439144790489692e+01
1.380000000000091553e+01,1.068177741478878318e+01
1.381000000000091710e+01,1.067915647030449122e+01
1.382000000000091866e+01,1.067652876677233209e+01
1.383000000000092022e+01,1.067389421077582412e+01
1.384000000000092179e+01,1.067125273051008350e+01
1.385000000000092335e+01,1.066860443892013066e+01
1.386000000000092491e+01,1.066594945884165213e+01
1.387000000000092648e+01,1.066328791973166190e+01
1.388000000000092804e+01,1.066061970931287917e+01
1.389000000000092960e+01,1.065794474480840037e+01
1.390000000000093117e+01,1.065526317655330502e+01
1.391000000000093273e+01,1.065257509364995769e+01
1.392000000000093429e+01,1.064988061750364068e+01
1.393000000000093586e+01,1.064717961309974825e+01
1.394000000000093742e+01,1.064447199959260359e+01
1.395000000000093898e+01,1.064175796628323312e+01
1.396000000000094055e+01,1.063903755186764499e+01
1.397000000000094211e+01,1.063631087657320151e+01
1.398000000000094367e+01,1.063357778496159156e+01
1.399000000000094524e+01,1.063083821817509289e+01
1.400000000000094680e+01,1.062809236884053377e+01
1.401000000000094836e+01,1.062534024935509436e+01
1.402000000000094992e+01,1.062258196773945684e+01
1.403000000000095149e+01,1.061981736314977454e+01
1.404000000000095305e+01,1.061704640326822258e+01
1.405000000000095461e+01,1.061426925478412997e+01
1.406000000000095618e+01,1.061148592227852561e+01
1.407000000000095774e+01,1.060869649496940070e+01
1.408000000000095930e+01,1.060590075308728331e+01
1.409000000000096087e+01,1.060309883778087681e+01
1.410000000000096243e+01,1.060029078995104612e+01
1.411000000000096399e+01,1.059747661978277833e+01
1.412000000000096556e+01,1.059465639279367011e+01
1.413000000000096712e+01,1.059183000239306338e+01
1.414000000000096868e+01,1.058899742696225132e+01
1.415000000000097025e+01,1.058615876957965440e+01
1.416000000000097181e+01,1.058331402104837338e+01
1.417000000000097337e+01,1.058046324499480306e+01
1.418000000000097494e+01,1.057760634841658032e+01
1.419000000000097650e+01,1.057474331506937659e+01
1.420000000000097806e+01,1.057187422484319939e+01
1.421000000000097963e+01,1.056899904941939994e+01
1.422000000000098119e+01,1.056611787139269865e+01
1.423000000000098275e+01,1.056323061191520196e+01
1.424000000000098431e+01,1.056033726310140963e+01
1.425000000000098588e+01,1.055743784172582167e+01
1.426000000000098744e+01,1.055453231515383550e+01
1.427000000000098900e+01,1.055162081149071440e+01
1.428000000000099057e+01,1.054870324091917055e+01
1.429000000000099213e+01,1.054577963141230157e+01
1.430000000000099369e+01,1.054284989140207074e+01
1.431000000000099526e+01,1.053991400519161559e+01
1.432000000000099682e+01,1.053697216156014349e+01
1.433000000000099838e+01,1.053402425352815186e+01
1.434000000000099995e+01,1.053107029185398247e+01
1.435000000000100151e+01,1.052811016986456849e+01
1.436000000000100307e+01,1.052514385430866994e+01
1.437000000000100464e+01,1.052217159398163915e+01
1.438000000000100620e+01,1.051919325504827185e+01
1.439000000000100776e+01,1.051620882992355277e+01
1.440000000000100933e+01,1.051321819723351680e+01
1.441000000000101089e+01,1.051022132193905989e+01
1.442000000000101245e+01,1.050721851300713539e+01
1.443000000000101402e+01,1.050420959662445242e+01
1.444000000000101558e+01,1.050119454960266197e+01
1.445000000000101714e+01,1.049817323028050353e+01
1.446000000000101871e+01,1.049514562174611854e+01
1.447000000000102027e+01,1.049211208137883844e+01
1.448000000000102183e+01,1.048907239961122073e+01
1.449000000000102339e+01,1.048602653266431872e+01
1.450000000000102496e+01,1.048297431473650931e+01
1.451000000000102652e+01,1.047991577279852748e+01
1.452000000000102808e+01,1.047685129327468800e+01
1.453000000000102965e+01,1.047378062680655475e+01
1.454000000000103121e+01,1.047070370891889368e+01
1.455000000000103277e+01,1.046762035423863324e+01
1.456000000000103434e+01,1.046453065519724035e+01
1.457000000000103590e+01,1.046143499621564033e+01
1.458000000000103746e+01,1.045833309658424071e+01
1.459000000000103903e+01,1.045522486817788987e+01
1.460000000000104059e+01,1.045211010948306907e+01
1.461000000000104215e+01,1.044898899912471535e+01
1.462000000000104372e+01,1.044586189596950376e+01
1.463000000000104528e+01,1.044272848784375896e+01
1.464000000000104684e+01,1.043958866429050758e+01
1.465000000000104841e+01,1.043644220756241481e+01
1.466000000000104997e+01,1.043328941268589816e+01
1.467000000000105153e+01,1.043013057539279487e+01
1.468000000000105310e+01,1.042696535806515357e+01
1.469000000000105466e+01,1.042379362744851434e+01
1.470000000000105622e+01,1.042061515082586709e+01
1.471000000000105778e+01,1.041743037768588920e+01
1.472000000000105935e+01,1.041423949142222583e+01
1.473000000000106091e+01,1.041104213907731335e+01
1.474000000000106247e+01,1.040783816931973504e+01
1.475000000000106404e+01,1.040462740591151913e+01
1.476000000000106560e+01,1.040141029204037437e+01
1.477000000000106716e+01,1.039818700557998454e+01
1.478000000000106873e+01,1.039495715338410520e+01
1.479000000000107029e+01,1.039172058162483836e+01
1.480000000000107185e+01,1.038847718181970592e+01
1.481000000000107342e+01,1.038522734684786286e+01
1.482000000000107498e+01,1.038197128056823715e+01
1.483000000000107654e+01,1.037870853938076365e+01
1.484000000000107811e+01,1.037543898229477435e+01
1.485000000000107967e+01,1.037216248743176905e+01
1.486000000000108123e+01,1.036887954603249185e+01
1.487000000000108280e+01,1.036559030242688806e+01
1.488000000000108436e+01,1.036229426334456605e+01
1.489000000000108592e+01,1.035899132187322635e+01
1.490000000000108749e+01,1.035568138795276028e+01
1.491000000000108905e+01,1.035236492823392496e+01
1.492000000000109061e+01,1.034904209509042872e+01
1.493000000000109218e+01,1.034571233097932463e+01
1.494000000000109374e+01,1.034237559543968743e+01
1.495000000000109530e+01,1.033903182090190853e+01
1.496000000000109686e+01,1.033568146797546561e+01
1.497000000000109843e+01,1.033232463506963583e+01
1.498000000000109999e+01,1.032896072549814548e+01
1.499000000000110155e+01,1.032558960633841139e+01


==> data/sim_vp_all_constr.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.097172225340261953e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.090347763203451770e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.083505234248378102e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.076644729524177002e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.069766356550000808e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.062870240323096027e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.055956524389295303e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.049025371979874954e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.042076967218972072e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.035111516406018062e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.028129249377916210e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.021130420955978657e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.014115312482939402e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.007084233455672617e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.000037523259576666e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.929755530109220629e+00
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.858987275138179740e+00
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.788074873388142194e+00
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.717023110305330391e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.645837174521044943e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.574522682745689295e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.503085706198017846e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.431532798659008066e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.359871026243618886e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.288107998987388925e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.216251904348327528e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.144311542727789899e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.072296365116898187e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.000216512977370797e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.928082860467394966e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.855907059123998337e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.783701585113307786e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.711479789158689258e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.639255949253893618e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.567045326263635019e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.494864222507136020e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.422730043410712852e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.350661362302933099e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.278677988409734567e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.206801038086590339e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.135053009299598514e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.063457859336535805e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.992041085691645286e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.920829810023258588e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.849852865030292115e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.779140884031169989e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.708726392955611573e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.638643904374847970e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.568930013097925347e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.499623492749641684e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.430765392618154053e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.362399133916372129e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.294570604440011152e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.227328250426051426e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.160723164218189218e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.094809166130936262e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.103202040172720899e+01,7.029642878672502704e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.091752559342070938e+01,6.965283794512367344e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.080180418441727141e+01,6.901794365343086213e+00
3.000000000000000000e+01,1.103978545130310351e+01,1.068481573737957291e+01,6.839239987044807734e+00
3.050000000000000000e+01,1.103978545130310351e+01,1.056651753785242320e+01,6.777689020831639155e+00
3.100000000000000000e+01,1.103978545130310351e+01,1.044686441028145651e+01,6.717212793894845824e+00
3.150000000000000000e+01,1.103978545130310351e+01,1.032580851444028092e+01,6.657885576185426757e+00
3.200000000000000000e+01,1.103978545130310351e+01,1.020329911965124303e+01,6.599784529765225116e+00
3.250000000000000000e+01,1.103978545130310351e+01,1.007928235376180659e+01,6.542989626985610485e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.953700923334292128e+00,6.487583533642796496e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.826493800903186582e+00,6.433651453228341310e+00
3.400000000000000000e+01,1.103978545130310351e+01,9.697595874428845519e+00,6.381280928463441526e+00
3.450000000000000000e+01,1.103978545130310351e+01,9.566937553200244082e+00,6.330561596498780474e+00
3.500000000000000000e+01,1.103978545130310351e+01,9.434444323376117936e+00,6.281584894500899630e+00
3.550000000000000000e+01,1.103978545130310351e+01,9.300036245056592321e+00,6.234443712853411590e+00
3.600000000000000000e+01,1.103978545130310351e+01,9.163627381186113752e+00,6.189231993896640027e+00
3.650000000000000000e+01,1.103978545130310351e+01,9.025125146625141426e+00,6.146044275027819026e+00
3.700000000000000000e+01,1.103978545130310351e+01,8.884429563290808574e+00,6.104975176094549205e+00
3.750000000000000000e+01,1.103978545130310351e+01,8.741432404221507468e+00,6.066118832336519162e+00
3.800000000000000000e+01,1.103978545130310351e+01,8.596016205589021908e+00,6.029568275652700926e+00
3.850000000000000000e+01,1.103978545130310351e+01,8.448053120825914419e+00,5.995414768667605365e+00
3.900000000000000000e+01,1.103978545130310351e+01,8.297403584833126899e+00,5.963747097899516625e+00
3.950000000000000000e+01,1.103978545130310351e+01,8.143914748242623958e+00,5.934650834238047956e+00
4.000000000000000000e+01,1.103978545130310351e+01,7.987418631324724849e+00,5.908207570843632794e+00
4.050000000000000000e+01,1.103978545130310351e+01,7.827729933500552129e+00,5.884494150398990264e+00
4.100000000000000000e+01,1.103978545130310351e+01,7.664643416346458515e+00,5.863581895272054645e+00
4.150000000000000000e+01,1.103978545130310351e+01,7.497930753739296961e+00,5.845535855485407772e+00
4.200000000000000000e+01,1.103978545130310351e+01,7.327336709887979360e+00,5.830414090323735365e+00
4.250000000000000000e+01,1.103978545130310351e+01,7.152574460733883477e+00,5.818266999852298227e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.980695755300242666e+00,5.809136722487525439e+00
4.350000000000000000e+01,1.103978545130310351e+01,6.812457889563433788e+00,5.803056604154914311e+00
4.400000000000000000e+01,1.103978545130310351e+01,6.648346842133104673e+00,5.800050767333765123e+00
4.450000000000000000e+01,1.103978545130310351e+01,6.488895647240066289e+00,5.800133786748771669e+00
4.500000000000000000e+01,1.103978545130310351e+01,6.334685767760194430e+00,5.791175151710016067e+00
4.550000000000000000e+01,1.103978545130310351e+01,6.186347305927421658e+00,5.773133502663013061e+00
4.600000000000000000e+01,1.103978545130310351e+01,6.044557626105637738e+00,5.745881831731345812e+00
4.650000000000000000e+01,1.103978545130310351e+01,5.910037911879249428e+00,5.709203396408992326e+00
4.700000000000000000e+01,9.697963573093222323e+00,5.783547157780093428e+00,5.662784071336006697e+00
4.750000000000000000e+01,8.357177688580394559e+00,5.665873124959830420e+00,5.606200508672914751e+00
4.800000000000000000e+01,7.417758048422814277e+00,5.557819893193180150e+00,5.538903061642445280e+00
4.850000000000000000e+01,6.727015845604691791e+00,5.460191839602869912e+00,5.460191839602955177e+00
4.900000000000000000e+01,6.204514627404972948e+00,5.373774178478690544e+00,5.373774178478693209e+00
4.950000000000000000e+01,5.810641587856326673e+00,5.299310598367893199e+00,5.299310598367907410e+00
5.000000000000000000e+01,5.522650480965098474e+00,5.237478996206875514e+00,5.237478996206888837e+00
5.050000000000000000e+01,5.322912682378367677e+00,5.188866766116768225e+00,5.188866766116782436e+00
5.100000000000000000e+01,5.196245484299387485e+00,5.153947459868622794e+00,5.153947459868613912e+00
5.150000000000000000e+01,5.133060797870169445e+00,5.133060797870169445e+00,5.132648811541861811e+00
5.200000000000000000e+01,5.126397897349362687e+00,5.126397897349362687e+00,5.126397897350079447e+00
5.250000000000000000e+01,5.171974718454872111e+00,5.154918236323712044e+00,5.152951709502760380e+00
5.300000000000000000e+01,5.269245263696777037e+00,5.197392754327086806e+00,5.189636077131057235e+00
5.350000000000000000e+01,5.418809759157939610e+00,5.253402419581657767e+00,5.248180201197295780e+00
5.400000000000000000e+01,5.624191876210082874e+00,5.322402756773047194e+00,5.322402756758000564e+00
5.450000000000000000e+01,5.891247791884119955e+00,5.403746363855186807e+00,5.403746363856277490e+00
5.500000000000000000e+01,6.227012845841497501e+00,5.496707747320286330e+00,5.496707747320213500e+00
5.550000000000000000e+01,6.643868301497763973e+00,5.600508498566916238e+00,5.600508498566945548e+00
5.600000000000000000e+01,7.155962050916478745e+00,5.714341126337298071e+00,5.714341126337314059e+00
5.650000000000000000e+01,7.781449808852966221e+00,5.837390301619262978e+00,5.837390301619279853e+00
5.700000000000000000e+01,8.545693614555347040e+00,5.968850758970379644e+00,5.968850758970393855e+00
5.750000000000000000e+01,9.486991104443358580e+00,6.107941548281416111e+00,6.107941548281431210e+00
5.800000000000000000e+01,1.066312249894060749e+01,6.253916691589239463e+00,6.253916691589253674e+00
5.850000000000000000e+01,1.103978545130310351e+01,6.406072550559168910e+00,6.406072550559184897e+00
5.900000000000000000e+01,1.103978545130310351e+01,6.563752355931883109e+00,6.563752355931874227e+00
5.950000000000000000e+01,1.103978545130310351e+01,6.726348409143225737e+00,6.726348409143358076e+00
6.000000000000000000e+01,1.103978545130310351e+01,6.893302462422158605e+00,6.888326627292725490e+00
6.050000000000000000e+01,1.103978545130310351e+01,7.064104740077114641e+00,7.041637315771476224e+00
6.100000000000000000e+01,1.103978545130310351e+01,7.238291999400837895e+00,7.187185330159147512e+00
6.150000000000000000e+01,1.103978545130310351e+01,7.410984673322182026e+00,7.325727874796967853e+00
6.200000000000000000e+01,1.103978545130310351e+01,7.579653218070318665e+00,7.457906018189544461e+00
6.250000000000000000e+01,1.103978545130310351e+01,7.744568414588798966e+00,7.584268057992133549e+00
6.300000000000000000e+01,1.103978545130310351e+01,7.905971856728365665e+00,7.705287160318327722e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.064080185805730494e+00,7.821374913226434522e+00
6.400000000000000000e+01,1.103978545130310351e+01,8.219088565087503184e+00,7.932891894216556494e+00
6.450000000000000000e+01,1.103978545130310351e+01,8.371173554816129680e+00,8.040156017913410835e+00
6.500000000000000000e+01,1.103978545130310351e+01,8.520495509714656635e+00,8.143449208093825220e+00
6.550000000000000000e+01,1.103978545130310351e+01,8.667200592602712916e+00,8.243022787292501263e+00
6.600000000000000000e+01,1.103978545130310351e+01,8.811422476779116053e+00,8.339101872630756418e+00
6.650000000000000000e+01,1.103978545130310351e+01,8.953283794096966730e+00,8.431888992765514956e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.092897373733986655e+00,8.521567088029273762e+00
6.750000000000000000e+01,1.103978545130310351e+01,9.230367307532072019e+00,8.608302017443300258e+00
6.800000000000000000e+01,1.103978545130310351e+01,9.365789870725194532e+00,8.692244668020157050e+00
6.850000000000000000e+01,1.103978545130310351e+01,9.499254321375229182e+00,8.773532740705135780e+00
6.900000000000000000e+01,1.103978545130310351e+01,9.630843597513173648e+00,8.852292271429078596e+00
6.950000000000000000e+01,1.103978545130310351e+01,9.760634927560602137e+00,8.928638933654719168e+00
7.000000000000000000e+01,1.103978545130310351e+01,9.888700366876484793e+00,9.002679159502958939e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.001510727108272825e+01,9.074511109334322256e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.013991871505090359e+01,9.144225514019863610e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.026319386499314135e+01,9.211906409688468855e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.038498830992354804e+01,9.277631781205537109e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.050535435778953719e+01,9.341474127813606643e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.062434130077382122e+01,9.403500962092197213e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.074199565360498987e+01,9.463775251553290246e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.085836136816199549e+01,9.522355810689431266e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.097348002719513005e+01,9.579297650063551828e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.634652288018759947e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.688468561435493953e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.740793089667546312e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.791669762745852879e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.841139947288764844e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.889242672633690390e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.936014799445617385e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.981491172760160069e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.002570476116537890e+01
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.006868678361024116e+01
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.011046682514226802e+01
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.015107294271765248e+01
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.019053176208990941e+01
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.022886856666445432e+01
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.026610737910372961e+01
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.030227103637812824e+01
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.033738125888010728e+01
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.037145871415087584e+01
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.040452307570951973e+01
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.043659307742214892e+01
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.046768656380269746e+01
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.049782053659648895e+01
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.052701119796187612e+01
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.055527399053358373e+01
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.058262363462329070e+01
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.060907416278797655e+01
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.063463895197435782e+01
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.065933075342786296e+01
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.068316172053689428e+01
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.070614343476721153e+01
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.072828692982708532e+01
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.074960271419102043e+01
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.077010079209838089e+01
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.078979068313285161e+01
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.080868144047928325e+01
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.082678166794602070e+01
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.084409953583311292e+01
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.086064279571982460e+01
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.087641879423853908e+01
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.089143448589636520e+01
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.090569644500047986e+01
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.091921087673843260e+01
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.093198362746020358e+01
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.094402019420477501e+01
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.095532573351023764e+01
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.096590506954299471e+01
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.097576270157849443e+01
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.098490281086293585e+01
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.099332926688266809e+01
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.100104563306546979e+01
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.100805517193549399e+01
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.101436084974142915e+01
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.101996534057533950e+01
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.102487102999764090e+01
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.102908001818179784e+01
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103259412259051864e+01
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103541488019351036e+01
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103754354923520786e+01
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103898111055926812e+01
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103972826849509836e+01
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545131012723e+01
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545128605049e+01
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545132168421e+01
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129309374e+01
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129761812e+01
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545132379629e+01
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545127606026e+01
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545132186717e+01
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130624767e+01
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545127382027e+01
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545134831357e+01
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545126410893e+01
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130647859e+01
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545135846190e+01
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545120946997e+01
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545139677436e+01
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545116640042e+01
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545151503887e+01
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545119825228e+01
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118962273e+01
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118899213e+01
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118901522e+01
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118908627e+01
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118915910e+01
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118922838e+01
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118929411e+01
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118935450e+01
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118941135e+01
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118946464e+01
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118951260e+01
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118955701e+01
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118959786e+01
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118963339e+01
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118966537e+01
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118969379e+01
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118971688e+01
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118973464e+01
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118974885e+01
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118975774e+01
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545118976307e+01


==> data/sim_vp_new_t_min_constr.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.097540743275155606e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.091083699129372597e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.084607365492909459e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.078111703631765117e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.071596683824814988e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.065062285945530363e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.058508500080892212e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.051935327189954883e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.045342779804685840e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.038730882775881170e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.032099674067154282e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.025449205600192748e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.018779544154699401e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.012090772326663846e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.005382989548858141e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.986563131777110414e+00
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.919108796509965131e+00
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.851468457210680540e+00
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.783643897686843616e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.715637132028053458e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.647450419520929188e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.579086280542194132e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.510547513494834959e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.441837212856450279e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.372958788413257025e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.303915985757763352e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.234712908132845399e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.165354039709928458e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.095844270394033870e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.026188922253741254e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.956393777679457102e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.886465109378866245e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.816409712323929782e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.746234937769251871e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.675948729467044984e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.605559662209069316e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.535076982830819503e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.464510653817665542e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.393871399656466892e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.323170756079198540e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.252421122347085358e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.181635816724380561e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.110829135289906233e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.040016414231356379e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.969214095761817163e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.898439797789281513e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.827712387457673948e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.757052058661233929e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.686480413612267526e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.616020548514365274e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.545697143358098380e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.475536555812822392e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.405566919135202930e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.335818243951013784e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.266322523690019963e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.197113843362711094e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.103202040172720899e+01,7.128228491260436783e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.091752559342070938e+01,7.059705076408834934e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.080180418441727141e+01,6.991584679781916556e+00
3.000000000000000000e+01,1.103978545130310351e+01,1.068481573737957291e+01,6.923910919888119686e+00
3.050000000000000000e+01,1.103978545130310351e+01,1.056651753785242320e+01,6.856730070093489893e+00
3.100000000000000000e+01,1.103978545130310351e+01,1.044686441028145651e+01,6.790091174641307958e+00
3.150000000000000000e+01,1.103978545130310351e+01,1.032580851444028092e+01,6.724046161884042583e+00
3.200000000000000000e+01,1.103978545130310351e+01,1.020329911965124303e+01,6.658649952975982167e+00
3.250000000000000000e+01,1.103978545130310351e+01,1.007928235376180659e+01,6.593960563980607148e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.953700923334292128e+00,6.530039199026884233e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.826493800903186582e+00,6.466950331805712437e+00
3.400000000000000000e+01,1.103978545130310351e+01,9.697595874428845519e+00,6.404761772336131642e+00
3.450000000000000000e+01,1.103978545130310351e+01,9.566937553200244082e+00,6.343544715556973301e+00
3.500000000000000000e+01,1.103978545130310351e+01,9.434444323376117936e+00,6.283373767922474151e+00
3.550000000000000000e+01,1.103978545130310351e+01,9.300036245056592321e+00,6.224326947812026667e+00
3.600000000000000000e+01,1.103978545130310351e+01,9.163627381186113752e+00,6.166485655220175666e+00
3.650000000000000000e+01,1.103978545130310351e+01,9.025125146625141426e+00,6.109934605892440196e+00
3.700000000000000000e+01,1.103978545130310351e+01,8.884429563290808574e+00,6.054761724838831682e+00
3.750000000000000000e+01,1.103978545130310351e+01,8.741432404221507468e+00,6.001057994017277686e+00
3.800000000000000000e+01,1.103978545130310351e+01,8.596016205589021908e+00,5.948917248964564308e+00
3.850000000000000000e+01,1.103978545130310351e+01,8.448053120825914419e+00,5.898435919296947105e+00
3.900000000000000000e+01,1.103978545130310351e+01,8.297403584833126899e+00,5.849712708342214462e+00
3.950000000000000000e+01,1.103978545130310351e+01,8.143914748242623958e+00,5.802848207735930686e+00
4.000000000000000000e+01,1.103978545130310351e+01,7.987418631324724849e+00,5.757944443650753641e+00
4.050000000000000000e+01,1.103978545130310351e+01,7.827729933500552129e+00,5.715104352457880843e+00
4.100000000000000000e+01,1.103978545130310351e+01,7.664643416346458515e+00,5.674431185063585126e+00
4.150000000000000000e+01,1.103978545130310351e+01,7.497930753739296961e+00,5.636027840928176325e+00
4.200000000000000000e+01,1.103978545130310351e+01,7.327336709887979360e+00,5.599996134848801432e+00
4.250000000000000000e+01,1.103978545130310351e+01,7.152574460733883477e+00,5.566436001938827260e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.980695755300242666e+00,5.535444648807669843e+00
4.350000000000000000e+01,1.103978545130310351e+01,6.812457889563433788e+00,5.507115650891036829e+00
4.400000000000000000e+01,1.103978545130310351e+01,6.648346842133104673e+00,5.481538024611892546e+00
4.450000000000000000e+01,1.103978545130310351e+01,6.488895647240066289e+00,5.458795284856719832e+00
4.500000000000000000e+01,1.103978545130310351e+01,6.334685767760194430e+00,5.435956043508000768e+00
4.550000000000000000e+01,1.103978545130310351e+01,6.186347305927421658e+00,5.413019166069333643e+00
4.600000000000000000e+01,1.103978545130310351e+01,6.044557626105637738e+00,5.389983527947871167e+00
4.650000000000000000e+01,1.103978545130310351e+01,5.910037911879249428e+00,5.366848012891789921e+00
4.700000000000000000e+01,9.697963573093222323e+00,5.783547157780093428e+00,5.343611510157944444e+00
4.750000000000000000e+01,8.357177688580394559e+00,5.665873124959830420e+00,5.320272910232469954e+00
4.800000000000000000e+01,7.417758048422814277e+00,5.557819893193180150e+00,5.296831098930345760e+00
4.850000000000000000e+01,6.727015845604691791e+00,5.460191839602869912e+00,5.273284949712468084e+00
4.900000000000000000e+01,6.204514627404972948e+00,5.373774178478690544e+00,5.249633314082397639e+00
4.950000000000000000e+01,5.810641587856326673e+00,5.299310598367893199e+00,5.225875009960539330e+00
5.000000000000000000e+01,5.522650480965098474e+00,5.237478996206875514e+00,5.202008807980830873e+00
5.050000000000000000e+01,5.322912682378367677e+00,5.188866766116768225e+00,5.178033415712040899e+00
5.100000000000000000e+01,5.196245484299387485e+00,5.153947459868622794e+00,5.153947459868664538e+00
5.150000000000000000e+01,5.133060797870169445e+00,5.133060797870169445e+00,5.132305608669913255e+00
5.200000000000000000e+01,5.126397897349362687e+00,5.126397897349362687e+00,5.126397897348600630e+00
5.250000000000000000e+01,5.171974718454872111e+00,5.154918236323712044e+00,5.140270923500429134e+00
5.300000000000000000e+01,5.269245263696777037e+00,5.197392754327086806e+00,5.170840685188767161e+00
5.350000000000000000e+01,5.418809759157939610e+00,5.253402419581657767e+00,5.201228430201295438e+00
5.400000000000000000e+01,5.624191876210082874e+00,5.322402756773047194e+00,5.231437153773900839e+00
5.450000000000000000e+01,5.891247791884119955e+00,5.403746363855186807e+00,5.261469626081761497e+00
5.500000000000000000e+01,6.227012845841497501e+00,5.496707747320286330e+00,5.291328389313092906e+00
5.550000000000000000e+01,6.643868301497763973e+00,5.600508498566916238e+00,5.321015755960095461e+00
5.600000000000000000e+01,7.155962050916478745e+00,5.714341126337298071e+00,5.350533808248362888e+00
5.650000000000000000e+01,7.781449808852966221e+00,5.837390301619262978e+00,5.379884398587805094e+00
5.700000000000000000e+01,8.545693614555347040e+00,5.968850758970379644e+00,5.409069150905070344e+00
5.750000000000000000e+01,9.486991104443358580e+00,6.107941548281416111e+00,5.438089462707946353e+00
5.800000000000000000e+01,1.066312249894060749e+01,6.253916691589239463e+00,5.466946507733586813e+00
5.850000000000000000e+01,1.103978545130310351e+01,6.406072550559168910e+00,5.495641239041582082e+00
5.900000000000000000e+01,1.103978545130310351e+01,6.563752355931883109e+00,5.524174392426977498e+00
5.950000000000000000e+01,1.103978545130310351e+01,6.726348409143225737e+00,5.552546490044865557e+00
6.000000000000000000e+01,1.103978545130310351e+01,6.893302462422158605e+00,5.580757844155314729e+00
6.050000000000000000e+01,1.103978545130310351e+01,7.064104740077114641e+00,5.608808560913794317e+00
6.100000000000000000e+01,1.103978545130310351e+01,7.238291999400837895e+00,5.636698544147214385e+00
6.150000000000000000e+01,1.103978545130310351e+01,7.410984673322182026e+00,5.664427499068745320e+00
6.200000000000000000e+01,1.103978545130310351e+01,7.579653218070318665e+00,5.691994999855304549e+00
6.250000000000000000e+01,1.103978545130310351e+01,7.744568414588798966e+00,5.719400529437933756e+00
6.300000000000000000e+01,1.103978545130310351e+01,7.905971856728365665e+00,5.746643480493561107e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.064080185805730494e+00,5.773723156461417538e+00
6.400000000000000000e+01,1.103978545130310351e+01,8.219088565087503184e+00,5.800638772566895973e+00
6.450000000000000000e+01,1.103978545130310351e+01,8.371173554816129680e+00,5.827389456839304316e+00
6.500000000000000000e+01,1.103978545130310351e+01,8.520495509714656635e+00,5.853974251112795457e+00
6.550000000000000000e+01,1.103978545130310351e+01,8.667200592602712916e+00,5.880392112001943339e+00
6.600000000000000000e+01,1.103978545130310351e+01,8.811422476779116053e+00,5.906641911845137649e+00
6.650000000000000000e+01,1.103978545130310351e+01,8.953283794096966730e+00,5.932722439610321530e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.092897373733986655e+00,5.958632401758647390e+00
6.750000000000000000e+01,1.103978545130310351e+01,9.230367307532072019e+00,5.984370423062470579e+00
6.800000000000000000e+01,1.103978545130310351e+01,9.365789870725194532e+00,6.009935047374750816e+00
6.850000000000000000e+01,1.103978545130310351e+01,9.499254321375229182e+00,6.035324738347484619e+00
6.900000000000000000e+01,1.103978545130310351e+01,9.630843597513173648e+00,6.060537880097180086e+00
6.950000000000000000e+01,1.103978545130310351e+01,9.760634927560602137e+00,6.085572777815746903e+00
7.000000000000000000e+01,1.103978545130310351e+01,9.888700366876484793e+00,6.110427658325408018e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.001510727108272825e+01,6.135100670576468573e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.013991871505090359e+01,6.159589886086911825e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.026319386499314135e+01,6.183893299322929415e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.038498830992354804e+01,6.208008828019566216e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.050535435778953719e+01,6.231934313440729234e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.062434130077382122e+01,6.255667520577842033e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.074199565360498987e+01,6.279206138286446581e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.085836136816199549e+01,6.302547779360061497e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.097348002719513005e+01,6.325689980540589730e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.348630202464544681e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.371367049122420134e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.393900779732174300e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.416231627714609864e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.438359801216592793e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.460285483601175827e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.482008833905887890e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.503529987270369794e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.524849055334469128e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.545966126607845048e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.566881266812049311e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.587594519196020570e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.608105904825841925e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.628415422849576188e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.648523050737930262e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.668428744501463612e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.688132438884993647e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.707634047539815292e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.726933463174312067e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.746030557683481810e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.764925182257877978e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.783617167472417719e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.802106323355478601e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.820392439438664134e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.838475284787593367e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.856354608014035179e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.874030137269667051e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.891501580221728318e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.908768624010783732e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.925830935190807836e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.942688159651758006e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.959339922524780064e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.975785828070170780e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.992025459548182553e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.008058379072747535e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.023884127448154935e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.039502223988703733e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.054912166321323674e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.070113430171132585e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.085105469129872269e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.099887714407147499e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.114459574564365063e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.128820435231237873e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.142969658804710242e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.156906584130124926e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.170630526164427643e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.184140775621187025e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.197436598597181323e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.210517236180266742e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.223381904038231660e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.236029791988305426e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.248460063546966481e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.260671855459659874e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.272664277210022732e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.284436410508162929e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.295987308757528211e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.307315996499858635e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.318421468837690291e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.329302690833838341e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.339958596887262487e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.350388090084668313e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.360590041527183658e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.370563289631383519e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.380306639403917401e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.389818861688949525e+00
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.399098692387563680e+00
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.408144831648259654e+00
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.416955943027608633e+00
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.425530652620089711e+00
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.433867548156077198e+00
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.441965178066890729e+00
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.449822050515778393e+00
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.457436632393617870e+00
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.464807348278089449e+00
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.471932579354976234e+00
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.478810662300214851e+00
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.485439888121206309e+00
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.491818500955860216e+00
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.497944696827737232e+00
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.503816622355583554e+00
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.509432373415455331e+00
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.514789993753544728e+00
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.519887473547710144e+00
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.524722747915615351e+00
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.529293695367272221e+00
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.533598136199652906e+00
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.537633830830928972e+00
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.541398478071749345e+00
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.544889713330843684e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.548105106752069915e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.551042161279889697e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.553698310650078795e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.556070917302292855e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.558157270210941192e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.559954582630611597e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.561459989752066235e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.562670546264625315e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.563583223820492307e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.564194908396333794e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.564502397547146373e+00


==> data/sim_vp_no_constr.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.100794693191373952e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.097601006005141500e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.094396737355682525e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.091181126006448565e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.087953395176487170e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.084712751991582458e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.081458386908945180e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.078189473113988406e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.074905165887621195e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.071604601942392598e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.068286898725700773e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.064951153688160979e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.061596443515091437e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.058221823318933197e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.054826325790265074e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.051408960304904028e+01
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.047968711984400159e+01
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.044504540707035289e+01
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.041015380066220430e+01
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.037500136272950968e+01
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.033957686998724768e+01
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.030386880155048424e+01
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.026786532605356861e+01
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.023155428804837896e+01
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.019492319363293653e+01
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.015795919525776192e+01
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.012064907565300231e+01
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.008297923081464020e+01
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.004493565198289140e+01
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.000650390654017308e+01
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.967669117749766272e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.928415943249374820e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.888728552206147882e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.848590601031352421e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.807985207543559625e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.766894923458931288e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.725301705075807490e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.683186882008127938e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.640531123808173675e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.597314404303466162e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.553515963455245341e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.509114266526438541e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.464086960325310827e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.418410826266569558e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.372061729964354271e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.325014567040799562e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.277243204799203724e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.228720419371814643e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.179417827908041616e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.129305815318911499e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.078353455036813457e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.026528423184991823e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.973796905477637864e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.920123496087327908e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.865471087620175439e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.809800751228511473e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.103202040172720899e+01,8.753071605763500074e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.091752559342070938e+01,8.695243175427126658e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.080180418441727141e+01,8.636307649955858423e+00
3.000000000000000000e+01,1.103978545130310351e+01,1.068481573737957291e+01,8.576256721359753143e+00
3.050000000000000000e+01,1.103978545130310351e+01,1.056651753785242320e+01,8.515081574892171545e+00
3.100000000000000000e+01,1.103978545130310351e+01,1.044686441028145651e+01,8.452772879814956397e+00
3.150000000000000000e+01,1.103978545130310351e+01,1.032580851444028092e+01,8.389320780039607683e+00
3.200000000000000000e+01,1.103978545130310351e+01,1.020329911965124303e+01,8.324714884743213972e+00
3.250000000000000000e+01,1.103978545130310351e+01,1.007928235376180659e+01,8.258944259080028161e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.953700923334292128e+00,8.191997415136311744e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.826493800903186582e+00,8.123862303308493793e+00
3.400000000000000000e+01,1.103978545130310351e+01,9.697595874428845519e+00,8.054526304323969654e+00
3.450000000000000000e+01,1.103978545130310351e+01,9.566937553200244082e+00,7.983976222171447645e+00
3.500000000000000000e+01,1.103978545130310351e+01,9.434444323376117936e+00,7.912198278265604401e+00
3.550000000000000000e+01,1.103978545130310351e+01,9.300036245056592321e+00,7.839178107241070670e+00
3.600000000000000000e+01,1.103978545130310351e+01,9.163627381186113752e+00,7.764900754856343568e+00
3.650000000000000000e+01,1.103978545130310351e+01,9.025125146625141426e+00,7.689350678592658639e+00
3.700000000000000000e+01,1.103978545130310351e+01,8.884429563290808574e+00,7.612511751660521853e+00
3.750000000000000000e+01,1.103978545130310351e+01,8.741432404221507468e+00,7.534367271283080925e+00
3.800000000000000000e+01,1.103978545130310351e+01,8.596016205589021908e+00,7.454899972317834411e+00
3.850000000000000000e+01,1.103978545130310351e+01,8.448053120825914419e+00,7.374092047515206971e+00
3.900000000000000000e+01,1.103978545130310351e+01,8.297403584833126899e+00,7.291925176005581655e+00
3.950000000000000000e+01,1.103978545130310351e+01,8.143914748242623958e+00,7.208380561970058054e+00
4.000000000000000000e+01,1.103978545130310351e+01,7.987418631324724849e+00,7.123438985903104204e+00
4.050000000000000000e+01,1.103978545130310351e+01,7.827729933500552129e+00,7.037080871441762753e+00
4.100000000000000000e+01,1.103978545130310351e+01,7.664643416346458515e+00,6.949286371447709776e+00
4.150000000000000000e+01,1.103978545130310351e+01,7.497930753739296961e+00,6.860035477926970771e+00
4.200000000000000000e+01,1.103978545130310351e+01,7.327336709887979360e+00,6.769308161512572752e+00
4.250000000000000000e+01,1.103978545130310351e+01,7.152574460733883477e+00,6.677084547691696237e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.980695755300242666e+00,6.583345138830654975e+00
4.350000000000000000e+01,1.103978545130310351e+01,6.812457889563433788e+00,6.488066958503953430e+00
4.400000000000000000e+01,1.103978545130310351e+01,6.648346842133104673e+00,6.391222775477828577e+00
4.450000000000000000e+01,1.103978545130310351e+01,6.488895647240066289e+00,6.292780374126071941e+00
4.500000000000000000e+01,1.103978545130310351e+01,6.334685767760194430e+00,6.192701685167718573e+00
4.550000000000000000e+01,1.103978545130310351e+01,6.186347305927421658e+00,6.090941749932567539e+00
4.600000000000000000e+01,1.103978545130310351e+01,6.044557626105637738e+00,5.987447486169002353e+00
4.650000000000000000e+01,1.103978545130310351e+01,5.910037911879249428e+00,5.882156217142163079e+00
4.700000000000000000e+01,9.697963573093222323e+00,5.783547157780093428e+00,5.774993918128550341e+00
4.750000000000000000e+01,8.357177688580394559e+00,5.665873124959830420e+00,5.665873124959830420e+00
4.800000000000000000e+01,7.417758048422814277e+00,5.557819893193180150e+00,5.557819893193178373e+00
4.850000000000000000e+01,6.727015845604691791e+00,5.460191839602869912e+00,5.460191839602876129e+00
4.900000000000000000e+01,6.204514627404972948e+00,5.373774178478690544e+00,5.373774178478690544e+00
4.950000000000000000e+01,5.810641587856326673e+00,5.299310598367893199e+00,5.299310598367895864e+00
5.000000000000000000e+01,5.522650480965098474e+00,5.237478996206875514e+00,5.237478996206879955e+00
5.050000000000000000e+01,5.322912682378367677e+00,5.188866766116768225e+00,5.188866766116770002e+00
5.100000000000000000e+01,5.196245484299387485e+00,5.153947459868622794e+00,5.153947459868653880e+00
5.150000000000000000e+01,5.133060797870169445e+00,5.133060797870169445e+00,5.132305608653458862e+00
5.200000000000000000e+01,5.126397897349362687e+00,5.126397897349362687e+00,5.126397897349541211e+00
5.250000000000000000e+01,5.171974718454872111e+00,5.154918236323712044e+00,5.146568963459073665e+00
5.300000000000000000e+01,5.269245263696777037e+00,5.197392754327086806e+00,5.181758047367421405e+00
5.350000000000000000e+01,5.418809759157939610e+00,5.253402419581657767e+00,5.243154821114663022e+00
5.400000000000000000e+01,5.624191876210082874e+00,5.322402756773047194e+00,5.322402756772073751e+00
5.450000000000000000e+01,5.891247791884119955e+00,5.403746363855186807e+00,5.403746363855235657e+00
5.500000000000000000e+01,6.227012845841497501e+00,5.496707747320286330e+00,5.496707747320278337e+00
5.550000000000000000e+01,6.643868301497763973e+00,5.600508498566916238e+00,5.598354099974453213e+00
5.600000000000000000e+01,7.155962050916478745e+00,5.714341126337298071e+00,5.698119015361036155e+00
5.650000000000000000e+01,7.781449808852966221e+00,5.837390301619262978e+00,5.796093154512634626e+00
5.700000000000000000e+01,8.545693614555347040e+00,5.968850758970379644e+00,5.892350935274894397e+00
5.750000000000000000e+01,9.486991104443358580e+00,6.107941548281416111e+00,5.986953224439252708e+00
5.800000000000000000e+01,1.066312249894060749e+01,6.253916691589239463e+00,6.079949577390644677e+00
5.850000000000000000e+01,1.103978545130310351e+01,6.406072550559168910e+00,6.171380102801665934e+00
5.900000000000000000e+01,1.103978545130310351e+01,6.563752355931883109e+00,6.261277015403575952e+00
5.950000000000000000e+01,1.103978545130310351e+01,6.726348409143225737e+00,6.349665928642639123e+00
6.000000000000000000e+01,1.103978545130310351e+01,6.893302462422158605e+00,6.436566930137511910e+00
6.050000000000000000e+01,1.103978545130310351e+01,7.064104740077114641e+00,6.521995475666856557e+00
6.100000000000000000e+01,1.103978545130310351e+01,7.238291999400837895e+00,6.605963131521637166e+00
6.150000000000000000e+01,1.103978545130310351e+01,7.410984673322182026e+00,6.688478190170860316e+00
6.200000000000000000e+01,1.103978545130310351e+01,7.579653218070318665e+00,6.769548734611597673e+00
6.250000000000000000e+01,1.103978545130310351e+01,7.744568414588798966e+00,6.849184013304581597e+00
6.300000000000000000e+01,1.103978545130310351e+01,7.905971856728365665e+00,6.927394127606036456e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.064080185805730494e+00,7.004189775793378203e+00
6.400000000000000000e+01,1.103978545130310351e+01,8.219088565087503184e+00,7.079582043195935981e+00
6.450000000000000000e+01,1.103978545130310351e+01,8.371173554816129680e+00,7.153582230002183628e+00
6.500000000000000000e+01,1.103978545130310351e+01,8.520495509714656635e+00,7.226201709938991691e+00
6.550000000000000000e+01,1.103978545130310351e+01,8.667200592602712916e+00,7.297451814305945916e+00
6.600000000000000000e+01,1.103978545130310351e+01,8.811422476779116053e+00,7.367343736873988469e+00
6.650000000000000000e+01,1.103978545130310351e+01,8.953283794096966730e+00,7.435888455979573486e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.092897373733986655e+00,7.503096670806796098e+00
6.750000000000000000e+01,1.103978545130310351e+01,9.230367307532072019e+00,7.568978749384186244e+00
6.800000000000000000e+01,1.103978545130310351e+01,9.365789870725194532e+00,7.633544686256128919e+00
6.850000000000000000e+01,1.103978545130310351e+01,9.499254321375229182e+00,7.696804068141512190e+00
6.900000000000000000e+01,1.103978545130310351e+01,9.630843597513173648e+00,7.758766046180187281e+00
6.950000000000000000e+01,1.103978545130310351e+01,9.760634927560602137e+00,7.819439313603727015e+00
7.000000000000000000e+01,1.103978545130310351e+01,9.888700366876484793e+00,7.878832087860753397e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.001510727108272825e+01,7.936952096386728606e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.013991871505090359e+01,7.993806565339881764e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.026319386499314135e+01,8.049402210734003305e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.038498830992354804e+01,8.103745231489217105e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.050535435778953719e+01,8.156841303996930748e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.062434130077382122e+01,8.208695577857568537e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.074199565360498987e+01,8.259312672501664565e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.085836136816199549e+01,8.308696674448155406e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.097348002719513005e+01,8.356851134989790708e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.403779068125583507e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.449499985819338477e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.494055351387794772e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.537484453670501239e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.579824559477843948e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.621111052508917183e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.661377560178353363e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.700656069613510013e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.738977033930657612e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.776369469766981624e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.812861046931157460e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.848478170936314058e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.883246059093172775e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.917188810766029761e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.950329472328672153e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.982690097299794729e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.014291802086958683e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.045154817723680907e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.075298537944979316e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.104741563912060798e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.133501745866063004e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.161596221963526077e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.189041454521998276e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.215853263882596735e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.242046860077044457e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.267636872469484643e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.292637377527928066e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.317061924866354872e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.340923561686070187e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.364234855733686302e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.387007916883067793e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.409254417439463225e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.430985611255824352e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.452212351743877861e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.472945108855798324e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.493193985106188393e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.512968730698545983e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.532278757815337400e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.551133154126198122e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.569540695564599631e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.587509858419490882e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.605048830784920000e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.622165523407467447e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.638867579968371402e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.655162386834550858e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.671057082310287711e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.686558565419034039e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.701673504242759094e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.716408343844333828e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.730769313796669095e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.744762435340732054e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.758393528193026967e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.771668217021778347e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.784591937609739887e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.797169942720401536e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.809407307683244426e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.821308935712671939e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.832879562974341070e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.844123763411687378e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.855045953344664156e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.865650395851941923e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.875941204947112695e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.885922349558775579e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.895597657323799368e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.904970818202446736e+00
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.914045387923534847e+00
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.922824791267307987e+00
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.931312325193223600e+00
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.939511161819421403e+00
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.947424351260224284e+00
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.955054824327662644e+00
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.962405395102623018e+00
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.969478763380898556e+00
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.976277516999104478e+00
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.982804134045112576e+00
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.989060984957374600e+00
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.995050334517248558e+00
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.000077434373818974e+01
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.000623507165541071e+01
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.001143447701941902e+01
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.001637441989660537e+01
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.002105666317986632e+01
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.002548287401203453e+01
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.002965462512473849e+01
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.003357339609510923e+01
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.003724057452259721e+01
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.004065745712800251e+01
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.004382525077668475e+01
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.004674507342773104e+01
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.004941795501078339e+01
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005184483823202335e+01
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005402657931073662e+01
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005596394864773302e+01
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005765763142676583e+01
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005910822814998973e+01
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006031625510838801e+01
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006128214478797211e+01
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006200624621244444e+01
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006248882522293897e+01
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006273006469529818e+01


==> data/sim_vp_no_smooth.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.098560700413803914e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.093111577554104130e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.087630608103050811e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.082117209166757377e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.076570782794509284e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.070990715335735111e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.065376376762999477e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.059727119958811947e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.054042279963875828e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.048321173184213784e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.042563096554402691e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.036767326653932564e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.030933118773456414e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.025059705927434806e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.019146297809390411e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.013192079685661362e+01
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.007196211223200599e+01
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.001157825246573552e+01
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.950760264188895476e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.889498898409289751e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.827784595622137687e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.765607469971985921e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.702957292391250377e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.639823472633855417e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.576195040114617640e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.512060623456438435e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.447408428637700695e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.382226215621621179e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.316501273337280509e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.250220392868746089e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.183369838693666409e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.115935317795960557e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.047901946458292599e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.979254214518785915e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.909975946852414452e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.840050261810379340e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.769459526320080300e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.698185307313389458e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.626208319111297484e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.553508366347768899e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.480064281963997530e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.405853859745079149e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.330853780803188613e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.255039533333167867e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.178385324876170870e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.097710858631370812e+01,8.100863986222599067e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.086202879564875090e+01,8.022446972695801648e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.074570323061371013e+01,7.943104216187957256e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.062809038058721889e+01,7.862803907210982324e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.050914637164538767e+01,7.781512354068627957e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.038882477346103705e+01,7.699193827079155561e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.026707638540216649e+01,7.615810385870574351e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.014384899902045767e+01,7.531321687454617830e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.001908713366044346e+01,7.445684772410305463e+00
2.750000000000000000e+01,1.103978545130310351e+01,9.892731741370504039e+00,7.358853826060179237e+00
2.800000000000000000e+01,1.103978545130310351e+01,9.764719876637894203e+00,7.270779910985808669e+00
2.850000000000000000e+01,1.103978545130310351e+01,9.634984325676082761e+00,7.181410666583577296e+00
2.900000000000000000e+01,1.103978545130310351e+01,9.503453189031702664e+00,7.090689970581294688e+00
2.950000000000000000e+01,1.024721036464483248e+01,9.370049410109105636e+00,6.998557556488030684e+00
3.000000000000000000e+01,1.103978545130310351e+01,9.234690240780393466e+00,6.904948579791898133e+00
3.050000000000000000e+01,1.103978545130310351e+01,9.097286633489575891e+00,6.809793124299292622e+00
3.100000000000000000e+01,1.103978545130310351e+01,8.957742547082775175e+00,6.713015638254532291e+00
3.150000000000000000e+01,1.060116049681319339e+01,8.815954150885819018e+00,6.614534287699592063e+00
3.200000000000000000e+01,1.103978545130310351e+01,8.671808908152804918e+00,6.514260211809802747e+00
3.250000000000000000e+01,1.103978545130310351e+01,8.525184515719402611e+00,6.412096661513778884e+00
3.300000000000000000e+01,1.103978545130310351e+01,8.375947671237625514e+00,6.307937998361833110e+00
3.350000000000000000e+01,1.103978545130310351e+01,8.223952632370320259e+00,6.201668525059581327e+00
3.400000000000000000e+01,1.103978545130310351e+01,8.069039523270394199e+00,6.093161111941282293e+00
3.450000000000000000e+01,1.103978545130310351e+01,7.911032331848910637e+00,5.982275574382359018e+00
3.500000000000000000e+01,1.103978545130310351e+01,7.749736525746707905e+00,5.868856743993210223e+00
3.550000000000000000e+01,1.103978545130310351e+01,7.584936194141346455e+00,5.752732160341783363e+00
3.600000000000000000e+01,1.103978545130310351e+01,7.416390594489575605e+00,5.633709288415580829e+00
3.650000000000000000e+01,1.103978545130310351e+01,7.243829945014316429e+00,5.511572137879229949e+00
3.700000000000000000e+01,1.043155709473520254e+01,7.066950250711363957e+00,5.386077120219327163e+00
3.750000000000000000e+01,1.103978545130310351e+01,6.885406876079039229e+00,5.256947924334972377e+00
3.800000000000000000e+01,1.103978545130310351e+01,6.698806471158884612e+00,5.123869112810949922e+00
3.850000000000000000e+01,1.103978545130310351e+01,6.506696702222990680e+00,4.986478028839835375e+00
3.900000000000000000e+01,1.103978545130310351e+01,6.308553007706514393e+00,4.844354439921684907e+00
3.950000000000000000e+01,1.103978545130310351e+01,6.103761249153819790e+00,4.697007100611967800e+00
4.000000000000000000e+01,1.103978545130310351e+01,5.901695950433909488e+00,4.543856045576465164e+00
4.050000000000000000e+01,9.387429297759542379e+00,5.703758593974794344e+00,4.384208842232543368e+00
4.100000000000000000e+01,1.103978545130310351e+01,5.510821708387865669e+00,4.217228110066811197e+00
4.150000000000000000e+01,1.103978545130310351e+01,5.323892142072097045e+00,4.041886076770441427e+00
4.200000000000000000e+01,1.103978545130310351e+01,5.144122782197698029e+00,3.856899312373159638e+00
4.250000000000000000e+01,1.103978545130310351e+01,4.972820201652870864e+00,3.660632085346771536e+00
4.300000000000000000e+01,1.103978545130310351e+01,4.811445193395107900e+00,3.450947976390351890e+00
4.350000000000000000e+01,6.686252130525621062e+00,4.661602328668844386e+00,3.224971890369110916e+00
4.400000000000000000e+01,9.379610821591711556e+00,4.525014158306516876e+00,2.978687353025036622e+00
4.450000000000000000e+01,6.510499323801502314e+00,4.403475912963730643e+00,2.706207518150612223e+00
4.500000000000000000e+01,7.425643025278587217e+00,4.298788096835092887e+00,2.398334353798079466e+00
4.550000000000000000e+01,1.103978545130310351e+01,4.212667642893253017e+00,2.039349116746306478e+00
4.600000000000000000e+01,8.336126283395913106e+00,4.146643245674772160e+00,1.598501622515868137e+00
4.650000000000000000e+01,4.827834926435798479e+00,4.101946163095798958e+00,0.000000000000000000e+00
4.700000000000000000e+01,4.079412278265927227e+00,4.079412278265927227e+00,0.000000000000000000e+00
4.750000000000000000e+01,4.577305779635737260e+00,4.124356258888629334e+00,0.000000000000000000e+00
4.800000000000000000e+01,4.272139008564927565e+00,4.190855923181861620e+00,0.000000000000000000e+00
4.850000000000000000e+01,4.591421267941515616e+00,4.277651757045774161e+00,0.000000000000000000e+00
4.900000000000000000e+01,5.161718833165698683e+00,4.383180159148665211e+00,0.000000000000000000e+00
4.950000000000000000e+01,4.698812701671868375e+00,4.505686662564866829e+00,0.000000000000000000e+00
5.000000000000000000e+01,5.432589400240475541e+00,4.643334102181897904e+00,0.000000000000000000e+00
5.050000000000000000e+01,5.378564371173172987e+00,4.794293983942701232e+00,0.000000000000000000e+00
5.100000000000000000e+01,5.382953655746349320e+00,4.956815337772601637e+00,0.000000000000000000e+00
5.150000000000000000e+01,7.228051175352986135e+00,5.129270534123335779e+00,0.000000000000000000e+00
5.200000000000000000e+01,6.018754407633103654e+00,5.310180932065825310e+00,0.000000000000000000e+00
5.250000000000000000e+01,7.609588313830290218e+00,5.498226772484808400e+00,0.000000000000000000e+00
5.300000000000000000e+01,9.651354789318647320e+00,5.692245914968379950e+00,0.000000000000000000e+00
5.350000000000000000e+01,1.103978545130310351e+01,5.891225430935659091e+00,0.000000000000000000e+00
5.400000000000000000e+01,1.103978545130310351e+01,6.094289180601859535e+00,0.000000000000000000e+00
5.450000000000000000e+01,1.103978545130310351e+01,6.299399237403685348e+00,0.000000000000000000e+00
5.500000000000000000e+01,1.103978545130310351e+01,6.497830858085531958e+00,0.000000000000000000e+00
5.550000000000000000e+01,1.103978545130310351e+01,6.690202747613030354e+00,0.000000000000000000e+00
5.600000000000000000e+01,1.103978545130310351e+01,6.877043124079346370e+00,0.000000000000000000e+00
5.650000000000000000e+01,1.103978545130310351e+01,7.058807288916882250e+00,0.000000000000000000e+00
5.700000000000000000e+01,1.103978545130310351e+01,7.235891029673290120e+00,0.000000000000000000e+00
5.750000000000000000e+01,1.103978545130310351e+01,7.408641005436321869e+00,0.000000000000000000e+00
5.800000000000000000e+01,1.103978545130310351e+01,7.577362907210583920e+00,0.000000000000000000e+00
5.850000000000000000e+01,1.103978545130310351e+01,7.742327950498995470e+00,0.000000000000000000e+00
5.900000000000000000e+01,1.103978545130310351e+01,7.903778099342074981e+00,0.000000000000000000e+00
5.950000000000000000e+01,1.103978545130310351e+01,8.061930312661937492e+00,0.000000000000000000e+00
6.000000000000000000e+01,1.103978545130310351e+01,8.216980027993360025e+00,0.000000000000000000e+00
6.050000000000000000e+01,1.103978545130310351e+01,8.369104043841218754e+00,0.000000000000000000e+00
6.100000000000000000e+01,1.103978545130310351e+01,8.518462923053608193e+00,0.000000000000000000e+00
6.150000000000000000e+01,1.103978545130310351e+01,8.665203011176444647e+00,0.000000000000000000e+00
6.200000000000000000e+01,1.103978545130310351e+01,8.809458142693587845e+00,0.000000000000000000e+00
6.250000000000000000e+01,1.103978545130310351e+01,8.857011660398640629e+00,0.000000000000000000e+00
6.300000000000000000e+01,1.103978545130310351e+01,8.857011660398640629e+00,0.000000000000000000e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.786544726796002180e+00,0.000000000000000000e+00
6.400000000000000000e+01,1.103978545130310351e+01,8.720437727453619559e+00,0.000000000000000000e+00
6.450000000000000000e+01,1.103978545130310351e+01,8.658826661258551383e+00,0.000000000000000000e+00
6.500000000000000000e+01,1.103978545130310351e+01,8.601842224488212452e+00,0.000000000000000000e+00
6.550000000000000000e+01,1.103978545130310351e+01,8.549608743962219037e+00,0.000000000000000000e+00
6.600000000000000000e+01,1.103978545130310351e+01,8.502243106386332627e+00,0.000000000000000000e+00
6.650000000000000000e+01,1.103978545130310351e+01,8.459853702210729409e+00,0.000000000000000000e+00
6.700000000000000000e+01,1.103978545130310351e+01,8.422539403623087395e+00,0.000000000000000000e+00
6.750000000000000000e+01,1.103978545130310351e+01,8.390388597037238938e+00,0.000000000000000000e+00
6.800000000000000000e+01,1.103978545130310351e+01,8.363478290526334291e+00,0.000000000000000000e+00
6.850000000000000000e+01,1.103978545130310351e+01,8.341873316018871165e+00,0.000000000000000000e+00
6.900000000000000000e+01,1.103978545130310351e+01,8.325625644695977101e+00,0.000000000000000000e+00
6.950000000000000000e+01,1.103978545130310351e+01,8.314773831910015289e+00,0.000000000000000000e+00
7.000000000000000000e+01,8.309342605143561045e+00,8.309342605143561045e+00,0.000000000000000000e+00
7.050000000000000000e+01,1.103978545130310351e+01,8.320201510988368909e+00,0.000000000000000000e+00
7.100000000000000000e+01,1.103978545130310351e+01,8.336463303754332088e+00,0.000000000000000000e+00
7.150000000000000000e+01,1.103978545130310351e+01,8.358089320768904429e+00,0.000000000000000000e+00
7.200000000000000000e+01,1.103978545130310351e+01,8.385027440503163731e+00,0.000000000000000000e+00
7.250000000000000000e+01,8.879669891811923677e+00,8.417212640321647399e+00,0.000000000000000000e+00
7.300000000000000000e+01,1.103978545130310351e+01,8.454567684391395943e+00,0.000000000000000000e+00
7.350000000000000000e+01,1.099003275534960444e+01,8.497003925320925077e+00,0.000000000000000000e+00
7.400000000000000000e+01,1.103978545130310351e+01,8.544422200968861958e+00,0.000000000000000000e+00
7.450000000000000000e+01,1.103978545130310351e+01,8.596713806475513309e+00,0.000000000000000000e+00
7.500000000000000000e+01,9.734769731603114096e+00,8.653761520939635687e+00,0.000000000000000000e+00
7.550000000000000000e+01,1.103978545130310351e+01,8.715440668255977741e+00,0.000000000000000000e+00
7.600000000000000000e+01,1.103978545130310351e+01,8.781620192379385514e+00,0.000000000000000000e+00
7.650000000000000000e+01,1.103978545130310351e+01,8.852163728593133385e+00,0.000000000000000000e+00
7.700000000000000000e+01,1.103978545130310351e+01,8.926930654118802266e+00,0.000000000000000000e+00
7.750000000000000000e+01,1.103978545130310351e+01,9.005777103489799984e+00,0.000000000000000000e+00
7.800000000000000000e+01,1.103978545130310351e+01,9.088556936397704789e+00,0.000000000000000000e+00
7.850000000000000000e+01,1.103978545130310351e+01,9.175122648094488298e+00,0.000000000000000000e+00
7.900000000000000000e+01,1.103978545130310351e+01,9.265326214792182213e+00,0.000000000000000000e+00
7.950000000000000000e+01,1.103978545130310351e+01,9.359019868759149929e+00,0.000000000000000000e+00
8.000000000000000000e+01,1.103978545130310351e+01,9.456056799902155419e+00,0.000000000000000000e+00
8.050000000000000000e+01,1.103978545130310351e+01,9.556291782498281151e+00,0.000000000000000000e+00
8.100000000000000000e+01,1.103978545130310351e+01,9.659581727370659010e+00,0.000000000000000000e+00
8.150000000000000000e+01,1.103978545130310351e+01,9.765786161173412694e+00,0.000000000000000000e+00
8.200000000000000000e+01,1.103978545130310351e+01,9.874767635563783230e+00,0.000000000000000000e+00
8.250000000000000000e+01,1.103978545130310351e+01,9.986392069903631707e+00,0.000000000000000000e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.010052903176654127e+01,0.000000000000000000e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.021705195995408566e+01,0.000000000000000000e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.033583833497190341e+01,0.000000000000000000e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.045676980201051798e+01,0.000000000000000000e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.057630958567867019e+01,0.000000000000000000e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.069449825913548935e+01,0.000000000000000000e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.081138078786302614e+01,0.000000000000000000e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.092699969210172029e+01,0.000000000000000000e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103843597557543532e+01,0.000000000000000000e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.093815416025937459e+01,0.000000000000000000e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.084012817063500123e+01,0.000000000000000000e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.074444894032912501e+01,0.000000000000000000e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.065120892710073441e+01,0.000000000000000000e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.056050191354916556e+01,0.000000000000000000e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.047242278099300172e+01,0.000000000000000000e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.038706725573272038e+01,0.000000000000000000e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.030453162721263105e+01,0.000000000000000000e+00
9.700000000000000000e+01,1.062990727884096209e+01,1.022491243795676574e+01,0.000000000000000000e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.014830614556900024e+01,0.000000000000000000e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.007480875755787153e+01,0.000000000000000000e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.000451544026694251e+01,0.000000000000000000e+00
9.900000000000000000e+01,1.103978545130310351e+01,9.937520103755209888e+00,0.000000000000000000e+00
9.950000000000000000e+01,1.103978545130310351e+01,9.873914965069232608e+00,0.000000000000000000e+00
1.000000000000000000e+02,1.103978545130310351e+01,9.813790092966634404e+00,0.000000000000000000e+00
1.005000000000000000e+02,1.103978545130310351e+01,9.757232937774007908e+00,0.000000000000000000e+00
1.010000000000000000e+02,1.103978545130310351e+01,9.704327850672754607e+00,0.000000000000000000e+00
1.015000000000000000e+02,1.103978545130310351e+01,9.655155597283853197e+00,0.000000000000000000e+00
1.020000000000000000e+02,1.103978545130310351e+01,9.609792870945000232e+00,0.000000000000000000e+00
1.025000000000000000e+02,1.098889324301975812e+01,9.568311811518467991e+00,0.000000000000000000e+00
1.030000000000000000e+02,1.103978545130310351e+01,9.530779535913080025e+00,0.000000000000000000e+00
1.035000000000000000e+02,1.103978545130310351e+01,9.497257686728056925e+00,0.000000000000000000e+00
1.040000000000000000e+02,1.103978545130310351e+01,9.467802005511947172e+00,0.000000000000000000e+00
1.045000000000000000e+02,1.103978545130310351e+01,9.442461937062109456e+00,0.000000000000000000e+00
1.050000000000000000e+02,1.103978545130310351e+01,9.421280270959943692e+00,0.000000000000000000e+00
1.055000000000000000e+02,1.103978545130310351e+01,9.404292826140878248e+00,0.000000000000000000e+00
1.060000000000000000e+02,1.103978545130310351e+01,9.391528183739207947e+00,0.000000000000000000e+00
1.065000000000000000e+02,1.103978545130310351e+01,9.383007472736395016e+00,0.000000000000000000e+00
1.070000000000000000e+02,9.378744212094185073e+00,9.378744212094185073e+00,0.000000000000000000e+00
1.075000000000000000e+02,1.103978545130310351e+01,9.387268796324695685e+00,0.000000000000000000e+00
1.080000000000000000e+02,1.103978545130310351e+01,9.400041160594307499e+00,0.000000000000000000e+00
1.085000000000000000e+02,1.103978545130310351e+01,9.417040134978556409e+00,0.000000000000000000e+00
1.090000000000000000e+02,1.103978545130310351e+01,9.438237080680853097e+00,0.000000000000000000e+00
1.095000000000000000e+02,1.103978545130310351e+01,9.463596105103540879e+00,0.000000000000000000e+00
1.100000000000000000e+02,1.103978545130310351e+01,9.493074329906916020e+00,0.000000000000000000e+00
1.105000000000000000e+02,1.103978545130310351e+01,9.526622207506337148e+00,0.000000000000000000e+00
1.110000000000000000e+02,1.103978545130310351e+01,9.564183880742850974e+00,0.000000000000000000e+00
1.115000000000000000e+02,1.103978545130310351e+01,9.605697579901555372e+00,0.000000000000000000e+00
1.120000000000000000e+02,1.103978545130310351e+01,9.651096050854395259e+00,0.000000000000000000e+00
1.125000000000000000e+02,1.103978545130310351e+01,9.700307007873416154e+00,0.000000000000000000e+00
1.130000000000000000e+02,1.103978545130310351e+01,9.753253604593229653e+00,0.000000000000000000e+00
1.135000000000000000e+02,1.103978545130310351e+01,9.809854916688227178e+00,0.000000000000000000e+00
1.140000000000000000e+02,1.103978545130310351e+01,9.870026430056373812e+00,0.000000000000000000e+00
1.145000000000000000e+02,1.103978545130310351e+01,9.933680528649059482e+00,0.000000000000000000e+00
1.150000000000000000e+02,1.103978545130310351e+01,1.000072697653426346e+01,0.000000000000000000e+00
1.155000000000000000e+02,1.103978545130310351e+01,1.007107338930597962e+01,0.000000000000000000e+00
1.160000000000000000e+02,1.103978545130310351e+01,1.014462569053356056e+01,0.000000000000000000e+00
1.165000000000000000e+02,1.084942409881209535e+01,1.022128854955849242e+01,0.000000000000000000e+00
1.170000000000000000e+02,1.103978545130310351e+01,1.030096579757258368e+01,0.000000000000000000e+00
1.175000000000000000e+02,1.103978545130310351e+01,1.038356081953251042e+01,0.000000000000000000e+00
1.180000000000000000e+02,1.103978545130310351e+01,1.046897692006549541e+01,0.000000000000000000e+00
1.185000000000000000e+02,1.103978545130310351e+01,1.055711766208684388e+01,0.000000000000000000e+00
1.190000000000000000e+02,1.103978545130310351e+01,1.064788717737247481e+01,0.000000000000000000e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.074119044880131391e+01,0.000000000000000000e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.083693356439935229e+01,0.000000000000000000e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.093502394367716235e+01,0.000000000000000000e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.103537053705583126e+01,0.000000000000000000e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00


==> data/sim_vp_smooth.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.098518063949602741e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.093026274599515979e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.087502609659840935e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.081946487335320128e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.076357310848483273e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.070734467800799727e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.065077329500115866e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.059385250252191391e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.053657566613978247e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.047893596606103372e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.042092638881812761e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.036253971849417432e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.030376852745039962e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.024460516652197306e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.018504175464468808e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.012507016787179914e+01
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.006468202773688247e+01
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.000386868891474457e+01
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.942621226128203205e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.880930420243947410e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.818786743495570235e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.756180343766203578e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.693101027856958041e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.629538243660430652e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.565481061150864051e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.500918152094010694e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.435837768370245016e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.370227718793882943e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.304075344299846506e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.237367491355595206e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.170090483441448725e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.102230090425809550e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.033771495643140526e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.964699260461541641e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.894997286103054179e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.824648772453050682e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.753636173564707690e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.681941149530148394e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.609544514350673694e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.536426179393863833e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.462565091974367348e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.387939168536783896e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.312525221852036239e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.236298881561472385e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.159234507313964713e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.081305093638215808e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.002482165573020723e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.922735663939105777e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.842033818973749959e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.760343010859222623e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103214400180013399e+01,7.677627615452533583e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.091765050344112176e+01,7.593849842852825383e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.080193044709356975e+01,7.508969661507229887e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.068494339779786451e+01,7.422944447600399620e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.056664664366638817e+01,7.335728748837960111e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.044699501192218882e+01,7.247274019925774802e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.032594066534873889e+01,7.157528325505459144e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.020343287653635933e+01,7.066436005537922505e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.007941777688782103e+01,6.973937297193111284e+00
3.000000000000000000e+01,1.103978545130310351e+01,9.953838076841439175e+00,6.879967906164440983e+00
3.050000000000000000e+01,1.103978545130310351e+01,9.826632753166634870e+00,6.784458518927650061e+00
3.100000000000000000e+01,1.103978545130310351e+01,9.697736698461593363e+00,6.687334245737348581e+00
3.150000000000000000e+01,1.103978545130310351e+01,9.567080327106758375e+00,6.588513982010802295e+00
3.200000000000000000e+01,1.103978545130310351e+01,9.434589130864763362e+00,6.487909673069722771e+00
3.250000000000000000e+01,1.103978545130310351e+01,9.300183176020455633e+00,6.385425463840947558e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.163776532363730354e+00,6.280956710847247493e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.025276622355006495e+00,6.174388828368644333e+00
3.400000000000000000e+01,1.103978545130310351e+01,8.884583476376507249e+00,6.065595933639256643e+00
3.450000000000000000e+01,1.103978545130310351e+01,8.741588876927982810e+00,5.954439246837397448e+00
3.500000000000000000e+01,1.103978545130310351e+01,8.596175370795153370e+00,5.840765189693676973e+00
3.550000000000000000e+01,1.103978545130310351e+01,8.448215123364548162e+00,5.724403110750352575e+00
3.600000000000000000e+01,1.103978545130310351e+01,8.297568583057262970e+00,5.605162544182757500e+00
3.650000000000000000e+01,1.103978545130310351e+01,8.144082915866333039e+00,5.482829880512641196e+00
3.700000000000000000e+01,1.103978545130310351e+01,7.987590159600209461e+00,5.357164288383467365e+00
3.750000000000000000e+01,1.103978545130310351e+01,7.827905033809708257e+00,5.227892672179971001e+00
3.800000000000000000e+01,1.103978545130310351e+01,7.664822323307875607e+00,5.094703373610142805e+00
3.850000000000000000e+01,1.103978545130310351e+01,7.498113728962104929e+00,4.957238215537250525e+00
3.900000000000000000e+01,1.103978545130310351e+01,7.327524046545532244e+00,4.815082326174926486e+00
3.950000000000000000e+01,1.103978545130310351e+01,7.152766489187900589e+00,4.667750943517925855e+00
4.000000000000000000e+01,1.103978545130310351e+01,6.980849762074716303e+00,4.514672037691826567e+00
4.050000000000000000e+01,1.103978545130310351e+01,6.812571686216230660e+00,4.355163022084679980e+00
4.100000000000000000e+01,1.103978545130310351e+01,6.648418178822718794e+00,4.188398924489047381e+00
4.150000000000000000e+01,1.103978545130310351e+01,6.488922236236509988e+00,4.013367894053569529e+00
4.200000000000000000e+01,1.103978545130310351e+01,6.334665314840384198e+00,3.828807364085779597e+00
4.250000000000000000e+01,1.103978545130310351e+01,6.186277550825315608e+00,3.633109630452885153e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.044436392966740179e+00,3.424177067231987781e+00
4.350000000000000000e+01,1.103978545130310351e+01,5.909863170227819040e+00,3.199190273628691905e+00
4.400000000000000000e+01,9.699847797069971023e+00,5.783317093787553986e+00,2.954216479597705725e+00
4.450000000000000000e+01,8.357993635208321948e+00,5.665586221767259900e+00,2.683502286568732131e+00
4.500000000000000000e+01,7.418009115580914248e+00,5.557475017698031650e+00,2.378079900036476957e+00
4.550000000000000000e+01,6.726935761108219225e+00,5.459788331553849794e+00,2.022674579937223882e+00
4.600000000000000000e+01,6.204226065216638553e+00,5.373311936116269116e+00,1.587550388729517703e+00
4.650000000000000000e+01,5.810214197968543104e+00,5.298790153489705723e+00,0.000000000000000000e+00
4.700000000000000000e+01,5.522124469264912960e+00,5.236901570791376415e+00,0.000000000000000000e+00
4.750000000000000000e+01,5.322308378204575696e+00,5.188234302868918846e+00,0.000000000000000000e+00
4.800000000000000000e+01,5.195572147308737065e+00,5.153262620507729430e+00,0.000000000000000000e+00
4.850000000000000000e+01,5.132326925675914531e+00,5.132326925675914531e+00,0.000000000000000000e+00
4.900000000000000000e+01,5.125618944118600417e+00,5.125618944118600417e+00,0.000000000000000000e+00
4.950000000000000000e+01,5.171168259755816621e+00,5.154147824340850725e+00,0.000000000000000000e+00
5.000000000000000000e+01,5.268428885710046750e+00,5.196634984532442658e+00,0.000000000000000000e+00
5.050000000000000000e+01,5.417998517585018270e+00,5.252661083566528610e+00,0.000000000000000000e+00
5.100000000000000000e+01,5.623395994629769135e+00,5.321681255451172099e+00,0.000000000000000000e+00
5.150000000000000000e+01,5.890476111493345712e+00,5.403047651269665685e+00,0.000000000000000000e+00
5.200000000000000000e+01,6.226276222124222492e+00,5.496034300543137796e+00,0.000000000000000000e+00
5.250000000000000000e+01,6.643183815312103668e+00,5.599862311972807483e+00,0.000000000000000000e+00
5.300000000000000000e+01,7.155360265676354636e+00,5.713723726569906347e+00,0.000000000000000000e+00
5.350000000000000000e+01,7.780983366422419500e+00,5.836802778473042963e+00,0.000000000000000000e+00
5.400000000000000000e+01,8.545450946615847698e+00,5.968293807130802264e+00,0.000000000000000000e+00
5.450000000000000000e+01,9.487119106809956293e+00,6.107415515217347490e+00,0.000000000000000000e+00
5.500000000000000000e+01,1.066386983635196195e+01,6.253421627635302293e+00,0.000000000000000000e+00
5.550000000000000000e+01,1.103978545130310351e+01,6.405608258141695543e+00,0.000000000000000000e+00
5.600000000000000000e+01,1.103978545130310351e+01,6.563318435809624596e+00,0.000000000000000000e+00
5.650000000000000000e+01,1.103978545130310351e+01,6.725944302346091419e+00,0.000000000000000000e+00
5.700000000000000000e+01,1.103978545130310351e+01,6.892927487226526040e+00,0.000000000000000000e+00
5.750000000000000000e+01,1.103978545130310351e+01,7.063758123844066539e+00,0.000000000000000000e+00
5.800000000000000000e+01,1.103978545130310351e+01,7.237972905438578408e+00,0.000000000000000000e+00
5.850000000000000000e+01,1.103978545130310351e+01,7.410673192705577783e+00,0.000000000000000000e+00
5.900000000000000000e+01,1.103978545130310351e+01,7.579348826820760721e+00,0.000000000000000000e+00
5.950000000000000000e+01,1.103978545130310351e+01,7.744270646433637495e+00,0.000000000000000000e+00
6.000000000000000000e+01,1.103978545130310351e+01,7.905680294555329723e+00,0.000000000000000000e+00
6.050000000000000000e+01,1.103978545130310351e+01,8.063794454681547208e+00,0.000000000000000000e+00
6.100000000000000000e+01,1.103978545130310351e+01,8.218808326503923567e+00,0.000000000000000000e+00
6.150000000000000000e+01,1.103978545130310351e+01,8.370898501909159961e+00,0.000000000000000000e+00
6.200000000000000000e+01,1.103978545130310351e+01,8.520225363262802887e+00,0.000000000000000000e+00
6.250000000000000000e+01,1.103978545130310351e+01,8.666935097654301146e+00,0.000000000000000000e+00
6.300000000000000000e+01,1.103978545130310351e+01,8.811161399791755500e+00,0.000000000000000000e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.953026920497066499e+00,0.000000000000000000e+00
6.400000000000000000e+01,1.103978545130310351e+01,9.092644505823237466e+00,0.000000000000000000e+00
6.450000000000000000e+01,1.103978545130310351e+01,9.230118262682362129e+00,0.000000000000000000e+00
6.500000000000000000e+01,1.103978545130310351e+01,9.365544479814788659e+00,0.000000000000000000e+00
6.550000000000000000e+01,1.103978545130310351e+01,9.499012427427880212e+00,0.000000000000000000e+00
6.600000000000000000e+01,1.103978545130310351e+01,9.630605054508848184e+00,0.000000000000000000e+00
6.650000000000000000e+01,1.103978545130310351e+01,9.760399599392066250e+00,0.000000000000000000e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.888468126430431937e+00,0.000000000000000000e+00
6.750000000000000000e+01,1.103978545130310351e+01,1.001487799942774082e+01,0.000000000000000000e+00
6.800000000000000000e+01,1.103978545130310351e+01,1.013969230071742444e+01,0.000000000000000000e+00
6.850000000000000000e+01,1.103978545130310351e+01,1.026297020333302612e+01,0.000000000000000000e+00
6.900000000000000000e+01,1.103978545130310351e+01,1.038476730253867863e+01,0.000000000000000000e+00
6.950000000000000000e+01,1.103978545130310351e+01,1.050513591202060937e+01,0.000000000000000000e+00
7.000000000000000000e+01,1.103978545130310351e+01,1.062412532924173014e+01,0.000000000000000000e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.074178207379834049e+01,0.000000000000000000e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.085815010206517961e+01,0.000000000000000000e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.097327100095220587e+01,0.000000000000000000e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,0.000000000000000000e+00


==> data/sim_vp_tmin_constr.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.097540743275155606e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.091083699129372597e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.084607365492909459e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.078111703631765117e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.071596683824814988e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.065062285945530363e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.058508500080892212e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.051935327189954883e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.045342779804685840e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.038730882775881170e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.032099674067154282e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.025449205600192748e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.018779544154699401e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.012090772326663846e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.005382989548858141e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.986563131777110414e+00
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.919108796509965131e+00
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.851468457210680540e+00
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.783643897686843616e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.715637132028053458e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.647450419520929188e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.579086280542194132e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.510547513494834959e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.441837212856450279e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.372958788413257025e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.303915985757763352e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.234712908132845399e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.165354039709928458e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.095844270394033870e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.026188922253741254e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.956393777679457102e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.886465109378866245e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.816409712323929782e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.746234937769251871e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.675948729467044984e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.605559662209069316e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.535076982830819503e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.464510653817665542e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.393871399656466892e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.323170756079198540e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.252421122347085358e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.181635816724380561e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.110829135289906233e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.040016414231356379e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.969214095761817163e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.898439797789281513e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.827712387457673948e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.757052058661233929e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.686480413612267526e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.616020548514365274e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.545697143358098380e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.475536555812822392e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.405566919135202930e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.335818243951013784e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.266322523690019963e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.197113843362711094e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.103202040172720899e+01,7.128228491260436783e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.091752559342070938e+01,7.059705076408834934e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.080180418441727141e+01,6.991584679781916556e+00
3.000000000000000000e+01,1.103978545130310351e+01,1.068481573737957291e+01,6.923910919888119686e+00
3.050000000000000000e+01,1.103978545130310351e+01,1.056651753785242320e+01,6.856730070093489893e+00
3.100000000000000000e+01,1.103978545130310351e+01,1.044686441028145651e+01,6.790091174641307958e+00
3.150000000000000000e+01,1.103978545130310351e+01,1.032580851444028092e+01,6.724046161884042583e+00
3.200000000000000000e+01,1.103978545130310351e+01,1.020329911965124303e+01,6.658649952975982167e+00
3.250000000000000000e+01,1.103978545130310351e+01,1.007928235376180659e+01,6.593960563980607148e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.953700923334292128e+00,6.530039199026884233e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.826493800903186582e+00,6.466950331805712437e+00
3.400000000000000000e+01,1.103978545130310351e+01,9.697595874428845519e+00,6.404761772336131642e+00
3.450000000000000000e+01,1.103978545130310351e+01,9.566937553200244082e+00,6.343544715556973301e+00
3.500000000000000000e+01,1.103978545130310351e+01,9.434444323376117936e+00,6.283373767922474151e+00
3.550000000000000000e+01,1.103978545130310351e+01,9.300036245056592321e+00,6.224326947812026667e+00
3.600000000000000000e+01,1.103978545130310351e+01,9.163627381186113752e+00,6.166485655220175666e+00
3.650000000000000000e+01,1.103978545130310351e+01,9.025125146625141426e+00,6.109934605892440196e+00
3.700000000000000000e+01,1.103978545130310351e+01,8.884429563290808574e+00,6.054761724838831682e+00
3.750000000000000000e+01,1.103978545130310351e+01,8.741432404221507468e+00,6.001057994017277686e+00
3.800000000000000000e+01,1.103978545130310351e+01,8.596016205589021908e+00,5.948917248964564308e+00
3.850000000000000000e+01,1.103978545130310351e+01,8.448053120825914419e+00,5.898435919296947105e+00
3.900000000000000000e+01,1.103978545130310351e+01,8.297403584833126899e+00,5.849712708342214462e+00
3.950000000000000000e+01,1.103978545130310351e+01,8.143914748242623958e+00,5.802848207735930686e+00
4.000000000000000000e+01,1.103978545130310351e+01,7.987418631324724849e+00,5.757944443650753641e+00
4.050000000000000000e+01,1.103978545130310351e+01,7.827729933500552129e+00,5.715104352457880843e+00
4.100000000000000000e+01,1.103978545130310351e+01,7.664643416346458515e+00,5.674431185063585126e+00
4.150000000000000000e+01,1.103978545130310351e+01,7.497930753739296961e+00,5.636027840928176325e+00
4.200000000000000000e+01,1.103978545130310351e+01,7.327336709887979360e+00,5.599996134848801432e+00
4.250000000000000000e+01,1.103978545130310351e+01,7.152574460733883477e+00,5.566436001938827260e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.980695755300242666e+00,5.535444648807669843e+00
4.350000000000000000e+01,1.103978545130310351e+01,6.812457889563433788e+00,5.507115650891036829e+00
4.400000000000000000e+01,1.103978545130310351e+01,6.648346842133104673e+00,5.481538024611892546e+00
4.450000000000000000e+01,1.103978545130310351e+01,6.488895647240066289e+00,5.458795284856719832e+00
4.500000000000000000e+01,1.103978545130310351e+01,6.334685767760194430e+00,5.435956043508000768e+00
4.550000000000000000e+01,1.103978545130310351e+01,6.186347305927421658e+00,5.413019166069333643e+00
4.600000000000000000e+01,1.103978545130310351e+01,6.044557626105637738e+00,5.389983527947871167e+00
4.650000000000000000e+01,1.103978545130310351e+01,5.910037911879249428e+00,5.366848012891789921e+00
4.700000000000000000e+01,9.697963573093222323e+00,5.783547157780093428e+00,5.343611510157944444e+00
4.750000000000000000e+01,8.357177688580394559e+00,5.665873124959830420e+00,5.320272910232469954e+00
4.800000000000000000e+01,7.417758048422814277e+00,5.557819893193180150e+00,5.296831098930345760e+00
4.850000000000000000e+01,6.727015845604691791e+00,5.460191839602869912e+00,5.273284949712468084e+00
4.900000000000000000e+01,6.204514627404972948e+00,5.373774178478690544e+00,5.249633314082397639e+00
4.950000000000000000e+01,5.810641587856326673e+00,5.299310598367893199e+00,5.225875009960539330e+00
5.000000000000000000e+01,5.522650480965098474e+00,5.237478996206875514e+00,5.202008807980830873e+00
5.050000000000000000e+01,5.322912682378367677e+00,5.188866766116768225e+00,5.178033415712040899e+00
5.100000000000000000e+01,5.196245484299387485e+00,5.153947459868622794e+00,5.153947459868664538e+00
5.150000000000000000e+01,5.133060797870169445e+00,5.133060797870169445e+00,5.132305608669913255e+00
5.200000000000000000e+01,5.126397897349362687e+00,5.126397897349362687e+00,5.126397897348600630e+00
5.250000000000000000e+01,5.171974718454872111e+00,5.154918236323712044e+00,5.140270923500429134e+00
5.300000000000000000e+01,5.269245263696777037e+00,5.197392754327086806e+00,5.170840685188767161e+00
5.350000000000000000e+01,5.418809759157939610e+00,5.253402419581657767e+00,5.201228430201295438e+00
5.400000000000000000e+01,5.624191876210082874e+00,5.322402756773047194e+00,5.231437153773900839e+00
5.450000000000000000e+01,5.891247791884119955e+00,5.403746363855186807e+00,5.261469626081761497e+00
5.500000000000000000e+01,6.227012845841497501e+00,5.496707747320286330e+00,5.291328389313092906e+00
5.550000000000000000e+01,6.643868301497763973e+00,5.600508498566916238e+00,5.321015755960095461e+00
5.600000000000000000e+01,7.155962050916478745e+00,5.714341126337298071e+00,5.350533808248362888e+00
5.650000000000000000e+01,7.781449808852966221e+00,5.837390301619262978e+00,5.379884398587805094e+00
5.700000000000000000e+01,8.545693614555347040e+00,5.968850758970379644e+00,5.409069150905070344e+00
5.750000000000000000e+01,9.486991104443358580e+00,6.107941548281416111e+00,5.438089462707946353e+00
5.800000000000000000e+01,1.066312249894060749e+01,6.253916691589239463e+00,5.466946507733586813e+00
5.850000000000000000e+01,1.103978545130310351e+01,6.406072550559168910e+00,5.495641239041582082e+00
5.900000000000000000e+01,1.103978545130310351e+01,6.563752355931883109e+00,5.524174392426977498e+00
5.950000000000000000e+01,1.103978545130310351e+01,6.726348409143225737e+00,5.552546490044865557e+00
6.000000000000000000e+01,1.103978545130310351e+01,6.893302462422158605e+00,5.580757844155314729e+00
6.050000000000000000e+01,1.103978545130310351e+01,7.064104740077114641e+00,5.608808560913794317e+00
6.100000000000000000e+01,1.103978545130310351e+01,7.238291999400837895e+00,5.636698544147214385e+00
6.150000000000000000e+01,1.103978545130310351e+01,7.410984673322182026e+00,5.664427499068745320e+00
6.200000000000000000e+01,1.103978545130310351e+01,7.579653218070318665e+00,5.691994999855304549e+00
6.250000000000000000e+01,1.103978545130310351e+01,7.744568414588798966e+00,5.719400529437933756e+00
6.300000000000000000e+01,1.103978545130310351e+01,7.905971856728365665e+00,5.746643480493561107e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.064080185805730494e+00,5.773723156461417538e+00
6.400000000000000000e+01,1.103978545130310351e+01,8.219088565087503184e+00,5.800638772566895973e+00
6.450000000000000000e+01,1.103978545130310351e+01,8.371173554816129680e+00,5.827389456839304316e+00
6.500000000000000000e+01,1.103978545130310351e+01,8.520495509714656635e+00,5.853974251112795457e+00
6.550000000000000000e+01,1.103978545130310351e+01,8.667200592602712916e+00,5.880392112001943339e+00
6.600000000000000000e+01,1.103978545130310351e+01,8.811422476779116053e+00,5.906641911845137649e+00
6.650000000000000000e+01,1.103978545130310351e+01,8.953283794096966730e+00,5.932722439610321530e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.092897373733986655e+00,5.958632401758647390e+00
6.750000000000000000e+01,1.103978545130310351e+01,9.230367307532072019e+00,5.984370423062470579e+00
6.800000000000000000e+01,1.103978545130310351e+01,9.365789870725194532e+00,6.009935047374750816e+00
6.850000000000000000e+01,1.103978545130310351e+01,9.499254321375229182e+00,6.035324738347484619e+00
6.900000000000000000e+01,1.103978545130310351e+01,9.630843597513173648e+00,6.060537880097180086e+00
6.950000000000000000e+01,1.103978545130310351e+01,9.760634927560602137e+00,6.085572777815746903e+00
7.000000000000000000e+01,1.103978545130310351e+01,9.888700366876484793e+00,6.110427658325408018e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.001510727108272825e+01,6.135100670576468573e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.013991871505090359e+01,6.159589886086911825e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.026319386499314135e+01,6.183893299322929415e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.038498830992354804e+01,6.208008828019566216e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.050535435778953719e+01,6.231934313440729234e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.062434130077382122e+01,6.255667520577842033e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.074199565360498987e+01,6.279206138286446581e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.085836136816199549e+01,6.302547779360061497e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.097348002719513005e+01,6.325689980540589730e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.348630202464544681e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.371367049122420134e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.393900779732174300e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.416231627714609864e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.438359801216592793e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.460285483601175827e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.482008833905887890e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.503529987270369794e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.524849055334469128e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.545966126607845048e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.566881266812049311e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.587594519196020570e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.608105904825841925e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.628415422849576188e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.648523050737930262e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.668428744501463612e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.688132438884993647e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.707634047539815292e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.726933463174312067e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.746030557683481810e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.764925182257877978e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.783617167472417719e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.802106323355478601e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.820392439438664134e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.838475284787593367e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.856354608014035179e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.874030137269667051e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.891501580221728318e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.908768624010783732e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.925830935190807836e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.942688159651758006e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.959339922524780064e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.975785828070170780e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.992025459548182553e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.008058379072747535e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.023884127448154935e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.039502223988703733e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.054912166321323674e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.070113430171132585e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.085105469129872269e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.099887714407147499e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.114459574564365063e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.128820435231237873e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.142969658804710242e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.156906584130124926e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.170630526164427643e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.184140775621187025e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.197436598597181323e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.210517236180266742e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.223381904038231660e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.236029791988305426e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.248460063546966481e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.260671855459659874e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.272664277210022732e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.284436410508162929e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.295987308757528211e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.307315996499858635e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.318421468837690291e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.329302690833838341e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.339958596887262487e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.350388090084668313e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.360590041527183658e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.370563289631383519e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.380306639403917401e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.389818861688949525e+00
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.399098692387563680e+00
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.408144831648259654e+00
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.416955943027608633e+00
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.425530652620089711e+00
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.433867548156077198e+00
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.441965178066890729e+00
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.449822050515778393e+00
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.457436632393617870e+00
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.464807348278089449e+00
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.471932579354976234e+00
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.478810662300214851e+00
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.485439888121206309e+00
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.491818500955860216e+00
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.497944696827737232e+00
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.503816622355583554e+00
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.509432373415455331e+00
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.514789993753544728e+00
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.519887473547710144e+00
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.524722747915615351e+00
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.529293695367272221e+00
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.533598136199652906e+00
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.537633830830928972e+00
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.541398478071749345e+00
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.544889713330843684e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.548105106752069915e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.551042161279889697e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.553698310650078795e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.556070917302292855e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.558157270210941192e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.559954582630611597e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.561459989752066235e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.562670546264625315e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.563583223820492307e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.564194908396333794e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.564502397547146373e+00


==> data/veh_acc_sim.csv <==
t,a
0.000000000000000000e+00,-6.737593456660400104e-01
9.999999999999786837e-03,-6.821882694399715730e-01
1.999999999999957367e-02,-6.905687680115970561e-01
2.999999999999936051e-02,-6.992513276862336591e-01
3.999999999999914735e-02,-7.080404017001689088e-01
4.999999999999893419e-02,-7.164698244692734308e-01
5.999999999999872102e-02,-7.249962087234057551e-01
6.999999999999850786e-02,-7.335409377121185903e-01
7.999999999999829470e-02,-7.424177615233260585e-01
8.999999999999808153e-02,-7.513519776621625512e-01
9.999999999999786837e-02,-7.599045032633191532e-01
1.099999999999976552e-01,-7.685148818954743444e-01
1.199999999999974420e-01,-7.772138347113702883e-01
1.299999999999972289e-01,-7.862835657590470095e-01
1.399999999999970157e-01,-7.951160272412443053e-01
1.499999999999968026e-01,-8.040232939226901188e-01
1.599999999999965894e-01,-8.126104781406392474e-01
1.699999999999963762e-01,-8.214780997860005041e-01
1.799999999999961631e-01,-8.307031630945347356e-01
1.899999999999959499e-01,-8.396388216452588260e-01
1.999999999999957367e-01,-8.486155712095428960e-01
2.099999999999955236e-01,-8.573064916116168721e-01
2.199999999999953104e-01,-8.663022521553955801e-01
2.299999999999950973e-01,-8.756581489642740745e-01
2.399999999999948841e-01,-8.846856146992823078e-01
2.499999999999946709e-01,-8.937245667686284367e-01
2.599999999999944578e-01,-9.025098885210881550e-01
2.699999999999942446e-01,-9.116320483105750938e-01
2.799999999999940314e-01,-9.210851273783069448e-01
2.899999999999938183e-01,-9.301974923196930645e-01
2.999999999999936051e-01,-9.392925433712627781e-01
3.099999999999933920e-01,-9.481630903370127372e-01
3.199999999999931788e-01,-9.574109437540914147e-01
3.299999999999929656e-01,-9.669266799647978639e-01
3.399999999999927525e-01,-9.761163035909606878e-01
3.499999999999925393e-01,-9.852623058378532361e-01
3.599999999999923261e-01,-9.942103506483535025e-01
3.699999999999921130e-01,-1.003560674715062717e+00
3.799999999999918998e-01,-1.012972390082685692e+00
3.899999999999916866e-01,-1.022381611866614026e+00
3.999999999999914735e-01,-1.031545848128745169e+00
4.099999999999912603e-01,-1.040564721331700193e+00
4.199999999999910472e-01,-1.049996283763532157e+00
4.299999999999908340e-01,-1.059462110295342985e+00
4.399999999999906208e-01,-1.068911162710089346e+00
4.499999999999904077e-01,-1.078141697911530139e+00
4.599999999999901945e-01,-1.087218599741770930e+00
4.699999999999899813e-01,-1.096709051570593507e+00
4.799999999999897682e-01,-1.106267427860396335e+00
4.899999999999895550e-01,-1.115783494215334404e+00
4.999999999999893419e-01,-1.125095479341159388e+00
5.099999999999891287e-01,-1.134258344806965191e+00
5.199999999999889155e-01,-1.143816325993102678e+00
5.299999999999887024e-01,-1.153384673789400905e+00
5.399999999999884892e-01,-1.162933005645496287e+00
5.499999999999882760e-01,-1.172295529936929759e+00
5.599999999999880629e-01,-1.181504712113071287e+00
5.699999999999878497e-01,-1.191078505218140515e+00
5.799999999999876366e-01,-1.200676498474704257e+00
5.899999999999874234e-01,-1.210249645176602051e+00
5.999999999999872102e-01,-1.219657144711051577e+00
6.099999999999869971e-01,-1.228907719574026114e+00
6.199999999999867839e-01,-1.238475141553185832e+00
6.299999999999865707e-01,-1.248093185124898197e+00
6.399999999999863576e-01,-1.257686529408333032e+00
6.499999999999861444e-01,-1.267132437440074533e+00
6.599999999999859313e-01,-1.276420570158663059e+00
6.699999999999857181e-01,-1.285961863970230379e+00
6.799999999999855049e-01,-1.295588298571514141e+00
6.899999999999852918e-01,-1.305192175162813495e+00
6.999999999999850786e-01,-1.314666805523567517e+00
7.099999999999848654e-01,-1.323984906239303649e+00
7.199999999999846523e-01,-1.333485521161022369e+00
7.299999999999844391e-01,-1.343109177585162906e+00
7.399999999999842260e-01,-1.352718312912202903e+00
7.499999999999840128e-01,-1.362214047284277640e+00
7.599999999999837996e-01,-1.371555511707849062e+00
7.699999999999835865e-01,-1.381004111104481513e+00
7.799999999999833733e-01,-1.390609133906776762e+00
7.899999999999831601e-01,-1.400217330086267475e+00
7.999999999999829470e-01,-1.409723637129788543e+00
8.099999999999827338e-01,-1.419083446812580362e+00
8.199999999999825206e-01,-1.428470787421426413e+00
8.299999999999823075e-01,-1.438039840312058892e+00
8.399999999999820943e-01,-1.447634598590437083e+00
8.499999999999818812e-01,-1.457140593056471367e+00
8.599999999999816680e-01,-1.466508926734339191e+00
8.699999999999814548e-01,-1.475832972391442066e+00
8.799999999999812417e-01,-1.485341544575750738e+00
8.899999999999810285e-01,-1.494914497474808091e+00
8.999999999999808153e-01,-1.504403590947872127e+00
9.099999999999806022e-01,-1.513769926806474597e+00
9.199999999999803890e-01,-1.523033496866576630e+00
9.299999999999801759e-01,-1.532456698053454858e+00
9.399999999999799627e-01,-1.541991618985325774e+00
9.499999999999797495e-01,-1.551450033420121555e+00
9.599999999999795364e-01,-1.560804405615065615e+00
9.699999999999793232e-01,-1.570014782464688174e+00
9.799999999999791100e-01,-1.579327110254956201e+00
9.899999999999788969e-01,-1.588805302662192220e+00
9.999999999999789058e-01,-1.598212373694712252e+00
1.009999999999978693e+00,-1.607539181585700527e+00
1.019999999999978479e+00,-1.616715979745967369e+00
1.029999999999978266e+00,-1.625880592871449926e+00
1.039999999999978053e+00,-1.635281668871741312e+00
1.049999999999977840e+00,-1.644613459352824769e+00
1.059999999999977627e+00,-1.653896635940931947e+00
1.069999999999977414e+00,-1.663033987882323039e+00
1.079999999999977200e+00,-1.672112688455280605e+00
1.089999999999976987e+00,-1.681335283623985877e+00
1.099999999999976774e+00,-1.690587966376001061e+00
1.109999999999976561e+00,-1.699802293926509389e+00
1.119999999999976348e+00,-1.708881781771717012e+00
1.129999999999976135e+00,-1.717831823605634023e+00
1.139999999999975921e+00,-1.726886461291404773e+00
1.149999999999975708e+00,-1.736032278595159406e+00
1.159999999999975495e+00,-1.745141337615523147e+00
1.169999999999975282e+00,-1.754143834352057674e+00
1.179999999999975069e+00,-1.763005182335947829e+00
1.189999999999974856e+00,-1.771843096258914896e+00
1.199999999999974643e+00,-1.780839559256631510e+00
1.209999999999974429e+00,-1.789812109073707802e+00
1.219999999999974216e+00,-1.798706816277465315e+00
1.229999999999974003e+00,-1.807474143269898192e+00
1.239999999999973790e+00,-1.816155813805637953e+00
1.249999999999973577e+00,-1.824889144036859312e+00
1.259999999999973364e+00,-1.833712428244267389e+00
1.269999999999973150e+00,-1.842456964805004427e+00
1.279999999999972937e+00,-1.851099321891345628e+00
1.289999999999972724e+00,-1.859633251219837913e+00
1.299999999999972511e+00,-1.868088032161930645e+00
1.309999999999972298e+00,-1.876708626209052211e+00
1.319999999999972085e+00,-1.885246268940352632e+00
1.329999999999971871e+00,-1.893724883016354443e+00
1.339999999999971658e+00,-1.902110328342436318e+00
1.349999999999971445e+00,-1.910343348196511526e+00
1.359999999999971232e+00,-1.918619609768241530e+00
1.369999999999971019e+00,-1.926941935177727716e+00
1.379999999999970806e+00,-1.935172828536672274e+00
1.389999999999970592e+00,-1.943352061179617341e+00
1.399999999999970379e+00,-1.951393432732039912e+00
1.409999999999970166e+00,-1.959272442057225172e+00
1.419999999999969953e+00,-1.967281695502814953e+00
1.429999999999969740e+00,-1.975227369740615968e+00
1.439999999999969527e+00,-1.983156232755213910e+00
1.449999999999969313e+00,-1.990949022522224388e+00
1.459999999999969100e+00,-1.998557846450162323e+00
1.469999999999968887e+00,-2.006079225661088206e+00
1.479999999999968674e+00,-2.013696633034415484e+00
1.489999999999968461e+00,-2.021293960882797336e+00
1.499999999999968248e+00,-2.028815352412565609e+00
1.509999999999968034e+00,-2.036123266826492362e+00
1.519999999999967821e+00,-2.043273049750478965e+00
1.529999999999967608e+00,-2.050336250928935122e+00
1.539999999999967395e+00,-2.057564068599945895e+00
1.549999999999967182e+00,-2.064713879707518629e+00
1.559999999999966969e+00,-2.071671366220777077e+00
1.569999999999966755e+00,-2.078483305684802218e+00
1.579999999999966542e+00,-2.085063089115933188e+00
1.589999999999966329e+00,-2.091669029567750915e+00
1.599999999999966116e+00,-2.098396784629181777e+00
1.609999999999965903e+00,-2.104916600173039498e+00
1.619999999999965690e+00,-2.111313157757800596e+00
1.629999999999965477e+00,-2.117502427721658975e+00
1.639999999999965263e+00,-2.123541190188963590e+00
1.649999999999965050e+00,-2.129578320102830435e+00
1.659999999999964837e+00,-2.135597999091699783e+00
1.669999999999964624e+00,-2.141484225419868270e+00
1.679999999999964411e+00,-2.147182148631036736e+00
1.689999999999964198e+00,-2.152766547828478760e+00
1.699999999999963984e+00,-2.158188569597004225e+00
1.709999999999963771e+00,-2.163527860451039508e+00
1.719999999999963558e+00,-2.168887201290938371e+00
1.729999999999963345e+00,-2.174041519109623177e+00
1.739999999999963132e+00,-2.179130883627204085e+00
1.749999999999962919e+00,-2.184092025938901394e+00
1.759999999999962705e+00,-2.188838718769368530e+00
1.769999999999962492e+00,-2.193560618400436368e+00
1.779999999999962279e+00,-2.198206912925286360e+00
1.789999999999962066e+00,-2.202761560155762854e+00
1.799999999999961853e+00,-2.207211757596666324e+00
1.809999999999961640e+00,-2.211494183744894926e+00
1.819999999999961426e+00,-2.215703544456753438e+00
1.829999999999961213e+00,-2.219757487130526563e+00
1.839999999999961000e+00,-2.223870467955495922e+00
1.849999999999960787e+00,-2.227808738929437649e+00
1.859999999999960574e+00,-2.231653258100976256e+00
1.869999999999960361e+00,-2.235444170855085400e+00
1.879999999999960147e+00,-2.235555543633347408e+00
1.889999999999959934e+00,-2.243153684756216570e+00
1.899999999999959721e+00,-2.246126026589062352e+00
1.909999999999959508e+00,-2.249661511176229922e+00
1.919999999999959295e+00,-2.249661511176229922e+00
1.929999999999959082e+00,-2.251725707815945388e+00
1.939999999999958868e+00,-2.260236500890851818e+00
1.949999999999958655e+00,-2.260470231775123295e+00
1.959999999999958442e+00,-2.262672485542839507e+00
1.969999999999958229e+00,-2.264886868256537067e+00
1.979999999999958016e+00,-2.272332416861460036e+00
1.989999999999957803e+00,-2.272794036524085293e+00
1.999999999999957589e+00,-2.274554573762987975e+00
2.009999999999957154e+00,-2.276275051272720784e+00
2.019999999999956941e+00,-2.277609101024537619e+00
2.029999999999956728e+00,-2.286184391141782069e+00
2.039999999999956515e+00,-2.286184391141782069e+00
2.049999999999956302e+00,-2.287371603309978241e+00
2.059999999999956088e+00,-2.288936970122010361e+00
2.069999999999955875e+00,-2.289858670151575293e+00
2.079999999999955662e+00,-2.298321776139984784e+00
2.089999999999955449e+00,-2.298321776139984784e+00
2.099999999999955236e+00,-2.298843028550058953e+00
2.109999999999955023e+00,-2.300004831683842621e+00
2.119999999999954809e+00,-2.301256197012972127e+00
2.129999999999954596e+00,-2.308831087968934881e+00
2.139999999999954383e+00,-2.308831087968934881e+00
2.149999999999954170e+00,-2.308871051832373400e+00
2.159999999999953957e+00,-2.309828188628038070e+00
2.169999999999953744e+00,-2.310722855746667470e+00
2.179999999999953531e+00,-2.317975736589162672e+00
2.189999999999953317e+00,-2.317975736589162672e+00
2.199999999999953104e+00,-2.317975736589162672e+00
2.209999999999952891e+00,-2.318413221967627891e+00
2.219999999999952678e+00,-2.324153980840804934e+00
2.229999999999952465e+00,-2.324153980840804934e+00
2.239999999999952252e+00,-2.324196047180640878e+00
2.249999999999952038e+00,-2.324742613177563921e+00
2.259999999999951825e+00,-2.325665403241898410e+00
2.269999999999951612e+00,-2.331065194601216639e+00
2.279999999999951399e+00,-2.331065194601216639e+00
2.289999999999951186e+00,-2.331065194601216639e+00
2.299999999999950973e+00,-2.331356335978296279e+00
2.309999999999950759e+00,-2.331892856688305926e+00
2.319999999999950546e+00,-2.336711157358820401e+00
2.329999999999950333e+00,-2.336711157358820401e+00
2.339999999999950120e+00,-2.336711157358820401e+00
2.349999999999949907e+00,-2.336942962273870883e+00
2.359999999999949694e+00,-2.337317652688680525e+00
2.369999999999949480e+00,-2.341138244766269416e+00
2.379999999999949267e+00,-2.341138244766269416e+00
2.389999999999949054e+00,-2.341138244766269416e+00
2.399999999999948841e+00,-2.341155638760696434e+00
2.409999999999948628e+00,-2.341544557198378840e+00
2.419999999999948415e+00,-2.344677457550034649e+00
2.429999999999948201e+00,-2.344677457550034649e+00
2.439999999999947988e+00,-2.344677457550034649e+00
2.449999999999947775e+00,-2.344677457550034649e+00
2.459999999999947562e+00,-2.345005463318392103e+00
2.469999999999947349e+00,-2.346940928233902213e+00
2.479999999999947136e+00,-2.346940928233902213e+00
2.489999999999946922e+00,-2.346940928233902213e+00
2.499999999999946709e+00,-2.346940928233902213e+00
2.509999999999946496e+00,-2.348134132780280492e+00
2.519999999999946283e+00,-2.348134132780280492e+00
2.529999999999946070e+00,-2.348134132780280492e+00
2.539999999999945857e+00,-2.348120220691064297e+00
2.549999999999945643e+00,-2.348169486266742378e+00
2.559999999999945430e+00,-2.348757690487740302e+00
2.569999999999945217e+00,-2.348757690487740302e+00
2.579999999999945004e+00,-2.348757690487740302e+00
2.589999999999944791e+00,-2.348712486508735875e+00
2.599999999999944578e+00,-2.348649106754412852e+00
2.609999999999944365e+00,-2.348252528388649729e+00
2.619999999999944151e+00,-2.348252528388649729e+00
2.629999999999943938e+00,-2.347958209253344641e+00
2.639999999999943725e+00,-2.347786065971428915e+00
2.649999999999943512e+00,-2.346867567499381746e+00
2.659999999999943299e+00,-2.346804801011408870e+00
2.669999999999943086e+00,-2.346489309916548471e+00
2.679999999999942872e+00,-2.346156727377888274e+00
2.689999999999942659e+00,-2.345990048575148812e+00
2.699999999999942446e+00,-2.344651886243226624e+00
2.709999999999942233e+00,-2.344156778044304446e+00
2.719999999999942020e+00,-2.343497110282010354e+00
2.729999999999941807e+00,-2.342701014069190180e+00
2.739999999999941593e+00,-2.342414456591748184e+00
2.749999999999941380e+00,-2.341010980258789509e+00
2.759999999999941167e+00,-2.340431485761163000e+00
2.769999999999940954e+00,-2.338445960476164487e+00
2.779999999999940741e+00,-2.338377992526383231e+00
2.789999999999940528e+00,-2.337089194808399828e+00
2.799999999999940314e+00,-2.335490920739916820e+00
2.809999999999940101e+00,-2.334357975051644996e+00
2.819999999999939888e+00,-2.334114908861117499e+00
2.829999999999939675e+00,-2.333389678665741318e+00
2.839999999999939462e+00,-2.331407609784924784e+00
2.849999999999939249e+00,-2.329397839033466866e+00
2.859999999999939035e+00,-2.328441552297953798e+00
2.869999999999938822e+00,-2.327980537777793568e+00
2.879999999999938609e+00,-2.327284431141704246e+00
2.889999999999938396e+00,-2.324742931304714766e+00
2.899999999999938183e+00,-2.322952145558013104e+00
2.909999999999937970e+00,-2.321937781934436451e+00
2.919999999999937756e+00,-2.320699950637535203e+00
2.929999999999937543e+00,-2.320636571791459435e+00
2.939999999999937330e+00,-2.316514532510517643e+00
2.949999999999937117e+00,-2.315305198139251175e+00
2.959999999999936904e+00,-2.313921897976456421e+00
2.969999999999936691e+00,-2.312370899578254146e+00
2.979999999999936477e+00,-2.310732587735071952e+00
2.989999999999936264e+00,-2.307870367421090307e+00
2.999999999999936051e+00,-2.305746662613167075e+00
3.009999999999935838e+00,-2.304302953856356861e+00
3.019999999999935625e+00,-2.302560534927914571e+00
3.029999999999935412e+00,-2.300644368456885580e+00
3.039999999999935199e+00,-2.296828462889315858e+00
3.049999999999934985e+00,-2.294389475121095145e+00
3.059999999999934772e+00,-2.293095731478721255e+00
3.069999999999934559e+00,-2.291106910261973884e+00
3.079999999999934346e+00,-2.288992174384750111e+00
3.089999999999934133e+00,-2.284713898251596653e+00
3.099999999999933920e+00,-2.282007525210963284e+00
3.109999999999933706e+00,-2.280112535685858699e+00
3.119999999999933493e+00,-2.277798576467825686e+00
3.129999999999933280e+00,-2.275292654966980521e+00
3.139999999999933067e+00,-2.270055183839458479e+00
3.149999999999932854e+00,-2.266714038050589242e+00
3.159999999999932641e+00,-2.265034630259305182e+00
3.169999999999932427e+00,-2.262439593750107392e+00
3.179999999999932214e+00,-2.259689822252290092e+00
3.189999999999932001e+00,-2.253872693134886696e+00
3.199999999999931788e+00,-2.250246598249918240e+00
3.209999999999931575e+00,-2.247771431928726749e+00
3.219999999999931362e+00,-2.244751458698214908e+00
3.229999999999931148e+00,-2.241406381760012945e+00
3.239999999999930935e+00,-2.234583629039578412e+00
3.249999999999930722e+00,-2.230188633540847398e+00
3.259999999999930509e+00,-2.227744092687190758e+00
3.269999999999930296e+00,-2.224412877542182532e+00
3.279999999999930083e+00,-2.220467638930418097e+00
3.289999999999929869e+00,-2.213253084869551301e+00
3.299999999999929656e+00,-2.208499714925907131e+00
3.309999999999929443e+00,-2.205261254994177911e+00
3.319999999999929230e+00,-2.200966661838260396e+00
3.329999999999929017e+00,-2.197179700031677285e+00
3.339999999999928804e+00,-2.188221532721985607e+00
3.349999999999928590e+00,-2.183735318971715245e+00
3.359999999999928377e+00,-2.178822618447309178e+00
3.369999999999928164e+00,-2.174700183337534565e+00
3.379999999999927951e+00,-2.170225011849110874e+00
3.389999999999927738e+00,-2.160197511692812711e+00
3.399999999999927525e+00,-2.155531629509169544e+00
3.409999999999927311e+00,-2.150283195186806662e+00
3.419999999999927098e+00,-2.144971671475914388e+00
3.429999999999926885e+00,-2.139623993224410547e+00
3.439999999999926672e+00,-2.127945399849918928e+00
3.449999999999926459e+00,-2.122864692003652021e+00
3.459999999999926246e+00,-2.116509276538811157e+00
3.469999999999926033e+00,-2.109905887140138603e+00
3.479999999999925819e+00,-2.102840159881364634e+00
3.489999999999925606e+00,-2.091341008068587470e+00
3.499999999999925393e+00,-2.086167951896355177e+00
3.509999999999925180e+00,-2.079198704428793398e+00
3.519999999999924967e+00,-2.072174228930562467e+00
3.529999999999924754e+00,-2.064660490844000496e+00
3.539999999999924540e+00,-2.050786243776641093e+00
3.549999999999924327e+00,-2.044652865705447020e+00
3.559999999999924114e+00,-2.036182605707727689e+00
3.569999999999923901e+00,-2.027900485970299371e+00
3.579999999999923688e+00,-2.019134356489875604e+00
3.589999999999923475e+00,-2.004004680568984398e+00
3.599999999999923261e+00,-1.995517161902257586e+00
3.609999999999923048e+00,-1.986817913797341184e+00
3.619999999999922835e+00,-1.977977201039390787e+00
3.629999999999922622e+00,-1.974220519210884373e+00
3.639999999999922409e+00,-1.953140258770825310e+00
3.649999999999922196e+00,-1.943503430979704794e+00
3.659999999999921982e+00,-1.932306919352689167e+00
3.669999999999921769e+00,-1.921307961613564652e+00
3.679999999999921556e+00,-1.917833971839208340e+00
3.689999999999921343e+00,-1.892816628623961162e+00
3.699999999999921130e+00,-1.881518313602492443e+00
3.709999999999920917e+00,-1.868565264626103284e+00
3.719999999999920703e+00,-1.856063254243378813e+00
3.729999999999920490e+00,-1.850608101579152898e+00
3.739999999999920277e+00,-1.823708921926808779e+00
3.749999999999920064e+00,-1.811697448596201632e+00
3.759999999999919851e+00,-1.797947947273260239e+00
3.769999999999919638e+00,-1.792948106490120042e+00
3.779999999999919424e+00,-1.775351895587466533e+00
3.789999999999919211e+00,-1.754226747658291341e+00
3.799999999999918998e+00,-1.734914023446965992e+00
3.809999999999918785e+00,-1.730629971332479755e+00
3.819999999999918572e+00,-1.706417630935222585e+00
3.829999999999918359e+00,-1.699721981087812805e+00
3.839999999999918145e+00,-1.668163910069334177e+00
3.849999999999917932e+00,-1.644024470737858179e+00
3.859999999999917719e+00,-1.643939068293299721e+00
3.869999999999917506e+00,-1.610819110248008723e+00
3.879999999999917293e+00,-1.604222405946969854e+00
3.889999999999917080e+00,-1.571631770288778318e+00
3.899999999999916866e+00,-1.542979954229779738e+00
3.909999999999916653e+00,-1.537562049776964868e+00
3.919999999999916440e+00,-1.505231661149326383e+00
3.929999999999916227e+00,-1.500130584739796324e+00
3.939999999999916014e+00,-1.460268305973293934e+00
3.949999999999915801e+00,-1.454397101629701705e+00
3.959999999999915588e+00,-1.407634726013183846e+00
3.969999999999915374e+00,-1.399280830392191310e+00
3.979999999999915161e+00,-1.385712874326467281e+00
3.989999999999914948e+00,-1.332200152418858696e+00
3.999999999999914735e+00,-1.317120371351549579e+00
4.009999999999914522e+00,-1.266319914079241160e+00
4.019999999999914309e+00,-1.262931057908469601e+00
4.029999999999914095e+00,-1.239452270608494278e+00
4.039999999999913882e+00,-1.181650819281899967e+00
4.049999999999913669e+00,-1.172770988105894752e+00
4.059999999999913456e+00,-1.145718255280416153e+00
4.069999999999913243e+00,-1.118816886482612016e+00
4.079999999999913030e+00,-1.091203093367976829e+00
4.089999999999912816e+00,-1.089348089336647174e+00
4.099999999999912603e+00,-9.804755377758126444e-01
4.109999999999912390e+00,-9.782332758972652753e-01
4.119999999999912177e+00,-9.489616156879456810e-01
4.129999999999911964e+00,-9.190529637689198728e-01
4.139999999999911751e+00,-8.171276205290901595e-01
4.149999999999911537e+00,-8.171276205290901595e-01
4.159999999999911324e+00,-7.765417434461864277e-01
4.169999999999911111e+00,-7.645709765026387217e-01
4.179999999999910898e+00,-7.187279693844130790e-01
4.189999999999910685e+00,-6.931478403246108533e-01
4.199999999999910472e+00,-5.363485607328351001e-01
4.209999999999910258e+00,-5.363485607328351001e-01
4.219999999999910045e+00,-5.256859671391067579e-01
4.229999999999909832e+00,-4.977056371438253191e-01
4.239999999999909619e+00,-4.457084905477828873e-01
4.249999999999909406e+00,-3.558958329242567498e-01
4.259999999999909193e+00,-3.379442017579883939e-01
4.269999999999908979e+00,-2.999182986070446644e-01
4.279999999999908766e+00,-2.248364942035244451e-01
4.289999999999908553e+00,-1.999773527368095827e-01
4.299999999999908340e+00,6.562935741789807653e-02
4.309999999999908127e+00,6.562935741789807653e-02
4.319999999999907914e+00,6.562935741789807653e-02
4.329999999999907700e+00,8.852789983795104900e-02
4.339999999999907487e+00,9.415259552905981544e-02
4.349999999999907274e+00,3.935307807694835569e-01
4.359999999999907061e+00,3.935307807694835569e-01
4.369999999999906848e+00,3.935307807694835569e-01
4.379999999999906635e+00,4.028031654136801643e-01
4.389999999999906422e+00,4.242399337734296672e-01
4.399999999999906208e+00,5.680931291508971581e-01
4.409999999999905995e+00,5.680931291508971581e-01
4.419999999999905782e+00,5.680931291508971581e-01
4.429999999999905569e+00,5.680931291508971581e-01
4.439999999999905356e+00,8.113062078121154874e-01
4.449999999999905143e+00,8.209996037452580442e-01
4.459999999999904929e+00,8.285748384363225139e-01
4.469999999999904716e+00,8.289134182148440999e-01
4.479999999999904503e+00,8.543216510684880083e-01
4.489999999999904290e+00,8.955463714275965215e-01
4.499999999999904077e+00,1.003605980663118347e+00
4.509999999999903864e+00,1.032750368075727287e+00
4.519999999999903650e+00,1.061764663394273445e+00
4.529999999999903437e+00,1.090405532612513495e+00
4.539999999999903224e+00,1.090687836709268943e+00
4.549999999999903011e+00,1.145392168567864077e+00
4.559999999999902798e+00,1.171189186544375316e+00
4.569999999999902585e+00,1.195404915081801578e+00
4.579999999999902371e+00,1.219745570014468150e+00
4.589999999999902158e+00,1.241691405475086496e+00
4.599999999999901945e+00,1.263023709801495587e+00
4.609999999999901732e+00,1.282807237120426880e+00
4.619999999999901519e+00,1.301034052784594719e+00
4.629999999999901306e+00,1.318658091326792015e+00
4.639999999999901092e+00,1.335734204927423452e+00
4.649999999999900879e+00,1.351416647682493588e+00
4.659999999999900666e+00,1.366784682243199267e+00
4.669999999999900453e+00,1.381462724429546096e+00
4.679999999999900240e+00,1.398649781630575850e+00
4.689999999999900027e+00,1.413654506620789952e+00
4.699999999999899813e+00,1.427422993749938973e+00
4.709999999999899600e+00,1.440693739687571862e+00
4.719999999999899387e+00,1.453186603029742452e+00
4.729999999999899174e+00,1.464922565958454381e+00
4.739999999999898961e+00,1.476322123255612517e+00
4.749999999999898748e+00,1.486563631670181351e+00
4.759999999999898534e+00,1.495811786845188118e+00
4.769999999999898321e+00,1.504535900749560895e+00
4.779999999999898108e+00,1.512486333165898422e+00
4.789999999999897895e+00,1.520071860325539204e+00
4.799999999999897682e+00,1.526612851478626354e+00
4.809999999999897469e+00,1.533035140736593860e+00
4.819999999999897256e+00,1.540304586674952958e+00
4.829999999999897042e+00,1.546434869070333340e+00
4.839999999999896829e+00,1.552279005431895786e+00
4.849999999999896616e+00,1.557113460432110186e+00
4.859999999999896403e+00,1.561681653917224022e+00
4.869999999999896190e+00,1.565777775450499121e+00
4.879999999999895977e+00,1.568931636593354551e+00
4.889999999999895763e+00,1.571796090070596064e+00
4.899999999999895550e+00,1.573586810311214501e+00
4.909999999999895337e+00,1.574110519918026752e+00
4.919999999999895124e+00,1.574543572958616577e+00
4.929999999999894911e+00,1.573898471339719718e+00
4.939999999999894698e+00,1.573020890818132234e+00
4.949999999999894484e+00,1.571571330860000559e+00
4.959999999999894271e+00,1.572202404028451239e+00
4.969999999999894058e+00,1.571733872117172082e+00
4.979999999999893845e+00,1.570142528107687063e+00
4.989999999999893632e+00,1.568441395608453526e+00
4.999999999999893419e+00,1.566173583339870223e+00
5.009999999999893205e+00,1.563536161787532297e+00
5.019999999999892992e+00,1.560434181559678946e+00
5.029999999999892779e+00,1.556090193400106791e+00
5.039999999999892566e+00,1.551652123097874592e+00
5.049999999999892353e+00,1.546623749044359064e+00
5.059999999999892140e+00,1.541219208914132333e+00
5.069999999999891926e+00,1.535503210863529588e+00
5.079999999999891713e+00,1.530136123073774446e+00
5.089999999999891500e+00,1.525935911224043373e+00
5.099999999999891287e+00,1.520813700148568204e+00
5.109999999999891074e+00,1.515311008780606761e+00
5.119999999999890861e+00,1.509557334551138608e+00
5.129999999999890647e+00,1.503744729497193955e+00
5.139999999999890434e+00,1.497798878423616475e+00
5.149999999999890221e+00,1.491163255635807428e+00
5.159999999999890008e+00,1.484071948268743446e+00
5.169999999999889795e+00,1.476698031456235682e+00
5.179999999999889582e+00,1.469258043776536571e+00
5.189999999999889368e+00,1.461673707083745999e+00
5.199999999999889155e+00,1.453943150287053010e+00
5.209999999999888942e+00,1.446101983510298172e+00
5.219999999999888729e+00,1.439124914797577759e+00
5.229999999999888516e+00,1.431564296263224678e+00
5.239999999999888303e+00,1.423862362007009441e+00
5.249999999999888090e+00,1.416088886739852448e+00
5.259999999999887876e+00,1.408131846660974906e+00
5.269999999999887663e+00,1.399786529844859739e+00
5.279999999999887450e+00,1.391351653164593971e+00
5.289999999999887237e+00,1.382725551501383876e+00
5.299999999999887024e+00,1.374005749691384892e+00
5.309999999999886811e+00,1.365072066138957485e+00
5.319999999999886597e+00,1.356226519334117420e+00
5.329999999999886384e+00,1.347451501454184131e+00
5.339999999999886171e+00,1.339144675977225862e+00
5.349999999999885958e+00,1.330410443878967230e+00
5.359999999999885745e+00,1.321455414382120219e+00
5.369999999999885532e+00,1.312613172699641506e+00
5.379999999999885318e+00,1.303876115112970302e+00
5.389999999999885105e+00,1.294847370161238631e+00
5.399999999999884892e+00,1.285663580857781874e+00
5.409999999999884679e+00,1.276330033827102417e+00
5.419999999999884466e+00,1.266828141268164343e+00
5.429999999999884253e+00,1.257705037359934552e+00
5.439999999999884039e+00,1.248629958105738957e+00
5.449999999999883826e+00,1.239699329182352150e+00
5.459999999999883613e+00,1.230509504249540198e+00
5.469999999999883400e+00,1.221129566739544314e+00
5.479999999999883187e+00,1.212150765597283408e+00
5.489999999999882974e+00,1.203325803794534243e+00
5.499999999999882760e+00,1.194228723059022279e+00
5.509999999999882547e+00,1.184841962262294990e+00
5.519999999999882334e+00,1.175355045539089094e+00
5.529999999999882121e+00,1.166215661976101936e+00
5.539999999999881908e+00,1.157347486446590024e+00
5.549999999999881695e+00,1.148667353732613750e+00
5.559999999999881481e+00,1.139215766806998209e+00
5.569999999999881268e+00,1.130147866739467544e+00
5.579999999999881055e+00,1.121300310025429514e+00
5.589999999999880842e+00,1.112719147452913004e+00
5.599999999999880629e+00,1.104425120464573862e+00
5.609999999999880416e+00,1.095049785512113516e+00
5.619999999999880202e+00,1.086196548293040465e+00
5.629999999999879989e+00,1.077482090300853734e+00
5.639999999999879776e+00,1.069035853229898692e+00
5.649999999999879563e+00,1.061200356411831525e+00
5.659999999999879350e+00,1.051934802119220080e+00
5.669999999999879137e+00,1.044061761128181054e+00
5.679999999999878924e+00,1.035774252330091461e+00
5.689999999999878710e+00,1.027799959650999462e+00
5.699999999999878497e+00,1.020193861742400454e+00
5.709999999999878284e+00,1.011288510336386892e+00
5.719999999999878071e+00,1.003862730075969489e+00
5.729999999999877858e+00,9.959567190685266747e-01
5.739999999999877645e+00,9.883785559329445469e-01
5.749999999999877431e+00,9.811785435083525408e-01
5.759999999999877218e+00,9.731119961520802164e-01
5.769999999999877005e+00,9.661649497925278718e-01
5.779999999999876792e+00,9.589623386183255827e-01
5.789999999999876579e+00,9.520566906566297893e-01
5.799999999999876366e+00,9.455465823066490083e-01
5.809999999999876152e+00,9.382092298464284053e-01
5.819999999999875939e+00,9.319169021923666696e-01
5.829999999999875726e+00,9.253503233395538041e-01
5.839999999999875513e+00,9.191035633441898556e-01
5.849999999999875300e+00,9.132670270529326118e-01
5.859999999999875087e+00,9.070160126084868546e-01
5.869999999999874873e+00,9.014915526276102709e-01
5.879999999999874660e+00,8.958375925598025535e-01
5.889999999999874447e+00,8.904874889695929552e-01
5.899999999999874234e+00,8.855630196437063173e-01
5.909999999999874021e+00,8.802220076154240180e-01
5.919999999999873808e+00,8.755905207735209528e-01
5.929999999999873594e+00,8.708764443525447430e-01
5.939999999999873381e+00,8.664741363155737952e-01
5.949999999999873168e+00,8.625129726334173075e-01
5.959999999999872955e+00,8.585579141800079306e-01
5.969999999999872742e+00,8.551041704078781169e-01
5.979999999999872529e+00,8.515623028262281347e-01
5.989999999999872315e+00,8.483163851522922405e-01
5.999999999999872102e+00,8.455400713677642122e-01
6.009999999999871889e+00,8.427165868551604877e-01
6.019999999999871676e+00,8.403946887145090638e-01
6.029999999999871463e+00,8.381241171482943786e-01
6.039999999999871250e+00,8.361525627173512776e-01
6.049999999999871036e+00,8.346721704535218223e-01
6.059999999999870823e+00,8.335898859310586495e-01
6.069999999999870610e+00,8.329918397171709454e-01
6.079999999999870397e+00,8.322145097550527337e-01
6.089999999999870184e+00,8.317231386952631533e-01
6.099999999999869971e+00,8.317569651552376708e-01
6.109999999999869758e+00,8.320753628533292812e-01
6.119999999999869544e+00,8.328526831404180486e-01
6.129999999999869331e+00,8.337271407072293083e-01
6.139999999999869118e+00,8.348932848975755272e-01
6.149999999999868905e+00,8.366113029852817462e-01
6.159999999999868692e+00,8.386033953273812624e-01
6.169999999999868479e+00,8.409486961531760230e-01
6.179999999999868265e+00,8.430253777376233160e-01
6.189999999999868052e+00,8.453976332485230172e-01
6.199999999999867839e+00,8.483782602985983079e-01
6.209999999999867626e+00,8.514241192888454268e-01
6.219999999999867413e+00,8.548267132995848172e-01
6.229999999999867200e+00,8.583100436551938106e-01
6.239999999999866986e+00,8.621100440738602710e-01
6.249999999999866773e+00,8.668470661942843103e-01
6.259999999999866560e+00,8.710163699299494633e-01
6.269999999999866347e+00,8.754559851536672932e-01
6.279999999999866134e+00,8.799841620712534063e-01
6.289999999999865921e+00,8.848545770832281221e-01
6.299999999999865707e+00,8.902722245399664613e-01
6.309999999999865494e+00,8.956779212320946648e-01
6.319999999999865281e+00,9.014057201200388336e-01
6.329999999999865068e+00,9.031046804917550741e-01
6.339999999999864855e+00,9.130158525621201449e-01
6.349999999999864642e+00,9.156080764022153096e-01
6.359999999999864428e+00,9.257923407720640707e-01
6.369999999999864215e+00,9.325681842324773374e-01
6.379999999999864002e+00,9.325681842324773374e-01
6.389999999999863789e+00,9.454293479832307501e-01
6.399999999999863576e+00,9.454293479832307501e-01
6.409999999999863363e+00,9.592995532398066461e-01
6.419999999999863149e+00,9.600933838262849518e-01
6.429999999999862936e+00,9.650198865837107398e-01
6.439999999999862723e+00,9.819427956891761955e-01
6.449999999999862510e+00,9.819427956891761955e-01
6.459999999999862297e+00,9.828704071824699851e-01
6.469999999999862084e+00,1.004115075567889592e+00
6.479999999999861870e+00,1.006583205977892526e+00
6.489999999999861657e+00,1.010402963296212375e+00
6.499999999999861444e+00,1.017856356550670416e+00
6.509999999999861231e+00,1.024935793627364422e+00
6.519999999999861018e+00,1.044752117203196384e+00
6.529999999999860805e+00,1.054162771274105070e+00
6.539999999999860592e+00,1.054162771274105070e+00
6.549999999999860378e+00,1.070069807770596793e+00
6.559999999999860165e+00,1.071775727434652659e+00
6.569999999999859952e+00,1.087245782516808479e+00
6.579999999999859739e+00,1.096104164952209636e+00
6.589999999999859526e+00,1.096381330866843529e+00
6.599999999999859313e+00,1.113145119855081466e+00
6.609999999999859099e+00,1.122519155747008890e+00
6.619999999999858886e+00,1.131832431356603275e+00
6.629999999999858673e+00,1.140385030372177644e+00
6.639999999999858460e+00,1.144082502364459852e+00
6.649999999999858247e+00,1.158013079696228464e+00
6.659999999999858034e+00,1.167419778551800347e+00
6.669999999999857820e+00,1.176520234979947066e+00
6.679999999999857607e+00,1.185476746233735890e+00
6.689999999999857394e+00,1.194706642625961157e+00
6.699999999999857181e+00,1.204089316795674769e+00
6.709999999999856968e+00,1.213485646890057668e+00
6.719999999999856755e+00,1.222605788996598442e+00
6.729999999999856541e+00,1.231626598305878506e+00
6.739999999999856328e+00,1.240986285550260027e+00
6.749999999999856115e+00,1.250533136662919320e+00
6.759999999999855902e+00,1.259723858189821799e+00
6.769999999999855689e+00,1.269118338143905511e+00
6.779999999999855476e+00,1.278290321444986777e+00
6.789999999999855262e+00,1.287847148451551682e+00
6.799999999999855049e+00,1.297393410910597566e+00
6.809999999999854836e+00,1.306466132695932147e+00
6.819999999999854623e+00,1.315815477469799877e+00
6.829999999999854410e+00,1.324942932129594020e+00
6.839999999999854197e+00,1.334492235500516877e+00
6.849999999999853983e+00,1.343779647792036291e+00
6.859999999999853770e+00,1.352911558023731198e+00
6.869999999999853557e+00,1.362230109775093734e+00
6.879999999999853344e+00,1.371338842361430999e+00
6.889999999999853131e+00,1.380416650851355787e+00
6.899999999999852918e+00,1.389683064952408786e+00
6.909999999999852704e+00,1.398701940048423742e+00
6.919999999999852491e+00,1.407930477147944393e+00
6.929999999999852278e+00,1.416966871015272078e+00
6.939999999999852065e+00,1.425902175975640729e+00
6.949999999999851852e+00,1.434876787505848572e+00
6.959999999999851639e+00,1.443681115195886600e+00
6.969999999999851426e+00,1.452492311735069430e+00
6.979999999999851212e+00,1.461051586945959269e+00
6.989999999999850999e+00,1.469856354479427196e+00
6.999999999999851674e+00,1.478614088116187553e+00
7.009999999999853237e+00,1.487210891670011081e+00
7.019999999999854801e+00,1.496060541834090873e+00
7.029999999999856364e+00,1.504108966854484919e+00
7.039999999999857927e+00,1.512466887362258872e+00
7.049999999999859490e+00,1.520909091561436277e+00
7.059999999999861053e+00,1.528677492362602530e+00
7.069999999999862617e+00,1.537093718737187809e+00
7.079999999999864180e+00,1.544886560784984431e+00
7.089999999999865743e+00,1.553060267587033527e+00
7.099999999999867306e+00,1.560857034029108359e+00
7.109999999999868869e+00,1.568464588559690620e+00
7.119999999999870433e+00,1.575999212540413419e+00
7.129999999999871996e+00,1.583292622544232531e+00
7.139999999999873559e+00,1.590447138923170245e+00
7.149999999999875122e+00,1.597900724785576543e+00
7.159999999999876685e+00,1.605024096871529693e+00
7.169999999999878249e+00,1.612108054434792548e+00
7.179999999999879812e+00,1.618934101371942713e+00
7.189999999999881375e+00,1.625611247445624130e+00
7.199999999999882938e+00,1.632134633201883789e+00
7.209999999999884501e+00,1.638348658994530860e+00
7.219999999999886064e+00,1.644437084653265213e+00
7.229999999999887628e+00,1.651142615525776902e+00
7.239999999999889191e+00,1.657387254506681007e+00
7.249999999999890754e+00,1.663527839182241452e+00
7.259999999999892317e+00,1.669362436255727333e+00
7.269999999999893880e+00,1.675084092161774896e+00
7.279999999999895444e+00,1.680571000511183799e+00
7.289999999999897007e+00,1.685766580801211667e+00
7.299999999999898570e+00,1.690840623152900735e+00
7.309999999999900133e+00,1.696131872044092548e+00
7.319999999999901696e+00,1.701065072492621955e+00
7.329999999999903260e+00,1.705769602813609565e+00
7.339999999999904823e+00,1.710177737577923684e+00
7.349999999999906386e+00,1.714428415522055715e+00
7.359999999999907949e+00,1.718313623441849680e+00
7.369999999999909512e+00,1.721981985596159559e+00
7.379999999999911076e+00,1.725825361309373918e+00
7.389999999999912639e+00,1.729317459624257980e+00
7.399999999999914202e+00,1.732612648026035984e+00
7.409999999999915765e+00,1.735556344310081656e+00
7.419999999999917328e+00,1.738249040198716955e+00
7.429999999999918892e+00,1.740690231262542742e+00
7.439999999999920455e+00,1.742846330418512890e+00
7.449999999999922018e+00,1.744891633974748446e+00
7.459999999999923581e+00,1.747254947371858380e+00
7.469999999999925144e+00,1.749039703130975898e+00
7.479999999999926708e+00,1.750567365185614843e+00
7.489999999999928271e+00,1.751826862996421763e+00
7.499999999999929834e+00,1.752913918489943379e+00
7.509999999999931397e+00,1.753727171075906588e+00
7.519999999999932960e+00,1.754487085923695400e+00
7.529999999999934523e+00,1.755543315291110407e+00
7.539999999999936087e+00,1.756132670367835047e+00
7.549999999999937650e+00,1.756555000234415020e+00
7.559999999999939213e+00,1.756708688673360497e+00
7.569999999999940776e+00,1.756698244035501233e+00
7.579999999999942339e+00,1.756490392718166094e+00
7.589999999999943903e+00,1.756220602901082506e+00
7.599999999999945466e+00,1.756217773179743924e+00
7.609999999999947029e+00,1.755828420344462737e+00
7.619999999999948592e+00,1.755275076103607557e+00
7.629999999999950155e+00,1.754525541297878855e+00
7.639999999999951719e+00,1.753615030200635694e+00
7.649999999999953282e+00,1.752570277580596247e+00
7.659999999999954845e+00,1.751439724901214356e+00
7.669999999999956408e+00,1.750546531169053122e+00
7.679999999999957971e+00,1.749355547497402963e+00
7.689999999999959535e+00,1.747993801075734543e+00
7.699999999999961098e+00,1.746509035586838010e+00
7.709999999999962661e+00,1.744851536001849057e+00
7.719999999999964224e+00,1.743072286222482337e+00
7.729999999999965787e+00,1.741240835239554086e+00
7.739999999999967351e+00,1.739645781084687925e+00
7.749999999999968914e+00,1.737802664212485082e+00
7.759999999999970477e+00,1.735773757832455466e+00
7.769999999999972040e+00,1.733628557495107803e+00
7.779999999999973603e+00,1.731364463070159010e+00
7.789999999999975167e+00,1.728995860439677568e+00
7.799999999999976730e+00,1.726591172173545630e+00
7.809999999999978293e+00,1.724454004794531148e+00
7.819999999999979856e+00,1.722010485880673292e+00
7.829999999999981419e+00,1.719441598635193413e+00
7.839999999999982983e+00,1.716764378957362780e+00
7.849999999999984546e+00,1.714004843387948895e+00
7.859999999999986109e+00,1.711161462055967641e+00
7.869999999999987672e+00,1.708214883680383211e+00
7.879999999999989235e+00,1.705681177951198446e+00
7.889999999999990798e+00,1.702754692814985704e+00
7.899999999999992362e+00,1.699742057559597619e+00
7.909999999999993925e+00,1.696642374761968108e+00
7.919999999999995488e+00,1.693434333777264600e+00
7.929999999999997051e+00,1.690205036172137021e+00
7.939999999999998614e+00,1.687180586284399819e+00
7.950000000000000178e+00,1.683978643951318466e+00
7.960000000000001741e+00,1.680675843373176104e+00
7.970000000000003304e+00,1.677256623970250438e+00
7.980000000000004867e+00,1.673786393651193860e+00
7.990000000000006430e+00,1.670263230792293774e+00
8.000000000000008882e+00,1.666667273749907086e+00
8.010000000000010445e+00,1.663434600915429940e+00
8.020000000000012008e+00,1.659848296892673325e+00
8.030000000000013571e+00,1.656204278663475415e+00
8.040000000000015135e+00,1.652505367517355106e+00
8.050000000000016698e+00,1.648744929283979754e+00
8.060000000000018261e+00,1.644958187369367941e+00
8.070000000000019824e+00,1.641355454034520767e+00
8.080000000000021387e+00,1.637587605913979782e+00
8.090000000000022951e+00,1.633751933498318154e+00
8.100000000000024514e+00,1.629847029432674566e+00
8.110000000000026077e+00,1.625892610987786924e+00
8.120000000000027640e+00,1.621405123721813446e+00
8.130000000000029203e+00,1.618069093987910545e+00
8.140000000000030767e+00,1.614130165168631947e+00
8.150000000000032330e+00,1.610116794450326072e+00
8.160000000000033893e+00,1.606041488533613171e+00
8.170000000000035456e+00,1.601909133088757597e+00
8.180000000000037019e+00,1.597755175930448024e+00
8.190000000000038582e+00,1.593536487669813928e+00
8.200000000000040146e+00,1.589648989177564697e+00
8.210000000000041709e+00,1.585484011651701941e+00
8.220000000000043272e+00,1.581250073320215055e+00
8.230000000000044835e+00,1.576995939302745509e+00
8.240000000000046398e+00,1.572717872507818804e+00
8.250000000000047962e+00,1.568376913570691977e+00
8.260000000000049525e+00,1.564309468013582505e+00
8.270000000000051088e+00,1.560007419968063802e+00
8.280000000000052651e+00,1.555671653712575431e+00
8.290000000000054214e+00,1.551313446586114475e+00
8.300000000000055778e+00,1.546917397957957574e+00
8.310000000000057341e+00,1.542475869825984613e+00
8.320000000000058904e+00,1.538248370541902332e+00
8.330000000000060467e+00,1.533862496591248181e+00
8.340000000000062030e+00,1.529438512871387656e+00
8.350000000000063594e+00,1.524976966351295982e+00
8.360000000000065157e+00,1.520482649221923444e+00
8.370000000000066720e+00,1.515926721858231074e+00
8.380000000000068283e+00,1.511625437749045009e+00
8.390000000000069846e+00,1.507164370337169101e+00
8.400000000000071410e+00,1.502647657945117787e+00
8.410000000000072973e+00,1.498099096763175320e+00
8.420000000000074536e+00,1.493509997888467167e+00
8.430000000000076099e+00,1.488900363016290029e+00
8.440000000000077662e+00,1.484538838302607244e+00
8.450000000000079226e+00,1.479992446591285482e+00
8.460000000000080789e+00,1.475396402688221587e+00
8.470000000000082352e+00,1.470760445642450565e+00
8.480000000000083915e+00,1.466138906315501922e+00
8.490000000000085478e+00,1.461476117516761652e+00
8.500000000000087041e+00,1.457052249853062253e+00
8.510000000000088605e+00,1.452431052637774611e+00
8.520000000000090168e+00,1.447753804673316935e+00
8.530000000000091731e+00,1.443093089938051632e+00
8.540000000000093294e+00,1.438442607431963394e+00
8.550000000000094857e+00,1.433703903649263811e+00
8.560000000000096421e+00,1.429238492261710736e+00
8.570000000000097984e+00,1.424533992269934046e+00
8.580000000000099547e+00,1.419842541594955154e+00
8.590000000000101110e+00,1.415160184131354582e+00
8.600000000000102673e+00,1.409223474490548966e+00
8.610000000000104237e+00,1.405886800041383999e+00
8.620000000000105800e+00,1.401148402702801610e+00
8.630000000000107363e+00,1.396436412713984998e+00
8.640000000000108926e+00,1.391728744351713898e+00
8.650000000000110489e+00,1.387014682867017790e+00
8.660000000000112053e+00,1.382247313641066455e+00
8.670000000000113616e+00,1.377589918067939179e+00
8.680000000000115179e+00,1.372875219012553716e+00
8.690000000000116742e+00,1.368151852471727103e+00
8.700000000000118305e+00,1.363419305708343687e+00
8.710000000000119869e+00,1.358664648768687755e+00
8.720000000000121432e+00,1.353799288498463316e+00
8.730000000000122995e+00,1.349204188429448115e+00
8.740000000000124558e+00,1.344472825703360019e+00
8.750000000000126121e+00,1.339728269642676883e+00
8.760000000000127685e+00,1.334955752154685094e+00
8.770000000000129248e+00,1.330129085513056308e+00
8.780000000000130811e+00,1.325267416518818742e+00
8.790000000000132374e+00,1.320729508672169983e+00
8.800000000000133937e+00,1.315972824615877279e+00
8.810000000000135500e+00,1.311181564656537235e+00
8.820000000000137064e+00,1.306361246033789003e+00
8.830000000000138627e+00,1.301541913601020228e+00
8.840000000000140190e+00,1.296910261190529878e+00
8.850000000000141753e+00,1.292161910436251171e+00
8.860000000000143316e+00,1.287360034193655745e+00
8.870000000000144880e+00,1.282523064596371221e+00
8.880000000000146443e+00,1.277747535978456028e+00
8.890000000000148006e+00,1.272913170403694227e+00
8.900000000000149569e+00,1.268333776653587819e+00
8.910000000000151132e+00,1.263522744364514727e+00
8.920000000000152696e+00,1.258667750764410398e+00
8.930000000000154259e+00,1.253907072575528803e+00
8.940000000000155822e+00,1.249123795696851724e+00
8.950000000000157385e+00,1.244478442217263670e+00
8.960000000000158948e+00,1.239675363992295276e+00
8.970000000000160512e+00,1.234808192138013627e+00
8.980000000000162075e+00,1.230041929131454825e+00
8.990000000000163638e+00,1.225316819547061398e+00
9.000000000000165201e+00,1.220488845108113507e+00
9.010000000000166764e+00,1.215855376857434722e+00
9.020000000000168328e+00,1.210975366968967570e+00
9.030000000000169891e+00,1.206203290681765905e+00
9.040000000000171454e+00,1.201511270359123973e+00
9.050000000000173017e+00,1.196738215376043746e+00
9.060000000000174580e+00,1.192051684219714858e+00
9.070000000000176144e+00,1.187173527849090471e+00
9.080000000000177707e+00,1.182401179569784855e+00
9.090000000000179270e+00,1.177716315997656249e+00
9.100000000000180833e+00,1.173011213276885956e+00
9.110000000000182396e+00,1.168291623102713395e+00
9.120000000000183960e+00,1.163202296844914274e+00
9.130000000000185523e+00,1.158960626232598656e+00
9.140000000000187086e+00,1.154397753869757404e+00
9.150000000000188649e+00,1.149856313187421541e+00
9.160000000000190212e+00,1.145082845960493811e+00
9.170000000000191775e+00,1.140584611834562168e+00
9.180000000000193339e+00,1.135974882700661270e+00
9.190000000000194902e+00,1.131432066690784888e+00
9.200000000000196465e+00,1.126937143945034636e+00
9.210000000000198028e+00,1.122225303432106802e+00
9.220000000000199591e+00,1.117659626465951517e+00
9.230000000000201155e+00,1.113071572223563122e+00
9.240000000000202718e+00,1.108547901196376584e+00
9.250000000000204281e+00,1.104081250298670769e+00
9.260000000000205844e+00,1.099441568285148163e+00
9.270000000000207407e+00,1.094829748700470784e+00
9.280000000000208971e+00,1.090272587853643227e+00
9.290000000000210534e+00,1.085776563319703625e+00
9.300000000000212097e+00,1.081336731823711927e+00
9.310000000000213660e+00,1.076793732006129600e+00
9.320000000000215223e+00,1.071924025412757553e+00
9.330000000000216787e+00,1.067623872003908625e+00
9.340000000000218350e+00,1.063157119718998622e+00
9.350000000000219913e+00,1.058741476628166200e+00
9.360000000000221476e+00,1.054262714813420487e+00
9.370000000000223039e+00,1.049431599798614556e+00
9.380000000000224603e+00,1.045103126755758227e+00
9.390000000000226166e+00,1.040667424668162422e+00
9.400000000000227729e+00,1.036278964643862377e+00
9.410000000000229292e+00,1.031854358567997343e+00
9.420000000000230855e+00,1.027071769121789879e+00
9.430000000000232419e+00,1.022732132464160948e+00
9.440000000000233982e+00,1.018333609337181755e+00
9.450000000000235545e+00,1.013977980367211540e+00
9.460000000000237108e+00,1.009602545465760670e+00
9.470000000000238671e+00,1.004862395942146547e+00
9.480000000000240234e+00,1.000520382881125325e+00
9.490000000000241798e+00,9.961571448517463345e-01
9.500000000000243361e+00,9.918324677739637218e-01
9.510000000000244924e+00,9.874951090004687737e-01
9.520000000000246487e+00,9.828031122619339532e-01
9.530000000000248050e+00,9.784673499142175768e-01
9.540000000000249614e+00,9.741405186214366907e-01
9.550000000000251177e+00,9.698476865394163315e-01
9.560000000000252740e+00,9.655406594328169723e-01
9.570000000000254303e+00,9.609049203448412069e-01
9.580000000000255866e+00,9.565868206787120354e-01
9.590000000000257430e+00,9.523008177816008057e-01
9.600000000000258993e+00,9.480435016061472542e-01
9.610000000000260556e+00,9.437622954186877244e-01
9.620000000000262119e+00,9.391758808916550461e-01
9.630000000000263682e+00,9.348812909687078676e-01
9.640000000000265246e+00,9.306322476600866755e-01
9.650000000000266809e+00,9.264066288021362006e-01
9.660000000000268372e+00,9.221417150696719078e-01
9.670000000000269935e+00,9.176092024175909190e-01
9.680000000000271498e+00,9.133427845553043767e-01
9.690000000000273062e+00,9.091303850167368195e-01
9.700000000000274625e+00,9.049357237991647596e-01
9.710000000000276188e+00,9.006898952752115939e-01
9.720000000000277751e+00,8.950762848103269720e-01
9.730000000000279314e+00,8.920152717820944988e-01
9.740000000000280878e+00,8.878156046184728645e-01
9.750000000000282441e+00,8.836508237448847947e-01
9.760000000000284004e+00,8.794238685465570748e-01
9.770000000000285567e+00,8.737686527030459338e-01
9.780000000000287130e+00,8.708312780905317352e-01
9.790000000000288694e+00,8.666640601321780046e-01
9.800000000000290257e+00,8.625270464453486108e-01
9.810000000000291820e+00,8.583174211595235858e-01
9.820000000000293383e+00,8.536502146858825357e-01
9.830000000000294946e+00,8.497681291376667501e-01
9.840000000000296509e+00,8.456543993302049200e-01
9.850000000000298073e+00,8.415442377949959862e-01
9.860000000000299636e+00,8.373446390124016370e-01
9.870000000000301199e+00,8.329904941244118399e-01
9.880000000000302762e+00,8.288880388235310148e-01
9.890000000000304325e+00,8.248156869910225897e-01
9.900000000000305889e+00,8.207333100112629287e-01
9.910000000000307452e+00,8.165449879193560356e-01
9.920000000000309015e+00,8.122294786497088470e-01
9.930000000000310578e+00,8.081748724058496203e-01
9.940000000000312141e+00,8.041307527702052926e-01
9.950000000000313705e+00,8.000679481188479603e-01
9.960000000000315268e+00,7.958865586303995876e-01
9.970000000000316831e+00,7.916132691040781433e-01
9.980000000000318394e+00,7.876044892931562957e-01
9.990000000000319957e+00,7.835855908675435355e-01
1.000000000000032152e+01,7.795386061277609357e-01
1.001000000000032308e+01,7.753653343726515379e-01
1.002000000000032465e+01,7.711320557151930544e-01
1.003000000000032621e+01,7.671690849811996227e-01
1.004000000000032777e+01,7.631722934162580296e-01
1.005000000000032934e+01,7.591370297845853043e-01
1.006000000000033090e+01,7.549741247003334266e-01
1.007000000000033246e+01,7.507784895220609434e-01
1.008000000000033403e+01,7.468601904486243948e-01
1.009000000000033559e+01,7.428803271864879987e-01
1.010000000000033715e+01,7.388505688687541095e-01
1.011000000000033872e+01,7.346997419415245423e-01
1.012000000000034028e+01,7.305374016296283246e-01
1.013000000000034184e+01,7.266597953997619985e-01
1.014000000000034341e+01,7.226938001560626601e-01
1.015000000000034497e+01,7.186653871314009345e-01
1.016000000000034653e+01,7.145321104689715819e-01
1.017000000000034809e+01,7.104013157193441730e-01
1.018000000000034966e+01,7.065638069455262293e-01
1.019000000000035122e+01,7.026076231630423718e-01
1.020000000000035278e+01,6.985748077740450146e-01
1.021000000000035435e+01,6.944650954230858764e-01
1.022000000000035591e+01,6.903628280984249743e-01
1.023000000000035747e+01,6.865689368165522888e-01
1.024000000000035904e+01,6.826233978078014575e-01
1.025000000000036060e+01,6.785859190360397086e-01
1.026000000000036216e+01,6.744793172467253850e-01
1.027000000000036373e+01,6.705678439571960414e-01
1.028000000000036529e+01,6.666513278084670313e-01
1.029000000000036685e+01,6.627046007850995180e-01
1.030000000000036842e+01,6.586631495866606123e-01
1.031000000000036998e+01,6.545849320005594496e-01
1.032000000000037154e+01,6.507171984826473077e-01
1.033000000000037311e+01,6.468083660625587594e-01
1.034000000000037467e+01,6.428726920668383915e-01
1.035000000000037623e+01,6.388026203556265159e-01
1.036000000000037780e+01,6.347494628940684169e-01
1.037000000000037936e+01,6.309258878769372636e-01
1.038000000000038092e+01,6.269990894171505458e-01
1.039000000000038249e+01,6.230472504119769495e-01
1.040000000000038405e+01,6.189951798934936189e-01
1.041000000000038561e+01,6.149718143876544696e-01
1.042000000000038717e+01,6.111621204136532537e-01
1.043000000000038874e+01,6.072562246114134865e-01
1.044000000000039030e+01,6.032696716605040477e-01
1.045000000000039186e+01,5.992342227204990879e-01
1.046000000000039343e+01,5.952329665470575959e-01
1.047000000000039499e+01,5.914467571240668020e-01
1.048000000000039655e+01,5.875316670625119198e-01
1.049000000000039812e+01,5.835318912897476951e-01
1.050000000000039968e+01,5.794943179854608051e-01
1.051000000000040124e+01,5.756281546148114270e-01
1.052000000000040281e+01,5.717331463960143578e-01
1.053000000000040437e+01,5.678024922744651093e-01
1.054000000000040593e+01,5.637910140206391363e-01
1.055000000000040750e+01,5.597866472609989152e-01
1.056000000000040906e+01,5.559516415269998291e-01
1.057000000000041062e+01,5.520565256046754410e-01
1.058000000000041219e+01,5.481131992687025001e-01
1.059000000000041375e+01,5.441112226562179188e-01
1.060000000000041531e+01,5.401208448615699709e-01
1.061000000000041688e+01,5.362933709356726419e-01
1.062000000000041844e+01,5.323765970569279693e-01
1.063000000000042000e+01,5.283981349665934912e-01
1.064000000000042157e+01,5.243710784609602049e-01
1.065000000000042313e+01,5.204722344752124030e-01
1.066000000000042469e+01,5.165692699547363986e-01
1.067000000000042625e+01,5.126402003897310156e-01
1.068000000000042782e+01,5.086474636419514583e-01
1.069000000000042938e+01,5.046363287456745450e-01
1.070000000000043094e+01,5.007607742674768936e-01
1.071000000000043251e+01,4.968496917785714118e-01
1.072000000000043407e+01,4.928933970455525171e-01
1.073000000000043563e+01,4.889051586156073492e-01
1.074000000000043720e+01,4.849073752553064165e-01
1.075000000000043876e+01,4.810461636960670084e-01
1.076000000000044032e+01,4.771250145978160884e-01
1.077000000000044189e+01,4.731445105383034200e-01
1.078000000000044345e+01,4.674426910292131532e-01
1.079000000000044501e+01,4.652869142728752183e-01
1.080000000000044658e+01,4.613334672110456225e-01
1.081000000000044814e+01,4.573968560350338275e-01
1.082000000000044970e+01,4.534009329176194592e-01
1.083000000000045127e+01,4.494046901420936102e-01
1.084000000000045283e+01,4.455019630763104033e-01
1.085000000000045439e+01,4.415866845266150365e-01
1.086000000000045596e+01,4.376293130917986995e-01
1.087000000000045752e+01,4.336346152198608528e-01
1.088000000000045908e+01,4.296509042139589618e-01
1.089000000000046064e+01,4.257663001096922417e-01
1.090000000000046221e+01,4.218357963437624480e-01
1.091000000000046377e+01,4.178338333322883513e-01
1.092000000000046533e+01,4.129986349390299405e-01
1.093000000000046690e+01,4.099103042983104905e-01
1.094000000000046846e+01,4.059557542488220760e-01
1.095000000000047002e+01,4.019962363855014709e-01
1.096000000000047159e+01,3.979866834769841821e-01
1.097000000000047315e+01,3.939864954606029923e-01
1.098000000000047471e+01,3.900593563028958988e-01
1.099000000000047628e+01,3.861186333802454906e-01
1.100000000000047784e+01,3.821424273423078555e-01
1.101000000000047940e+01,3.781374784205367434e-01
1.102000000000048097e+01,3.741550541262462226e-01
1.103000000000048253e+01,3.702407343072681711e-01
1.104000000000048409e+01,3.662943327660372339e-01
1.105000000000048566e+01,3.623000101826710506e-01
1.106000000000048722e+01,3.582959080304653487e-01
1.107000000000048878e+01,3.543624529080056096e-01
1.108000000000049035e+01,3.504298440187699204e-01
1.109000000000049191e+01,3.464743861832527139e-01
1.110000000000049347e+01,3.424824978558366761e-01
1.111000000000049504e+01,3.385034648585016903e-01
1.112000000000049660e+01,3.345930699673614339e-01
1.113000000000049816e+01,3.306633865549331031e-01
1.114000000000049972e+01,3.266979314498153486e-01
1.115000000000050129e+01,3.227285385332038237e-01
1.116000000000050285e+01,3.187740293317499196e-01
1.117000000000050441e+01,3.148832416351260433e-01
1.118000000000050598e+01,3.109553006168931932e-01
1.119000000000050754e+01,3.069920441666996180e-01
1.120000000000050910e+01,3.030400884062333655e-01
1.121000000000051067e+01,2.991351060224026193e-01
1.122000000000051223e+01,2.952435397275104401e-01
1.123000000000051379e+01,2.913173508470143225e-01
1.124000000000051536e+01,2.873831096349004355e-01
1.125000000000051692e+01,2.834704670298245355e-01
1.126000000000051848e+01,2.795985078099278986e-01
1.127000000000052005e+01,2.757256069436158086e-01
1.128000000000052161e+01,2.718062021061304900e-01
1.129000000000052317e+01,2.679093312759543988e-01
1.130000000000052474e+01,2.640539543892730379e-01
1.131000000000052630e+01,2.602052217786226529e-01
1.132000000000052786e+01,2.563546741110582783e-01
1.133000000000052943e+01,2.524673178200101953e-01
1.134000000000053099e+01,2.486291947325387219e-01
1.135000000000053255e+01,2.448256213487335908e-01
1.136000000000053411e+01,2.410046173681124893e-01
1.137000000000053568e+01,2.371697816331760356e-01
1.138000000000053724e+01,2.333351564508464870e-01
1.139000000000053880e+01,2.295563492891521118e-01
1.140000000000054037e+01,2.258022866408331275e-01
1.141000000000054193e+01,2.220281092973028225e-01
1.142000000000054349e+01,2.182259550373817636e-01
1.143000000000054506e+01,2.144772828758021166e-01
1.144000000000054662e+01,2.107828268431655994e-01
1.145000000000054818e+01,2.070874585896516906e-01
1.146000000000054975e+01,2.033232365110449191e-01
1.147000000000055131e+01,1.995644390903090759e-01
1.148000000000055287e+01,1.959657520555216914e-01
1.149000000000055444e+01,1.923518169620692664e-01
1.150000000000055600e+01,1.887255740282826888e-01
1.151000000000055756e+01,1.850640871854105363e-01
1.152000000000055913e+01,1.814371248274031512e-01
1.153000000000056069e+01,1.778840824195980774e-01
1.154000000000056225e+01,1.743653896035588236e-01
1.155000000000056382e+01,1.708237476685960654e-01
1.156000000000056538e+01,1.672613942200326942e-01
1.157000000000056694e+01,1.637567770437632630e-01
1.158000000000056851e+01,1.603218867898527633e-01
1.159000000000057007e+01,1.569138236160781685e-01
1.160000000000057163e+01,1.534680495455656712e-01
1.161000000000057319e+01,1.499770769328449549e-01
1.162000000000057476e+01,1.466867946840142989e-01
1.163000000000057632e+01,1.433767856964945908e-01
1.164000000000057788e+01,1.400947891824274316e-01
1.165000000000057945e+01,1.367835270287979799e-01
1.166000000000058101e+01,1.335238909260886286e-01
1.167000000000058257e+01,1.303102384239984146e-01
1.168000000000058414e+01,1.271568205213809422e-01
1.169000000000058570e+01,1.240242587326799983e-01
1.170000000000058726e+01,1.208843331075877409e-01
1.171000000000058883e+01,1.178050418216239348e-01
1.172000000000059039e+01,1.147664549573986920e-01
1.173000000000059195e+01,1.117834543378408013e-01
1.174000000000059352e+01,1.088283049632745719e-01
1.175000000000059508e+01,1.058996361139354636e-01
1.176000000000059664e+01,1.030218454531109801e-01
1.177000000000059821e+01,1.001823979565780315e-01
1.178000000000059977e+01,9.739185925719946735e-02
1.179000000000060133e+01,9.464544378888309351e-02
1.180000000000060290e+01,9.193912517543154084e-02
1.181000000000060446e+01,8.927010414217870227e-02
1.182000000000060602e+01,8.663364926963583457e-02
1.183000000000060759e+01,8.404082062642512230e-02
1.184000000000060915e+01,8.148583951635755829e-02
1.185000000000061071e+01,7.896674784628338051e-02
1.186000000000061227e+01,7.647548972852072358e-02
1.187000000000061384e+01,7.402138575956646038e-02
1.188000000000061540e+01,7.158736575139608427e-02
1.189000000000061696e+01,6.917925429853555297e-02
1.190000000000061853e+01,6.681267296858478533e-02
1.191000000000062009e+01,6.446360433794862121e-02
1.192000000000062165e+01,6.214589231966848731e-02
1.193000000000062322e+01,5.984443428674619814e-02
1.194000000000062478e+01,5.758144955646226498e-02
1.195000000000062634e+01,5.534085284069812510e-02
1.196000000000062791e+01,5.311624148585272071e-02
1.197000000000062947e+01,5.091847664017029595e-02
1.198000000000063103e+01,4.873246391062458632e-02
1.199000000000063260e+01,4.658050337531940283e-02
1.200000000000063416e+01,4.444554763180838530e-02
1.201000000000063572e+01,4.232054230390807498e-02
1.202000000000063729e+01,4.016195626296410748e-02
1.203000000000063885e+01,3.814762390116770846e-02
1.204000000000064041e+01,3.607765006271554387e-02
1.205000000000064198e+01,3.400497504503508656e-02
1.206000000000064354e+01,3.195648395428573457e-02
1.207000000000064510e+01,2.992606760449699824e-02
1.208000000000064666e+01,2.790026708460453461e-02
1.209000000000064823e+01,2.591823502658794492e-02
1.210000000000064979e+01,2.390320917344192220e-02
1.211000000000065135e+01,2.190751440448673176e-02
1.212000000000065292e+01,1.991733926496549317e-02
1.213000000000065448e+01,1.794714398192105015e-02
1.214000000000065604e+01,1.598681858491255575e-02
1.215000000000065761e+01,1.402920226695766534e-02
1.216000000000065917e+01,1.206276489463071686e-02
1.217000000000066073e+01,1.012158089930850248e-02
1.218000000000066230e+01,8.152860372463335836e-03
1.219000000000066386e+01,6.213468278111923017e-03
1.220000000000066542e+01,4.270312632442639124e-03
1.221000000000066699e+01,2.312148241487266796e-03
1.222000000000066855e+01,3.561654257814746150e-04
1.223000000000067011e+01,-1.588194254728833967e-03
1.224000000000067168e+01,-3.530287427946970404e-03
1.225000000000067324e+01,-5.481043473100917496e-03
1.226000000000067480e+01,-7.451477524639971844e-03
1.227000000000067637e+01,-9.424094256783140805e-03
1.228000000000067793e+01,-1.138710083315371858e-02
1.229000000000067949e+01,-1.335246081284163951e-02
1.230000000000068106e+01,-1.533146706451700078e-02
1.231000000000068262e+01,-1.733713222877642651e-02
1.232000000000068418e+01,-1.934693499861291771e-02
1.233000000000068574e+01,-2.132731262111999676e-02
1.234000000000068731e+01,-2.336198404009539806e-02
1.235000000000068887e+01,-2.538843052046401913e-02
1.236000000000069043e+01,-2.745270993322487460e-02
1.237000000000069200e+01,-2.951014259759399475e-02
1.238000000000069356e+01,-3.156320412665750835e-02
1.239000000000069512e+01,-3.366428161983237716e-02
1.240000000000069669e+01,-3.576252391794810387e-02
1.241000000000069825e+01,-3.790678198325451997e-02
1.242000000000069981e+01,-4.005589104575046910e-02
1.243000000000070138e+01,-4.218175465387130618e-02
1.244000000000070294e+01,-4.436963498968675423e-02
1.245000000000070450e+01,-4.656375428186503712e-02
1.246000000000070607e+01,-4.881095934334143266e-02
1.247000000000070763e+01,-5.106323718529547778e-02
1.248000000000070919e+01,-5.331881051433883661e-02
1.249000000000071076e+01,-5.559206014455790601e-02
1.250000000000071232e+01,-5.790461143721849224e-02
1.251000000000071388e+01,-6.027865778067556524e-02
1.252000000000071545e+01,-6.347917370552583205e-02
1.253000000000071701e+01,-6.498598258088404689e-02
1.254000000000071857e+01,-6.741379027853897088e-02
1.255000000000072014e+01,-6.986446617610887755e-02
1.256000000000072170e+01,-7.235133218480245543e-02
1.257000000000072326e+01,-7.485169669704977435e-02
1.258000000000072482e+01,-7.735025712133015985e-02
1.259000000000072639e+01,-7.988726554228241239e-02
1.260000000000072795e+01,-8.248097449243997625e-02
1.261000000000072951e+01,-8.507234562757154395e-02
1.262000000000073108e+01,-8.762517707226688546e-02
1.263000000000073264e+01,-9.024845959809534024e-02
1.264000000000073420e+01,-9.289165707972915631e-02
1.265000000000073577e+01,-9.558506218221850259e-02
1.266000000000073733e+01,-9.825751147839249799e-02
1.267000000000073889e+01,-1.009011165962227369e-01
1.268000000000074046e+01,-1.035671420907203905e-01
1.269000000000074202e+01,-1.062930072888816080e-01
1.270000000000074358e+01,-1.090300260587644954e-01
1.271000000000074515e+01,-1.117353910233956082e-01
1.272000000000074671e+01,-1.144047152221061153e-01
1.273000000000074827e+01,-1.171118093505434110e-01
1.274000000000074984e+01,-1.198812566926158174e-01
1.275000000000075140e+01,-1.226387542380314860e-01
1.276000000000075296e+01,-1.253425299045818064e-01
1.277000000000075453e+01,-1.280070109113826959e-01
1.278000000000075609e+01,-1.307250864157300518e-01
1.279000000000075765e+01,-1.334785278429901079e-01
1.280000000000075921e+01,-1.361946471294168126e-01
1.281000000000076078e+01,-1.388571076050300612e-01
1.282000000000076234e+01,-1.414905324583915769e-01
1.283000000000076390e+01,-1.441845667430249889e-01
1.284000000000076547e+01,-1.468772924713145078e-01
1.285000000000076703e+01,-1.495173981476599356e-01
1.286000000000076859e+01,-1.521053619230427478e-01
1.287000000000077016e+01,-1.546629488239718575e-01
1.288000000000077172e+01,-1.572679327894025980e-01
1.289000000000077328e+01,-1.598379677785097264e-01
1.290000000000077485e+01,-1.623595272955366819e-01
1.291000000000077641e+01,-1.648249052991518915e-01
1.292000000000077797e+01,-1.672608119286515815e-01
1.293000000000077954e+01,-1.697729100575808558e-01
1.294000000000078110e+01,-1.721323281030311958e-01
1.295000000000078266e+01,-1.744913594674402657e-01
1.296000000000078423e+01,-1.768041074106202204e-01
1.297000000000078579e+01,-1.790555046458386923e-01
1.298000000000078735e+01,-1.813047496308665130e-01
1.299000000000078892e+01,-1.834921098698405473e-01
1.300000000000079048e+01,-1.856393580656324205e-01
1.301000000000079204e+01,-1.877301359002760683e-01
1.302000000000079361e+01,-1.898162111095043902e-01
1.303000000000079517e+01,-1.918291740655023170e-01
1.304000000000079673e+01,-1.938219287904262844e-01
1.305000000000079829e+01,-1.957933537484715103e-01
1.306000000000079986e+01,-1.977132039081559156e-01
1.307000000000080142e+01,-1.995982234161871316e-01
1.308000000000080298e+01,-2.014328998948622385e-01
1.309000000000080455e+01,-2.032502055710812827e-01
1.310000000000080611e+01,-2.050492922561287235e-01
1.311000000000080767e+01,-2.067874913948368476e-01
1.312000000000080924e+01,-2.085233629886493745e-01
1.313000000000081080e+01,-2.102117387401393200e-01
1.314000000000081236e+01,-2.118661521184057595e-01
1.315000000000081393e+01,-2.135038347625912714e-01
1.316000000000081549e+01,-2.150932222366908619e-01
1.317000000000081705e+01,-2.166809439156202610e-01
1.318000000000081862e+01,-2.182227818427131816e-01
1.319000000000082018e+01,-2.197475042375624521e-01
1.320000000000082174e+01,-2.212429172109337261e-01
1.321000000000082331e+01,-2.227121056229893481e-01
1.322000000000082487e+01,-2.241532093623831989e-01
1.323000000000082643e+01,-2.255691184538350935e-01
1.324000000000082800e+01,-2.269706559872829987e-01
1.325000000000082956e+01,-2.283440885036016332e-01
1.326000000000083112e+01,-2.296813876712507640e-01
1.327000000000083269e+01,-2.310156946993844607e-01
1.328000000000083425e+01,-2.323214809138287873e-01
1.329000000000083581e+01,-2.336131342098982100e-01
1.330000000000083737e+01,-2.348778458359174481e-01
1.331000000000083894e+01,-2.361092696060606011e-01
1.332000000000084050e+01,-2.373335632671283446e-01
1.333000000000084206e+01,-2.385509099319846893e-01
1.334000000000084363e+01,-2.397386826481679167e-01
1.335000000000084519e+01,-2.409065453814261681e-01
1.336000000000084675e+01,-2.420446494090435219e-01
1.337000000000084832e+01,-2.431776621320464182e-01
1.338000000000084988e+01,-2.443049834395277509e-01
1.339000000000085144e+01,-2.454058414440109526e-01
1.340000000000085301e+01,-2.464877299300681501e-01
1.341000000000085457e+01,-2.475434401795356121e-01
1.342000000000085613e+01,-2.485957362956215944e-01
1.343000000000085770e+01,-2.496438974238475716e-01
1.344000000000085926e+01,-2.506663922199109940e-01
1.345000000000086082e+01,-2.516727383318839717e-01
1.346000000000086239e+01,-2.526658563759967557e-01
1.347000000000086395e+01,-2.536367044287036743e-01
1.348000000000086551e+01,-2.546142522962195343e-01
1.349000000000086708e+01,-2.555677694919701315e-01
1.350000000000086864e+01,-2.565077399925476120e-01
1.351000000000087020e+01,-2.574366706845635511e-01
1.352000000000087176e+01,-2.583455261880928666e-01
1.353000000000087333e+01,-2.592619238450106223e-01
1.354000000000087489e+01,-2.601529046917857579e-01
1.355000000000087645e+01,-2.610348207433094148e-01
1.356000000000087802e+01,-2.619077632709746473e-01
1.357000000000087958e+01,-2.627614880365968797e-01
1.358000000000088114e+01,-2.636225395686895845e-01
1.359000000000088271e+01,-2.644606920688546414e-01
1.360000000000088427e+01,-2.652918058262130341e-01
1.361000000000088583e+01,-2.661163411625017128e-01
1.362000000000088740e+01,-2.669211350401755056e-01
1.363000000000088896e+01,-2.677323193322633799e-01
1.364000000000089052e+01,-2.685257745201949375e-01
1.365000000000089209e+01,-2.693128357121197802e-01
1.366000000000089365e+01,-2.700954125885554613e-01
1.367000000000089521e+01,-2.708563953140190050e-01
1.368000000000089678e+01,-2.716248829192490777e-01
1.369000000000089834e+01,-2.723786511244553621e-01
1.370000000000089990e+01,-2.731287721748458241e-01
1.371000000000090147e+01,-2.738746977465904564e-01
1.372000000000090303e+01,-2.745971300934072490e-01
1.373000000000090459e+01,-2.753296473592029003e-01
1.374000000000090616e+01,-2.760484895776276759e-01
1.375000000000090772e+01,-2.767683065949059773e-01
1.376000000000090928e+01,-2.774804316206285204e-01
1.377000000000091084e+01,-2.781699114250776317e-01
1.378000000000091241e+01,-2.788710182698094786e-01
1.379000000000091397e+01,-2.795611229486681393e-01
1.380000000000091553e+01,-2.802548507067434413e-01
1.381000000000091710e+01,-2.809366646889452368e-01
1.382000000000091866e+01,-2.815987614784437043e-01
1.383000000000092022e+01,-2.822729421888049428e-01
1.384000000000092179e+01,-2.829399311028966135e-01
1.385000000000092335e+01,-2.836108690914955766e-01
1.386000000000092491e+01,-2.842658430170114658e-01
1.387000000000092648e+01,-2.849053757738316262e-01
1.388000000000092804e+01,-2.855539174657621970e-01
1.389000000000092960e+01,-2.862079543275340976e-01
1.390000000000093117e+01,-2.868554989928962518e-01
1.391000000000093273e+01,-2.874889247570909245e-01
1.392000000000093429e+01,-2.881093459810212809e-01
1.393000000000093586e+01,-2.887405124592817840e-01
1.394000000000093742e+01,-2.893790383491555152e-01
1.395000000000093898e+01,-2.900067978631774568e-01
1.396000000000094055e+01,-2.906236213379302380e-01
1.397000000000094211e+01,-2.912283065413531769e-01
1.398000000000094367e+01,-2.918459240138881472e-01
1.399000000000094524e+01,-2.924713730240551812e-01
1.400000000000094680e+01,-2.930820418021956586e-01
1.401000000000094836e+01,-2.936860141920203948e-01
1.402000000000094992e+01,-2.942782959624067329e-01
1.403000000000095149e+01,-2.948859083133514303e-01
1.404000000000095305e+01,-2.955006530377981555e-01
1.405000000000095461e+01,-2.960959055490220981e-01
1.406000000000095618e+01,-2.966908280357317129e-01
1.407000000000095774e+01,-2.972737643656263584e-01
1.408000000000095930e+01,-2.978733267731434875e-01
1.409000000000096087e+01,-2.984777452829591171e-01
1.410000000000096243e+01,-2.990630606017927184e-01
1.411000000000096399e+01,-2.996507502273250134e-01
1.412000000000096556e+01,-3.002275978427410008e-01
1.413000000000096712e+01,-3.008204491379281587e-01
1.414000000000096868e+01,-3.014160427018107158e-01
1.415000000000097025e+01,-3.019955128966509417e-01
1.416000000000097181e+01,-3.025781837137770380e-01
1.417000000000097337e+01,-3.031520723021058905e-01
1.418000000000097494e+01,-3.037439484047385618e-01
1.419000000000097650e+01,-3.043276395961548864e-01
1.420000000000097806e+01,-3.049048516911304074e-01
1.421000000000097963e+01,-3.054848952210236779e-01
1.422000000000098119e+01,-3.060571803289918735e-01
1.423000000000098275e+01,-3.066474343261481605e-01
1.424000000000098431e+01,-3.072215500612876515e-01
1.425000000000098588e+01,-3.077993452885707248e-01
1.426000000000098744e+01,-3.083796640197778438e-01
1.427000000000098900e+01,-3.089508595426960769e-01
1.428000000000099057e+01,-3.095309057755869508e-01
1.429000000000099213e+01,-3.101070331246185141e-01
1.430000000000099369e+01,-3.106889379910409699e-01
1.431000000000099526e+01,-3.112724644305620014e-01
1.432000000000099682e+01,-3.118423383501022217e-01
1.433000000000099838e+01,-3.124218367622658699e-01
1.434000000000099995e+01,-3.129986421183786338e-01
1.435000000000100151e+01,-3.135819536583628886e-01
1.436000000000100307e+01,-3.141707805956247546e-01
1.437000000000100464e+01,-3.147395814563186955e-01
1.438000000000100620e+01,-3.153195253656631558e-01
1.439000000000100776e+01,-3.158986461784644706e-01
1.440000000000100933e+01,-3.164851963516316924e-01
1.441000000000101089e+01,-3.170800472316340768e-01
1.442000000000101245e+01,-3.176477956923324242e-01
1.443000000000101402e+01,-3.182297706597805864e-01
1.444000000000101558e+01,-3.188125580407178972e-01
1.445000000000101714e+01,-3.194039519387645298e-01
1.446000000000101871e+01,-3.200049887065258281e-01
1.447000000000102027e+01,-3.205720734795604043e-01
1.448000000000102183e+01,-3.211570384037781278e-01
1.449000000000102339e+01,-3.217446920748798234e-01
1.450000000000102496e+01,-3.223425759614238495e-01
1.451000000000102652e+01,-3.229496617268738934e-01
1.452000000000102808e+01,-3.235163097323773829e-01
1.453000000000102965e+01,-3.241052898936804816e-01
1.454000000000103121e+01,-3.246989522729523681e-01
1.455000000000103277e+01,-3.253054261275227232e-01
1.456000000000103434e+01,-3.259163335898461744e-01
1.457000000000103590e+01,-3.264838862707894473e-01
1.458000000000103746e+01,-3.270778538286050474e-01
1.459000000000103903e+01,-3.276786388438835962e-01
1.460000000000104059e+01,-3.282949654384624827e-01
1.461000000000104215e+01,-3.289073986166468622e-01
1.462000000000104372e+01,-3.294778480150808431e-01
1.463000000000104528e+01,-3.300777693433095128e-01
1.464000000000104684e+01,-3.306867619805307079e-01
1.465000000000104841e+01,-3.313106364075265042e-01
1.466000000000104997e+01,-3.319263428375387459e-01
1.467000000000105153e+01,-3.325010361625176381e-01
1.468000000000105310e+01,-3.331080404255202243e-01
1.469000000000105466e+01,-3.337263214015613322e-01
1.470000000000105622e+01,-3.343652038308391194e-01
1.471000000000105778e+01,-3.349750835752819400e-01
1.472000000000105935e+01,-3.355560635686765103e-01
1.473000000000106091e+01,-3.361712643565742953e-01
1.474000000000106247e+01,-3.368004605186493694e-01
1.475000000000106404e+01,-3.374515683142371714e-01
1.476000000000106560e+01,-3.380571390517554398e-01
1.477000000000106716e+01,-3.386467733730603169e-01
1.478000000000106873e+01,-3.392714861506432866e-01
1.479000000000107029e+01,-3.399116866803718606e-01
1.480000000000107185e+01,-3.405717904605158886e-01
1.481000000000107342e+01,-3.411800340450727997e-01
1.482000000000107498e+01,-3.417768953515989971e-01
1.483000000000107654e+01,-3.424122705783413378e-01
1.484000000000107811e+01,-3.430691808494660267e-01
1.485000000000107967e+01,-3.437289987827961135e-01
1.486000000000108123e+01,-3.443436666631499166e-01
1.487000000000108280e+01,-3.449477433883467725e-01
1.488000000000108436e+01,-3.455949743197770929e-01
1.489000000000108592e+01,-3.462675202807820596e-01
1.490000000000108749e+01,-3.469269747159000605e-01
1.491000000000108905e+01,-3.475497305845958174e-01
1.492000000000109061e+01,-3.481612059694498829e-01
1.493000000000109218e+01,-3.488213201658589835e-01
1.494000000000109374e+01,-3.495092440153022562e-01
1.495000000000109530e+01,-3.501668625631799148e-01
1.496000000000109686e+01,-3.507990275604193076e-01
1.497000000000109843e+01,-3.514182785484673555e-01
1.498000000000109999e+01,-3.520928608158065409e-01
1.499000000000110155e+01,-3.527949210138265901e-01


==> data/veh_path_sim.csv <==
t,s
0.000000000000000000e+00,0.000000000000000000e+00
9.999999999999786837e-03,1.068494051279564871e-01
1.999999999999957367e-02,2.136304961096016086e-01
2.999999999999936051e-02,3.203424166154746899e-01
3.999999999999914735e-02,4.269781275526511877e-01
4.999999999999893419e-02,5.335491568669112894e-01
5.999999999999872102e-02,6.400483815199784488e-01
6.999999999999850786e-02,7.464749380746873442e-01
7.999999999999829470e-02,8.528279518049046715e-01
8.999999999999808153e-02,9.592004229532271609e-01
9.999999999999786837e-02,1.065400835831983528e+00
1.099999999999976552e-01,1.171525290534191299e+00
1.199999999999974420e-01,1.277572912273420513e+00
1.299999999999972289e-01,1.383509853930064537e+00
1.399999999999970157e-01,1.489402629790724575e+00
1.499999999999968026e-01,1.595215758525124983e+00
1.599999999999965894e-01,1.700948346234106623e+00
1.699999999999963762e-01,1.806599516242734182e+00
1.799999999999961631e-01,1.912228107288985512e+00
1.899999999999959499e-01,2.017710506592141684e+00
1.999999999999957367e-01,2.123108979159724186e+00
2.099999999999955236e-01,2.228422622643982720e+00
2.199999999999953104e-01,2.333650548290123083e+00
2.299999999999950973e-01,2.438804732132076936e+00
2.399999999999948841e-01,2.543856319334935279e+00
2.499999999999946709e-01,2.648819503142398446e+00
2.599999999999944578e-01,2.753693374459817989e+00
2.699999999999942446e-01,2.858477034154308427e+00
2.799999999999940314e-01,2.963164868234795080e+00
2.899999999999938183e-01,3.067768124978350386e+00
2.999999999999936051e-01,3.172278149368132460e+00
3.099999999999933920e-01,3.276694028152167704e+00
3.199999999999931788e-01,3.381014855300691124e+00
3.299999999999929656e-01,3.485240134571782278e+00
3.399999999999927525e-01,3.589368056285895392e+00
3.499999999999925393e-01,3.693398121614237084e+00
3.599999999999923261e-01,3.797329411402269983e+00
3.699999999999921130e-01,3.901167573767502006e+00
3.799999999999918998e-01,4.004897872329500785e+00
3.899999999999916866e-01,4.108526750239288816e+00
3.999999999999914735e-01,4.212053263158580307e+00
4.099999999999912603e-01,4.315476488913994046e+00
4.199999999999910472e-01,4.418793584852384271e+00
4.299999999999908340e-01,4.522006201198927045e+00
4.399999999999906208e-01,4.625112786863848413e+00
4.499999999999904077e-01,4.728112392866563596e+00
4.599999999999901945e-01,4.831004091802121536e+00
4.699999999999899813e-01,4.933789740215541286e+00
4.799999999999897682e-01,5.036463142786708147e+00
4.899999999999895550e-01,5.139025765689655856e+00
4.999999999999893419e-01,5.241476654853478578e+00
5.099999999999891287e-01,5.343814875007396381e+00
5.199999999999889155e-01,5.446038032818108832e+00
5.299999999999887024e-01,5.548148014419371776e+00
5.399999999999884892e-01,5.650142475590151037e+00
5.499999999999882760e-01,5.752020458941707659e+00
5.599999999999880629e-01,5.853781026085133732e+00
5.699999999999878497e-01,5.955437931671031748e+00
5.799999999999876366e-01,6.056960792742628996e+00
5.899999999999874234e-01,6.158363309935044327e+00
5.999999999999872102e-01,6.259644525591255615e+00
6.099999999999869971e-01,6.360803498359928199e+00
6.199999999999867839e-01,6.461811804557459737e+00
6.299999999999865707e-01,6.562723261154889798e+00
6.399999999999863576e-01,6.663509738011029526e+00
6.499999999999861444e-01,6.764170273875890871e+00
6.599999999999859313e-01,6.864703922248587276e+00
6.699999999999857181e-01,6.965136739090254991e+00
6.799999999999855049e-01,7.065413769877256556e+00
6.899999999999852918e-01,7.165560955173528868e+00
6.999999999999850786e-01,7.265577334255834074e+00
7.099999999999848654e-01,7.365461960557393439e+00
7.199999999999846523e-01,7.465214153873191094e+00
7.299999999999844391e-01,7.564832421961291686e+00
7.399999999999842260e-01,7.664316076173683712e+00
7.499999999999840128e-01,7.763664155752707074e+00
7.599999999999837996e-01,7.862875712902003045e+00
7.699999999999835865e-01,7.961949087415597148e+00
7.799999999999833733e-01,8.060884869526972807e+00
7.899999999999831601e-01,8.159681281377402229e+00
7.999999999999829470e-01,8.258337362852508079e+00
8.099999999999827338e-01,8.356852165397675947e+00
8.199999999999825206e-01,8.455216600449368514e+00
8.299999999999823075e-01,8.553446794187578917e+00
8.399999999999820943e-01,8.651532986194631292e+00
8.499999999999818812e-01,8.749474215794705856e+00
8.599999999999816680e-01,8.847269532179147689e+00
8.699999999999814548e-01,8.944916856055378673e+00
8.799999999999812417e-01,9.042417436203272985e+00
8.899999999999810285e-01,9.139769275701489448e+00
8.999999999999808153e-01,9.236971416777272736e+00
9.099999999999806022e-01,9.334022910800932493e+00
9.199999999999803890e-01,9.430933739308578367e+00
9.299999999999801759e-01,9.527681154579482836e+00
9.399999999999799627e-01,9.624275065839881904e+00
9.499999999999797495e-01,9.720714520928851243e+00
9.599999999999795364e-01,9.816998575561250107e+00
9.699999999999793232e-01,9.913121633409602396e+00
9.799999999999791100e-01,1.000909230946376738e+01
9.899999999999788969e-01,1.010490481175805400e+01
9.999999999999789058e-01,1.020055819336248959e+01
1.009999999999978693e+00,1.029605151422121168e+01
1.019999999999978479e+00,1.039137532336349068e+01
1.029999999999978266e+00,1.048654541959950848e+01
1.039999999999978053e+00,1.058155271838020184e+01
1.049999999999977840e+00,1.067639627943690783e+01
1.059999999999977627e+00,1.077107516880675320e+01
1.069999999999977414e+00,1.086558846045194571e+01
1.079999999999977200e+00,1.095994938248639983e+01
1.089999999999976987e+00,1.105412884588308486e+01
1.099999999999976774e+00,1.114813993263335590e+01
1.109999999999976561e+00,1.124198171912826183e+01
1.119999999999976348e+00,1.133565328690699658e+01
1.129999999999976135e+00,1.142915416590479083e+01
1.139999999999975921e+00,1.152248255983250402e+01
1.149999999999975708e+00,1.161563802562329784e+01
1.159999999999975495e+00,1.170861965004912975e+01
1.169999999999975282e+00,1.180142652583346319e+01
1.179999999999975069e+00,1.189406659021521762e+01
1.189999999999974856e+00,1.198651868363725725e+01
1.199999999999974643e+00,1.207879334647986269e+01
1.209999999999974429e+00,1.217088968365362689e+01
1.219999999999974216e+00,1.226280680276028079e+01
1.229999999999974003e+00,1.235454382104109783e+01
1.239999999999973790e+00,1.244612042011939934e+01
1.249999999999973577e+00,1.253749757193970282e+01
1.259999999999973364e+00,1.262869201438201827e+01
1.269999999999973150e+00,1.271970286685358076e+01
1.279999999999972937e+00,1.281052925747002291e+01
1.289999999999972724e+00,1.290115803008149697e+01
1.299999999999972511e+00,1.299161169395190996e+01
1.309999999999972298e+00,1.308187834260226623e+01
1.319999999999972085e+00,1.317195711875768183e+01
1.329999999999971871e+00,1.326184717210379205e+01
1.339999999999971658e+00,1.335154765983071457e+01
1.349999999999971445e+00,1.344108380215809007e+01
1.359999999999971232e+00,1.353040380898528383e+01
1.369999999999971019e+00,1.361953174519344856e+01
1.379999999999970806e+00,1.370846678048014411e+01
1.389999999999970592e+00,1.379720809302126838e+01
1.399999999999970379e+00,1.388576761970096385e+01
1.409999999999970166e+00,1.397411864811711268e+01
1.419999999999969953e+00,1.406227352955629328e+01
1.429999999999969740e+00,1.415023146289328793e+01
1.439999999999969527e+00,1.423799165165468850e+01
1.449999999999969313e+00,1.432555330369445556e+01
1.459999999999969100e+00,1.441289244438775796e+01
1.469999999999968887e+00,1.450005467393689429e+01
1.479999999999968674e+00,1.458701614159849669e+01
1.489999999999968461e+00,1.467377608659964494e+01
1.499999999999968248e+00,1.476033375167784811e+01
1.509999999999968034e+00,1.484668839096107007e+01
1.519999999999967821e+00,1.493284078093105904e+01
1.529999999999967608e+00,1.501878727235916955e+01
1.539999999999967395e+00,1.510452858339279913e+01
1.549999999999967182e+00,1.519006399199309953e+01
1.559999999999966969e+00,1.527539278728112748e+01
1.569999999999966755e+00,1.536051427565703165e+01
1.579999999999966542e+00,1.544544057103380652e+01
1.589999999999966329e+00,1.553014554054762186e+01
1.599999999999966116e+00,1.561464116687882608e+01
1.609999999999965903e+00,1.569892677865775710e+01
1.619999999999965690e+00,1.578300172329059592e+01
1.629999999999965477e+00,1.586686536238869394e+01
1.639999999999965263e+00,1.595051378089293337e+01
1.649999999999965050e+00,1.603395302816518608e+01
1.659999999999964837e+00,1.611717914429249987e+01
1.669999999999964624e+00,1.620019152550752750e+01
1.679999999999964411e+00,1.628298958253537876e+01
1.689999999999964198e+00,1.636557274240519178e+01
1.699999999999963984e+00,1.644793698319956121e+01
1.709999999999963771e+00,1.653008880996917185e+01
1.719999999999963558e+00,1.661202410627959836e+01
1.729999999999963345e+00,1.669374233386621142e+01
1.739999999999963132e+00,1.677524297140242737e+01
1.749999999999962919e+00,1.685652550538217298e+01
1.759999999999962705e+00,1.693757988099009282e+01
1.769999999999962492e+00,1.701842520540452597e+01
1.779999999999962279e+00,1.709905102928857445e+01
1.789999999999962066e+00,1.717945688099453605e+01
1.799999999999961853e+00,1.725964229883729217e+01
1.809999999999961640e+00,1.733960683259591917e+01
1.819999999999961426e+00,1.741934227528913937e+01
1.829999999999961213e+00,1.749886408676326255e+01
1.839999999999961000e+00,1.757816380537995826e+01
1.849999999999960787e+00,1.765724101410327762e+01
1.859999999999960574e+00,1.773609531101926251e+01
1.869999999999960361e+00,1.781472630183240824e+01
1.879999999999960147e+00,1.789312782157801962e+01
1.889999999999959934e+00,1.797131164252349578e+01
1.899999999999959721e+00,1.804927106465477493e+01
1.909999999999959508e+00,1.812700576457054780e+01
1.919999999999959295e+00,1.820451546422612665e+01
1.929999999999959082e+00,1.828180009954174778e+01
1.939999999999958868e+00,1.835885928931739386e+01
1.949999999999958655e+00,1.843568855833872533e+01
1.959999999999958442e+00,1.851229576258901233e+01
1.969999999999958229e+00,1.858867661051178288e+01
1.979999999999958016e+00,1.866483073587175312e+01
1.989999999999957803e+00,1.874075755367977081e+01
1.999999999999957589e+00,1.881645696988853445e+01
2.009999999999957154e+00,1.889191645537618314e+01
2.019999999999956941e+00,1.896715827858357528e+01
2.029999999999956728e+00,1.904217241710247066e+01
2.039999999999956515e+00,1.911695821304893883e+01
2.049999999999956302e+00,1.919151562161433588e+01
2.059999999999956088e+00,1.926584449915153385e+01
2.069999999999955875e+00,1.933994468945834200e+01
2.079999999999955662e+00,1.941381469467234666e+01
2.089999999999955449e+00,1.948745616735268982e+01
2.099999999999955236e+00,1.956086798322032649e+01
2.109999999999955023e+00,1.963405005674839288e+01
2.119999999999954809e+00,1.970700225147880502e+01
2.129999999999954596e+00,1.977972426648099002e+01
2.139999999999954383e+00,1.985221551543325091e+01
2.149999999999954170e+00,1.992447401869825541e+01
2.159999999999953957e+00,1.999650360778505132e+01
2.169999999999953744e+00,2.006830226307123155e+01
2.179999999999953531e+00,2.013986971651777225e+01
2.189999999999953317e+00,2.021120540464044524e+01
2.199999999999953104e+00,2.028230930725152348e+01
2.209999999999952891e+00,2.035318139355776879e+01
2.219999999999952678e+00,2.042380872628986310e+01
2.229999999999952465e+00,2.049421641834413776e+01
2.239999999999952252e+00,2.056439169255344268e+01
2.249999999999952038e+00,2.063433451154699583e+01
2.259999999999951825e+00,2.070404478974465690e+01
2.269999999999951612e+00,2.077352230195504745e+01
2.279999999999951399e+00,2.084276662167179950e+01
2.289999999999951186e+00,2.091170396492584871e+01
2.299999999999950973e+00,2.098048035920231769e+01
2.309999999999950759e+00,2.104902389080162095e+01
2.319999999999950546e+00,2.111733437694441307e+01
2.329999999999950333e+00,2.118541143322258336e+01
2.339999999999950120e+00,2.125325503651596648e+01
2.349999999999949907e+00,2.132086515857115927e+01
2.359999999999949694e+00,2.138825696393928411e+01
2.369999999999949480e+00,2.145540015908798637e+01
2.379999999999949267e+00,2.152230930211109694e+01
2.389999999999949054e+00,2.158898436920439678e+01
2.399999999999948841e+00,2.165542533686055293e+01
2.409999999999948628e+00,2.172163217011642899e+01
2.419999999999948415e+00,2.178760473790676855e+01
2.429999999999948201e+00,2.185334278146294906e+01
2.439999999999947988e+00,2.191875377231075817e+01
2.449999999999947775e+00,2.198402151249648284e+01
2.459999999999947562e+00,2.204905503587973925e+01
2.469999999999947349e+00,2.211385424433284896e+01
2.479999999999947136e+00,2.217841896735453133e+01
2.489999999999946922e+00,2.224274918021781389e+01
2.499999999999946709e+00,2.230684485735262967e+01
2.509999999999946496e+00,2.237070594401122747e+01
2.519999999999946283e+00,2.243434792359194319e+01
2.529999999999946070e+00,2.249773966503671829e+01
2.539999999999945857e+00,2.256089659986404428e+01
2.549999999999945643e+00,2.262381870218321467e+01
2.559999999999945430e+00,2.268650592898095653e+01
2.569999999999945217e+00,2.274895821160475151e+01
2.579999999999945004e+00,2.281117552487198452e+01
2.589999999999944791e+00,2.287315784510715844e+01
2.599999999999944578e+00,2.293478881237525258e+01
2.609999999999944365e+00,2.299630080700428181e+01
2.619999999999944151e+00,2.305757818614668508e+01
2.629999999999943938e+00,2.311862093069422741e+01
2.639999999999943725e+00,2.317942904049726138e+01
2.649999999999943512e+00,2.324000252531649835e+01
2.659999999999943299e+00,2.330034142933427432e+01
2.669999999999943086e+00,2.336044573887440379e+01
2.679999999999942872e+00,2.342031808469433685e+01
2.689999999999942659e+00,2.347995322359692949e+01
2.699999999999942446e+00,2.353935378970285797e+01
2.709999999999942233e+00,2.359851987012358165e+01
2.719999999999942020e+00,2.365745149293089611e+01
2.729999999999941807e+00,2.371614870269088726e+01
2.739999999999941593e+00,2.377461154058192960e+01
2.749999999999941380e+00,2.383284003828522657e+01
2.759999999999941167e+00,2.389071327820352053e+01
2.769999999999940954e+00,2.394847349471201170e+01
2.779999999999940741e+00,2.400600003691190665e+01
2.789999999999940528e+00,2.406329291509471346e+01
2.799999999999940314e+00,2.412035223986005406e+01
2.809999999999940101e+00,2.417717813258028769e+01
2.819999999999939888e+00,2.423377065885053128e+01
2.829999999999939675e+00,2.429012982873494053e+01
2.839999999999939462e+00,2.434625572067405841e+01
2.849999999999939249e+00,2.440207834287763689e+01
2.859999999999939035e+00,2.445773781966142479e+01
2.869999999999938822e+00,2.451316459636948508e+01
2.879999999999938609e+00,2.456835869887427037e+01
2.889999999999938396e+00,2.462332021665072546e+01
2.899999999999938183e+00,2.467804935981470749e+01
2.909999999999937970e+00,2.473254626268141010e+01
2.919999999999937756e+00,2.478681100627452594e+01
2.929999999999937543e+00,2.484084366071752470e+01
2.939999999999937330e+00,2.489466304844476241e+01
2.949999999999937117e+00,2.494823179555786652e+01
2.959999999999936904e+00,2.500156890482352168e+01
2.969999999999936691e+00,2.505467449520116219e+01
2.979999999999936477e+00,2.510754870080127432e+01
2.989999999999936264e+00,2.516019169310074943e+01
2.999999999999936051e+00,2.521260371735541383e+01
3.009999999999935838e+00,2.526478494597358093e+01
3.019999999999935625e+00,2.531673550886334567e+01
3.029999999999935412e+00,2.536845556271406110e+01
3.039999999999935199e+00,2.541984832677189843e+01
3.049999999999934985e+00,2.547111086622519593e+01
3.059999999999934772e+00,2.552214393815119564e+01
3.069999999999934559e+00,2.557294766667560992e+01
3.079999999999934346e+00,2.562352223038581656e+01
3.089999999999934133e+00,2.567386787179514585e+01
3.099999999999933920e+00,2.572398495764186777e+01
3.109999999999933706e+00,2.577387371597382071e+01
3.119999999999933493e+00,2.582353432437242446e+01
3.129999999999933280e+00,2.587296699821939683e+01
3.139999999999933067e+00,2.592215093559228478e+01
3.149999999999932854e+00,2.597112962693451976e+01
3.159999999999932641e+00,2.601988148643486909e+01
3.169999999999932427e+00,2.606840668362796976e+01
3.179999999999932214e+00,2.611670546136527093e+01
3.189999999999932001e+00,2.616477815125152517e+01
3.199999999999931788e+00,2.621262526065640230e+01
3.209999999999931575e+00,2.626024710367376969e+01
3.219999999999931362e+00,2.630764392203408164e+01
3.229999999999931148e+00,2.635481600768773092e+01
3.239999999999930935e+00,2.640171088766894059e+01
3.249999999999930722e+00,2.644843864113779119e+01
3.259999999999930509e+00,2.649494338881182642e+01
3.269999999999930296e+00,2.654122537588317954e+01
3.279999999999930083e+00,2.658728492976418067e+01
3.289999999999929869e+00,2.663312250684289495e+01
3.299999999999929656e+00,2.667873874782451082e+01
3.309999999999929443e+00,2.672413407024661325e+01
3.319999999999929230e+00,2.676930880513478428e+01
3.329999999999929017e+00,2.681426335071394362e+01
3.339999999999928804e+00,2.685899819725385385e+01
3.349999999999928590e+00,2.690351309139209945e+01
3.359999999999928377e+00,2.694781066980930717e+01
3.369999999999928164e+00,2.699189022300455321e+01
3.379999999999927951e+00,2.703575215541447108e+01
3.389999999999927738e+00,2.707939703715679514e+01
3.399999999999927525e+00,2.712282572126358104e+01
3.409999999999927311e+00,2.716603867349681423e+01
3.419999999999927098e+00,2.720903640502120169e+01
3.429999999999926885e+00,2.725181943343776680e+01
3.439999999999926672e+00,2.729438843751283628e+01
3.449999999999926459e+00,2.733674440682171536e+01
3.459999999999926246e+00,2.737888786800144203e+01
3.469999999999926033e+00,2.742082918138846992e+01
3.479999999999925819e+00,2.746255119762635388e+01
3.489999999999925606e+00,2.750406286335478967e+01
3.499999999999925393e+00,2.754536515855736667e+01
3.509999999999925180e+00,2.758645863290861655e+01
3.519999999999924967e+00,2.762734397341981918e+01
3.529999999999924754e+00,2.766802188404881946e+01
3.539999999999924540e+00,2.770849326447046934e+01
3.549999999999924327e+00,2.774875929818252729e+01
3.559999999999924114e+00,2.778882064700985666e+01
3.569999999999923901e+00,2.782867814433481612e+01
3.579999999999923688e+00,2.786833262173377790e+01
3.589999999999923475e+00,2.790782597532437137e+01
3.599999999999923261e+00,2.794708043962007338e+01
3.609999999999923048e+00,2.798613516708719118e+01
3.619999999999922835e+00,2.802499102274082077e+01
3.629999999999922622e+00,2.806364875549201088e+01
3.639999999999922409e+00,2.810210916722617469e+01
3.649999999999922196e+00,2.814037407234356891e+01
3.659999999999921982e+00,2.817844446664621216e+01
3.669999999999921769e+00,2.821632145967740968e+01
3.679999999999921556e+00,2.825400595699376538e+01
3.689999999999921343e+00,2.829149883942651655e+01
3.699999999999921130e+00,2.832880226008562374e+01
3.709999999999920917e+00,2.836591738622535530e+01
3.719999999999920703e+00,2.840299145989749974e+01
3.729999999999920490e+00,2.843973897203844814e+01
3.739999999999920277e+00,2.847630172821575201e+01
3.749999999999920064e+00,2.851268204174067478e+01
3.759999999999919851e+00,2.854888115129699599e+01
3.769999999999919638e+00,2.858490020895708739e+01
3.779999999999919424e+00,2.862074002660516214e+01
3.789999999999919211e+00,2.865640244810812476e+01
3.799999999999918998e+00,2.869188953702829536e+01
3.809999999999918785e+00,2.872720284537189173e+01
3.819999999999918572e+00,2.876234329763503439e+01
3.829999999999918359e+00,2.879731287458466937e+01
3.839999999999918145e+00,2.883211286608207757e+01
3.849999999999917932e+00,2.886674624028832881e+01
3.859999999999917719e+00,2.890146945866438699e+01
3.869999999999917506e+00,2.893578000220234259e+01
3.879999999999917293e+00,2.896992932551028588e+01
3.889999999999917080e+00,2.900391873695477329e+01
3.899999999999916866e+00,2.903775139356510948e+01
3.909999999999916653e+00,2.907142957751824497e+01
3.919999999999916440e+00,2.910495450226741099e+01
3.929999999999916227e+00,2.913832871847149164e+01
3.939999999999916014e+00,2.917155360416400356e+01
3.949999999999915801e+00,2.920463229461338983e+01
3.959999999999915588e+00,2.923756639803652035e+01
3.969999999999915374e+00,2.927035963034067834e+01
3.979999999999915161e+00,2.930301295711529264e+01
3.989999999999914948e+00,2.933552873406262052e+01
3.999999999999914735e+00,2.936791135146113163e+01
4.009999999999914522e+00,2.940011912875651490e+01
4.019999999999914309e+00,2.943224327976712829e+01
4.029999999999914095e+00,2.946424139964523192e+01
4.039999999999913882e+00,2.949611669544275117e+01
4.049999999999913669e+00,2.952787372449144954e+01
4.059999999999913456e+00,2.955951383102065222e+01
4.069999999999913243e+00,2.959103971875181571e+01
4.079999999999913030e+00,2.962245409665203510e+01
4.089999999999912816e+00,2.965375908488294243e+01
4.099999999999912603e+00,2.968495754640984785e+01
4.109999999999912390e+00,2.971605770220159570e+01
4.119999999999912177e+00,2.974706045630721718e+01
4.129999999999911964e+00,2.977796875344010630e+01
4.139999999999911751e+00,2.980878738738906719e+01
4.149999999999911537e+00,2.983952400262193549e+01
4.159999999999911324e+00,2.987017961767276830e+01
4.169999999999911111e+00,2.990159614122388376e+01
4.179999999999910898e+00,2.993210971343740567e+01
4.189999999999910685e+00,2.996255187453122204e+01
4.199999999999910472e+00,2.999292846342913066e+01
4.209999999999910258e+00,3.002325123942038942e+01
4.219999999999910045e+00,3.005352047110376645e+01
4.229999999999909832e+00,3.008373765901500718e+01
4.239999999999909619e+00,3.011390620350152858e+01
4.249999999999909406e+00,3.014403225024032196e+01
4.259999999999909193e+00,3.017412298468274656e+01
4.269999999999908979e+00,3.020418070663637167e+01
4.279999999999908766e+00,3.023421014599404799e+01
4.289999999999908553e+00,3.026421755661083779e+01
4.299999999999908340e+00,3.029421144443274727e+01
4.309999999999908127e+00,3.032421172804468767e+01
4.319999999999907914e+00,3.035421841091685735e+01
4.329999999999907700e+00,3.038445118537785561e+01
4.339999999999907487e+00,3.041447574277249544e+01
4.349999999999907274e+00,3.044451706637159560e+01
4.359999999999907061e+00,3.047459760782768967e+01
4.369999999999906848e+00,3.050471737104791004e+01
4.379999999999906635e+00,3.053487659080556682e+01
4.389999999999906422e+00,3.056507650263012010e+01
4.399999999999906208e+00,3.059532231304302030e+01
4.409999999999905995e+00,3.062562481297605643e+01
4.419999999999905782e+00,3.065598400645544075e+01
4.429999999999905569e+00,3.068639989850671412e+01
4.439999999999905356e+00,3.071687857299598789e+01
4.449999999999905143e+00,3.074743851360348401e+01
4.459999999999904929e+00,3.077808064122746856e+01
4.469999999999904716e+00,3.080880553790787246e+01
4.479999999999904503e+00,3.083961386979970598e+01
4.489999999999904290e+00,3.087050857814470817e+01
4.499999999999904077e+00,3.090109391616670820e+01
4.509999999999903864e+00,3.093217791062011202e+01
4.519999999999903650e+00,3.096336581267102162e+01
4.529999999999903437e+00,3.099466052302117447e+01
4.539999999999903224e+00,3.102606420479557414e+01
4.549999999999903011e+00,3.105757825705033781e+01
4.559999999999902798e+00,3.108920743511687590e+01
4.569999999999902585e+00,3.112095428943097630e+01
4.579999999999902371e+00,3.115282125468836938e+01
4.589999999999902158e+00,3.118481071610796818e+01
4.599999999999901945e+00,3.121692486295730617e+01
4.609999999999901732e+00,3.124916580120842013e+01
4.619999999999901519e+00,3.128153548232485548e+01
4.629999999999901306e+00,3.131403572608781616e+01
4.639999999999901092e+00,3.134666829313138692e+01
4.649999999999900879e+00,3.137943486906858936e+01
4.659999999999900666e+00,3.141315094880519609e+01
4.669999999999900453e+00,3.144619671378384851e+01
4.679999999999900240e+00,3.147938112264650101e+01
4.689999999999900027e+00,3.151270584849444845e+01
4.699999999999899813e+00,3.154617236963539284e+01
4.709999999999899600e+00,3.157978206059294024e+01
4.719999999999899387e+00,3.161353623795742607e+01
4.729999999999899174e+00,3.164743614184342135e+01
4.739999999999898961e+00,3.168148294590304204e+01
4.749999999999898748e+00,3.171567777111594921e+01
4.759999999999898534e+00,3.175002162539490058e+01
4.769999999999898321e+00,3.178451542952170428e+01
4.779999999999898108e+00,3.181916004489579564e+01
4.789999999999897895e+00,3.185395626556370274e+01
4.799999999999897682e+00,3.188888135478649843e+01
4.809999999999897469e+00,3.192398280437118530e+01
4.819999999999897256e+00,3.195923793058837958e+01
4.829999999999897042e+00,3.199464743792761112e+01
4.839999999999896829e+00,3.203021193841657777e+01
4.849999999999896616e+00,3.206593199610249911e+01
4.859999999999896403e+00,3.210180809188238982e+01
4.869999999999896190e+00,3.213784067450548321e+01
4.879999999999895977e+00,3.217403013214801177e+01
4.889999999999895763e+00,3.221037677363479901e+01
4.899999999999895550e+00,3.224688085888085709e+01
4.909999999999895337e+00,3.228354253425279552e+01
4.919999999999895124e+00,3.232036184650205257e+01
4.929999999999894911e+00,3.235733880810943930e+01
4.939999999999894698e+00,3.239412093048503039e+01
4.949999999999894484e+00,3.243141182357054930e+01
4.959999999999894271e+00,3.246886015977838014e+01
4.969999999999894058e+00,3.250646596593524862e+01
4.979999999999893845e+00,3.254422915702443220e+01
4.989999999999893632e+00,3.258214955874143470e+01
4.999999999999893419e+00,3.262022697159756035e+01
5.009999999999893205e+00,3.265846114152784452e+01
5.019999999999892992e+00,3.269685177318572045e+01
5.029999999999892779e+00,3.273539850134745421e+01
5.039999999999892566e+00,3.277410086232423936e+01
5.049999999999892353e+00,3.281295836769041330e+01
5.059999999999892140e+00,3.285197047068346876e+01
5.069999999999891926e+00,3.289424248962812669e+01
5.079999999999891713e+00,3.293354583115881695e+01
5.089999999999891500e+00,3.297300076776279099e+01
5.099999999999891287e+00,3.301260676363438051e+01
5.109999999999891074e+00,3.305236319722110494e+01
5.119999999999890861e+00,3.309226940670386341e+01
5.129999999999890647e+00,3.313232470499214344e+01
5.139999999999890434e+00,3.317252838935851855e+01
5.149999999999890221e+00,3.321287972504002539e+01
5.159999999999890008e+00,3.325337790681844297e+01
5.169999999999889795e+00,3.329402207979441641e+01
5.179999999999889582e+00,3.333481136031057446e+01
5.189999999999889368e+00,3.337574484829643495e+01
5.199999999999889155e+00,3.341550922001750479e+01
5.209999999999888942e+00,3.345675072160151586e+01
5.219999999999888729e+00,3.349813459455649678e+01
5.229999999999888516e+00,3.353965996759408341e+01
5.239999999999888303e+00,3.358132591170668491e+01
5.249999999999888090e+00,3.362313147770876043e+01
5.259999999999887876e+00,3.366507569652281973e+01
5.269999999999887663e+00,3.370715756690943721e+01
5.279999999999887450e+00,3.374937604563265836e+01
5.289999999999887237e+00,3.379173006682825076e+01
5.299999999999887024e+00,3.383421853641655019e+01
5.309999999999886811e+00,3.387684033786415938e+01
5.319999999999886597e+00,3.391744453588648867e+01
5.329999999999886384e+00,3.396037634012652262e+01
5.339999999999886171e+00,3.400344068976301770e+01
5.349999999999885958e+00,3.404663652081064384e+01
5.359999999999885745e+00,3.408996271841724024e+01
5.369999999999885532e+00,3.413341814051982226e+01
5.379999999999885318e+00,3.417700164507530758e+01
5.389999999999885105e+00,3.422071207610465393e+01
5.399999999999884892e+00,3.426454823845132580e+01
5.409999999999884679e+00,3.430850890568422074e+01
5.419999999999884466e+00,3.435259282095649525e+01
5.429999999999884253e+00,3.439548567465590878e+01
5.439999999999884039e+00,3.443984714137527448e+01
5.449999999999883826e+00,3.448433058654786265e+01
5.459999999999883613e+00,3.452893478613118816e+01
5.469999999999883400e+00,3.457365847316924601e+01
5.479999999999883187e+00,3.461850036082655180e+01
5.489999999999882974e+00,3.466345918079304766e+01
5.499999999999882760e+00,3.470853365402422241e+01
5.509999999999882547e+00,3.475372245302910557e+01
5.519999999999882334e+00,3.479902420626764581e+01
5.529999999999882121e+00,3.484443752537303141e+01
5.539999999999881908e+00,3.488997923464202700e+01
5.549999999999881695e+00,3.493561050497388010e+01
5.559999999999881481e+00,3.498134916435347463e+01
5.569999999999881268e+00,3.502719375213311537e+01
5.579999999999881055e+00,3.507314281929930644e+01
5.589999999999880842e+00,3.511919492553384003e+01
5.599999999999880629e+00,3.516534864079552136e+01
5.609999999999880416e+00,3.521160251109824912e+01
5.619999999999880202e+00,3.525795498262184680e+01
5.629999999999879989e+00,3.530440452096893722e+01
5.639999999999879776e+00,3.535094959558063010e+01
5.649999999999879563e+00,3.539748061899147302e+01
5.659999999999879350e+00,3.544427745818109088e+01
5.669999999999879137e+00,3.549116813025717931e+01
5.679999999999878924e+00,3.553815112480822336e+01
5.689999999999878710e+00,3.558522489155548385e+01
5.699999999999878497e+00,3.563238789514190330e+01
5.709999999999878284e+00,3.567963857919888682e+01
5.719999999999878071e+00,3.572697529482020684e+01
5.729999999999877858e+00,3.577439646067303158e+01
5.739999999999877645e+00,3.582190045372311715e+01
5.749999999999877431e+00,3.586948566996145615e+01
5.759999999999877218e+00,3.591916291323903465e+01
5.769999999999877005e+00,3.596711208505532653e+01
5.779999999999876792e+00,3.601514759857067816e+01
5.789999999999876579e+00,3.606326791918746721e+01
5.799999999999876366e+00,3.611147152386722325e+01
5.809999999999876152e+00,3.615975687936970218e+01
5.819999999999875939e+00,3.620812238871340583e+01
5.829999999999875726e+00,3.625656649769348405e+01
5.839999999999875513e+00,3.630508762251896115e+01
5.849999999999875300e+00,3.635368419627882020e+01
5.859999999999875087e+00,3.640761157614493726e+01
5.869999999999874873e+00,3.645655605241831410e+01
5.879999999999874660e+00,3.650558663649803037e+01
5.889999999999874447e+00,3.655470189642378642e+01
5.899999999999874234e+00,3.660390041143523376e+01
5.909999999999874021e+00,3.665318076142908410e+01
5.919999999999873808e+00,3.670254148909522485e+01
5.929999999999873594e+00,3.675198116457132613e+01
5.939999999999873381e+00,3.680149833946933313e+01
5.949999999999873168e+00,3.685109158079838920e+01
5.959999999999872955e+00,3.690591060750752916e+01
5.969999999999872742e+00,3.695574004606254448e+01
5.979999999999872529e+00,3.700565445432557254e+01
5.989999999999872315e+00,3.705565251901889923e+01
5.999999999999872102e+00,3.710573294027792457e+01
6.009999999999871889e+00,3.715589443284903126e+01
6.019999999999871676e+00,3.720613570082300470e+01
6.029999999999871463e+00,3.725645546752048887e+01
6.039999999999871250e+00,3.730685244974736747e+01
6.049999999999871036e+00,3.735732538210879738e+01
6.059999999999870823e+00,3.741436022826282937e+01
6.069999999999870610e+00,3.746501724410941137e+01
6.079999999999870397e+00,3.751576253590091881e+01
6.089999999999870184e+00,3.756659499796963075e+01
6.099999999999869971e+00,3.761751354221787125e+01
6.109999999999869758e+00,3.766851711051044305e+01
6.119999999999869544e+00,3.771960466178751403e+01
6.129999999999869331e+00,3.777077517727210676e+01
6.139999999999869118e+00,3.782202763873978313e+01
6.149999999999868905e+00,3.787336105051090840e+01
6.159999999999868692e+00,3.793015879668914181e+01
6.169999999999868479e+00,3.798162929527747167e+01
6.179999999999868265e+00,3.803319223406430183e+01
6.189999999999868052e+00,3.808484672777406388e+01
6.199999999999867839e+00,3.813659191703787599e+01
6.209999999999867626e+00,3.818842697697288457e+01
6.219999999999867413e+00,3.824035108660648774e+01
6.229999999999867200e+00,3.829236344519187440e+01
6.239999999999866986e+00,3.834446325771587283e+01
6.249999999999866773e+00,3.840043574388719350e+01
6.259999999999866560e+00,3.845266443089865760e+01
6.269999999999866347e+00,3.850498989006985795e+01
6.279999999999866134e+00,3.855741142844878766e+01
6.289999999999865921e+00,3.860992836225546654e+01
6.299999999999865707e+00,3.866254004117612197e+01
6.309999999999865494e+00,3.871524585039812649e+01
6.319999999999865281e+00,3.876804517876163914e+01
6.329999999999865068e+00,3.882093733635012001e+01
6.339999999999864855e+00,3.887392153493997426e+01
6.349999999999864642e+00,3.893087248507631415e+01
6.359999999999864428e+00,3.898397143550252508e+01
6.369999999999864215e+00,3.903717507936927689e+01
6.379999999999864002e+00,3.909048278288289424e+01
6.389999999999863789e+00,3.914389372543022461e+01
6.399999999999863576e+00,3.919740772742165547e+01
6.409999999999863363e+00,3.925102399348983084e+01
6.419999999999863149e+00,3.930474244438995157e+01
6.429999999999862936e+00,3.935856212866382720e+01
6.439999999999862723e+00,3.941463922846925527e+01
6.449999999999862510e+00,3.946859115265354490e+01
6.459999999999862297e+00,3.952265330488086192e+01
6.469999999999862084e+00,3.957682516811938456e+01
6.479999999999861870e+00,3.963110728526908133e+01
6.489999999999861657e+00,3.968549883038380699e+01
6.499999999999861444e+00,3.973999917787440950e+01
6.509999999999861231e+00,3.979460797410696671e+01
6.519999999999861018e+00,3.984932516419246440e+01
6.529999999999860805e+00,3.990559101621441584e+01
6.539999999999860592e+00,3.996044748251976841e+01
6.549999999999860378e+00,4.001542217689251402e+01
6.559999999999860165e+00,4.007051527550397907e+01
6.569999999999859952e+00,4.012572624622637818e+01
6.579999999999859739e+00,4.018105542836812560e+01
6.589999999999859526e+00,4.023650246407065367e+01
6.599999999999859313e+00,4.029206678038013933e+01
6.609999999999859099e+00,4.034774886636057545e+01
6.619999999999858886e+00,4.040414026433894890e+01
6.629999999999858673e+00,4.045996606682253116e+01
6.639999999999858460e+00,4.051591901954658681e+01
6.649999999999858247e+00,4.057199877340482885e+01
6.659999999999858034e+00,4.062820564241881982e+01
6.669999999999857820e+00,4.068453960118665691e+01
6.679999999999857607e+00,4.074100061444190146e+01
6.689999999999857394e+00,4.079758866300404918e+01
6.699999999999857181e+00,4.085430376807640585e+01
6.709999999999856968e+00,4.091092801242008647e+01
6.719999999999856755e+00,4.096784865403763831e+01
6.729999999999856541e+00,4.102490159575178552e+01
6.739999999999856328e+00,4.108208688356262428e+01
6.749999999999856115e+00,4.113940460871579319e+01
6.759999999999855902e+00,4.119685487816315117e+01
6.769999999999855689e+00,4.125443779501281938e+01
6.779999999999855476e+00,4.131215349270233617e+01
6.789999999999855262e+00,4.137000211740759426e+01
6.799999999999855049e+00,4.142704589298077167e+01
6.809999999999854836e+00,4.148509675245637141e+01
6.819999999999854623e+00,4.154328793562426370e+01
6.829999999999854410e+00,4.160161961674658926e+01
6.839999999999854197e+00,4.166009198058908680e+01
6.849999999999853983e+00,4.171870525297178744e+01
6.859999999999853770e+00,4.177745965273209094e+01
6.869999999999853557e+00,4.183635541197955376e+01
6.879999999999853344e+00,4.189440828502995373e+01
6.889999999999853131e+00,4.195354482461569035e+01
6.899999999999852918e+00,4.201282745219184278e+01
6.909999999999852704e+00,4.207225644193091796e+01
6.919999999999852491e+00,4.213183207439247724e+01
6.929999999999852278e+00,4.219155465777654967e+01
6.939999999999852065e+00,4.225142449931938415e+01
6.949999999999851852e+00,4.231144192325170650e+01
6.959999999999851639e+00,4.237160726940115296e+01
6.969999999999851426e+00,4.243107155838687561e+01
6.979999999999851212e+00,4.249151413981277869e+01
6.989999999999850999e+00,4.255210790307471314e+01
6.999999999999851674e+00,4.261285322407930209e+01
7.009999999999853237e+00,4.267375048843800300e+01
7.019999999999854801e+00,4.273480009158150494e+01
7.029999999999856364e+00,4.279600244722017521e+01
7.039999999999857927e+00,4.285735793745193689e+01
7.049999999999859490e+00,4.291825565085426319e+01
7.059999999999861053e+00,4.297991142449498625e+01
7.069999999999862617e+00,4.304172279805726475e+01
7.079999999999864180e+00,4.310369021811860080e+01
7.089999999999865743e+00,4.316581411081510566e+01
7.099999999999867306e+00,4.322809493627053712e+01
7.109999999999868869e+00,4.329053314023852295e+01
7.119999999999870433e+00,4.335312916777078840e+01
7.129999999999871996e+00,4.341518126119686372e+01
7.139999999999873559e+00,4.347809153144551431e+01
7.149999999999875122e+00,4.354116209682663907e+01
7.159999999999876685e+00,4.360439342401637930e+01
7.169999999999878249e+00,4.366778596631370135e+01
7.179999999999879812e+00,4.373134018461531980e+01
7.189999999999881375e+00,4.379505652840560970e+01
7.199999999999882938e+00,4.385893544867029448e+01
7.209999999999884501e+00,4.392216469203486895e+01
7.219999999999886064e+00,4.398637053020345888e+01
7.229999999999887628e+00,4.405074135306506378e+01
7.239999999999889191e+00,4.411527763503862332e+01
7.249999999999890754e+00,4.417997982610478402e+01
7.259999999999892317e+00,4.424484837159640449e+01
7.269999999999893880e+00,4.430988370271359145e+01
7.279999999999895444e+00,4.437508624964672777e+01
7.289999999999897007e+00,4.444046274880875558e+01
7.299999999999898570e+00,4.450600091261522095e+01
7.309999999999900133e+00,4.457170750425956385e+01
7.319999999999901696e+00,4.463758294804364368e+01
7.329999999999903260e+00,4.470362764545055256e+01
7.339999999999904823e+00,4.476984198265274983e+01
7.349999999999906386e+00,4.483622632687374221e+01
7.359999999999907949e+00,4.490225158172708575e+01
7.369999999999909512e+00,4.496898318968065666e+01
7.379999999999911076e+00,4.503588634187175899e+01
7.389999999999912639e+00,4.510296136039502812e+01
7.399999999999914202e+00,4.517020854442576194e+01
7.409999999999915765e+00,4.523762817680901094e+01
7.419999999999917328e+00,4.530522051525565530e+01
7.429999999999918892e+00,4.537298579813457877e+01
7.439999999999920455e+00,4.544057534482115557e+01
7.449999999999922018e+00,4.550869228538357447e+01
7.459999999999923581e+00,4.557698307711692109e+01
7.469999999999925144e+00,4.564544792868241530e+01
7.479999999999926708e+00,4.571408700378133005e+01
7.489999999999928271e+00,4.578290044443711793e+01
7.499999999999929834e+00,4.585188837227569536e+01
7.509999999999931397e+00,4.592081966564229845e+01
7.519999999999932960e+00,4.599016081480971252e+01
7.529999999999934523e+00,4.605967689214494953e+01
7.539999999999936087e+00,4.612936799916775499e+01
7.549999999999937650e+00,4.619923420002220382e+01
7.559999999999939213e+00,4.626927554395733466e+01
7.569999999999940776e+00,4.633949205628061918e+01
7.579999999999942339e+00,4.640948551350240336e+01
7.589999999999943903e+00,4.648005905773918300e+01
7.599999999999945466e+00,4.655080797732624376e+01
7.609999999999947029e+00,4.662173227195162895e+01
7.619999999999948592e+00,4.669283190912730674e+01
7.629999999999950155e+00,4.676410684147874974e+01
7.639999999999951719e+00,4.683555700371502439e+01
7.649999999999953282e+00,4.690749444962277437e+01
7.659999999999954845e+00,4.697928830084032370e+01
7.669999999999956408e+00,4.705125702278638755e+01
7.679999999999957971e+00,4.712340054663090427e+01
7.689999999999959535e+00,4.719571877627015510e+01
7.699999999999961098e+00,4.726821160080348250e+01
7.709999999999962661e+00,4.734087889528522908e+01
7.719999999999964224e+00,4.741355560021251847e+01
7.729999999999965787e+00,4.748657624548128808e+01
7.739999999999967351e+00,4.755977093357924446e+01
7.749999999999968914e+00,4.763313951925181300e+01
7.759999999999970477e+00,4.770668183412878705e+01
7.769999999999972040e+00,4.778039769286762350e+01
7.779999999999973603e+00,4.785428689648517775e+01
7.789999999999975167e+00,4.792847922588522636e+01
7.799999999999976730e+00,4.800270982478177473e+01
7.809999999999978293e+00,4.807711314141339187e+01
7.819999999999979856e+00,4.815168897596194597e+01
7.829999999999981419e+00,4.822643710206196488e+01
7.839999999999982983e+00,4.830135727970221637e+01
7.849999999999984546e+00,4.837644925835476784e+01
7.859999999999986109e+00,4.845178562616136730e+01
7.869999999999987672e+00,4.852721615323943638e+01
7.879999999999989235e+00,4.860281771961832931e+01
7.889999999999990798e+00,4.867859008173491020e+01
7.899999999999992362e+00,4.875453296074208254e+01
7.909999999999993925e+00,4.883064606852278189e+01
7.919999999999995488e+00,4.890686957357509357e+01
7.929999999999997051e+00,4.898332728169903305e+01
7.939999999999998614e+00,4.905995422909880688e+01
7.950000000000000178e+00,4.913675011630967049e+01
7.960000000000001741e+00,4.921371462678996522e+01
7.970000000000003304e+00,4.929084743244126798e+01
7.980000000000004867e+00,4.936814819381449126e+01
7.990000000000006430e+00,4.944561173895999673e+01
8.000000000000008882e+00,4.952324795417504788e+01
8.010000000000010445e+00,4.960105105979370421e+01
8.020000000000012008e+00,4.967902072334403840e+01
8.030000000000013571e+00,4.975715658299077404e+01
8.040000000000015135e+00,4.983545827033849207e+01
8.050000000000016698e+00,4.991393765795304205e+01
8.060000000000018261e+00,4.999256544007120340e+01
8.070000000000019824e+00,5.007135805649679128e+01
8.080000000000021387e+00,5.015031513956166975e+01
8.090000000000022951e+00,5.022943630628239475e+01
8.100000000000024514e+00,5.030872116659928395e+01
8.110000000000026077e+00,5.038817097301591730e+01
8.120000000000027640e+00,5.046778241049901226e+01
8.130000000000029203e+00,5.054755628493541053e+01
8.140000000000030767e+00,5.062749223905618123e+01
8.150000000000032330e+00,5.070758986698383808e+01
8.160000000000033893e+00,5.078784875574523028e+01
8.170000000000035456e+00,5.086826848414814606e+01
8.180000000000037019e+00,5.094885271577177832e+01
8.190000000000038582e+00,5.102959311704941570e+01
8.200000000000040146e+00,5.111049305710974977e+01
8.210000000000041709e+00,5.119155212433750535e+01
8.220000000000043272e+00,5.127276988515006906e+01
8.230000000000044835e+00,5.135414589836584298e+01
8.240000000000046398e+00,5.143559777491721263e+01
8.250000000000047962e+00,5.151728478213586015e+01
8.260000000000049525e+00,5.159912897994422565e+01
8.270000000000051088e+00,5.168112994045512210e+01
8.280000000000052651e+00,5.176328721569124980e+01
8.290000000000054214e+00,5.184560035299962522e+01
8.300000000000055778e+00,5.192814379962365479e+01
8.310000000000057341e+00,5.201076930505209361e+01
8.320000000000058904e+00,5.209354909866669914e+01
8.330000000000060467e+00,5.217648272979215562e+01
8.340000000000062030e+00,5.225956973215558321e+01
8.350000000000063594e+00,5.234280963747310977e+01
8.360000000000065157e+00,5.242618395910129436e+01
8.370000000000066720e+00,5.250972820047273615e+01
8.380000000000068283e+00,5.259342395992572960e+01
8.390000000000069846e+00,5.267727077241646327e+01
8.400000000000071410e+00,5.276126815967451478e+01
8.410000000000072973e+00,5.284541563625020899e+01
8.420000000000074536e+00,5.292964032501737393e+01
8.430000000000076099e+00,5.301408675870496268e+01
8.440000000000077662e+00,5.309868202517164093e+01
8.450000000000079226e+00,5.318342564749735857e+01
8.460000000000080789e+00,5.326831713313788441e+01
8.470000000000082352e+00,5.335335598420461167e+01
8.480000000000083915e+00,5.343857263217677200e+01
8.490000000000085478e+00,5.352390417113684862e+01
8.500000000000087041e+00,5.360938146214948574e+01
8.510000000000088605e+00,5.369500401080877339e+01
8.520000000000090168e+00,5.378077130540994233e+01
8.530000000000091731e+00,5.386668282831521992e+01
8.540000000000093294e+00,5.395262620477757309e+01
8.550000000000094857e+00,5.403882785920569631e+01
8.560000000000096421e+00,5.412517267043476465e+01
8.570000000000097984e+00,5.421166013575908948e+01
8.580000000000099547e+00,5.429828973289308180e+01
8.590000000000101110e+00,5.438496397499939405e+01
8.600000000000102673e+00,5.447187716936593915e+01
8.610000000000104237e+00,5.455893130685198855e+01
8.620000000000105800e+00,5.464612596510910691e+01
8.630000000000107363e+00,5.473346061527172424e+01
8.640000000000108926e+00,5.482093472773792087e+01
8.650000000000110489e+00,5.490858138234042940e+01
8.660000000000112053e+00,5.499633193454042157e+01
8.670000000000113616e+00,5.508422016088968576e+01
8.680000000000115179e+00,5.517224552343125765e+01
8.690000000000116742e+00,5.526040747672291786e+01
8.700000000000118305e+00,5.534870547208208791e+01
8.710000000000119869e+00,5.543707638027868256e+01
8.720000000000121432e+00,5.552564893503242160e+01
8.730000000000122995e+00,5.561435636522278969e+01
8.740000000000124558e+00,5.570319812811840166e+01
8.750000000000126121e+00,5.579217366733648475e+01
8.760000000000127685e+00,5.588128242359852038e+01
8.770000000000129248e+00,5.597046999146557766e+01
8.780000000000130811e+00,5.605984768437973287e+01
8.790000000000132374e+00,5.614935755307151055e+01
8.800000000000133937e+00,5.623899905071954208e+01
8.810000000000135500e+00,5.632877161025031398e+01
8.820000000000137064e+00,5.641862944836532279e+01
8.830000000000138627e+00,5.650866469044839846e+01
8.840000000000140190e+00,5.659883000824368082e+01
8.850000000000141753e+00,5.668912484195890045e+01
8.860000000000143316e+00,5.677954862018269466e+01
8.870000000000144880e+00,5.687010076259116431e+01
8.880000000000146443e+00,5.696075180563536833e+01
8.890000000000148006e+00,5.705156018645666904e+01
8.900000000000149569e+00,5.714249573232740431e+01
8.910000000000151132e+00,5.723355787627140501e+01
8.920000000000152696e+00,5.732474602875426228e+01
8.930000000000154259e+00,5.741602096897008778e+01
8.940000000000155822e+00,5.750745998550335969e+01
8.950000000000157385e+00,5.759902407955483739e+01
8.960000000000158948e+00,5.769071267266892278e+01
8.970000000000160512e+00,5.778252516980464293e+01
8.980000000000162075e+00,5.787446097217501517e+01
8.990000000000163638e+00,5.796650432406912046e+01
9.000000000000165201e+00,5.805868546942488706e+01
9.010000000000166764e+00,5.815098843807061257e+01
9.020000000000168328e+00,5.824341263745449737e+01
9.030000000000169891e+00,5.833595745661766330e+01
9.040000000000171454e+00,5.842858019513349177e+01
9.050000000000173017e+00,5.852136566556940522e+01
9.060000000000174580e+00,5.861427101836019915e+01
9.070000000000176144e+00,5.870729565344478829e+01
9.080000000000177707e+00,5.880043895647027341e+01
9.090000000000179270e+00,5.889370060951920038e+01
9.100000000000180833e+00,5.898707942198048215e+01
9.110000000000182396e+00,5.908057508236801425e+01
9.120000000000183960e+00,5.917418697206709055e+01
9.130000000000185523e+00,5.926791446518832629e+01
9.140000000000187086e+00,5.936175698907074150e+01
9.150000000000188649e+00,5.945566500625034223e+01
9.160000000000190212e+00,5.954973678684457639e+01
9.170000000000191775e+00,5.964392386188485773e+01
9.180000000000193339e+00,5.973822564169525151e+01
9.190000000000194902e+00,5.983264152920008883e+01
9.200000000000196465e+00,5.992715333856553173e+01
9.210000000000198028e+00,6.002179466554476051e+01
9.220000000000199591e+00,6.011654862866105020e+01
9.230000000000201155e+00,6.021141462867109340e+01
9.240000000000202718e+00,6.030639206502954153e+01
9.250000000000204281e+00,6.040142946067294361e+01
9.260000000000205844e+00,6.049662653175117555e+01
9.270000000000207407e+00,6.059193401981806915e+01
9.280000000000208971e+00,6.068735132011200051e+01
9.290000000000210534e+00,6.078287783310359771e+01
9.300000000000212097e+00,6.087851296373948173e+01
9.310000000000213660e+00,6.097423967958607705e+01
9.320000000000215223e+00,6.107009040841418823e+01
9.330000000000216787e+00,6.116604814328481154e+01
9.340000000000218350e+00,6.126211230167726285e+01
9.350000000000219913e+00,6.135828229039586290e+01
9.360000000000221476e+00,6.145455899814238876e+01
9.370000000000223039e+00,6.155093874758496497e+01
9.380000000000224603e+00,6.164742249060067536e+01
9.390000000000226166e+00,6.174400964346759224e+01
9.400000000000227729e+00,6.184069961681103678e+01
9.410000000000229292e+00,6.193742443983077806e+01
9.420000000000230855e+00,6.203432543482585970e+01
9.430000000000232419e+00,6.213132934356519854e+01
9.440000000000233982e+00,6.222843558525129026e+01
9.450000000000235545e+00,6.232564357655633103e+01
9.460000000000237108e+00,6.242295061320733396e+01
9.470000000000238671e+00,6.252036045863727054e+01
9.480000000000240234e+00,6.261787032626212124e+01
9.490000000000241798e+00,6.271547963973726780e+01
9.500000000000243361e+00,6.281318782338759377e+01
9.510000000000244924e+00,6.291096431686881374e+01
9.520000000000246487e+00,6.300887179825386397e+01
9.530000000000248050e+00,6.310687760740664487e+01
9.540000000000249614e+00,6.320498117374359026e+01
9.550000000000251177e+00,6.330318192945166800e+01
9.560000000000252740e+00,6.340146193435498390e+01
9.570000000000254303e+00,6.349985592146117597e+01
9.580000000000255866e+00,6.359834606029431825e+01
9.590000000000257430e+00,6.369693178880416440e+01
9.600000000000258993e+00,6.379561255030844791e+01
9.610000000000260556e+00,6.389437336099129539e+01
9.620000000000262119e+00,6.399324307962731950e+01
9.630000000000263682e+00,6.409220670008200216e+01
9.640000000000265246e+00,6.419126367147096346e+01
9.650000000000266809e+00,6.429041344902070421e+01
9.660000000000268372e+00,6.438962205104145653e+01
9.670000000000269935e+00,6.448895256545928589e+01
9.680000000000271498e+00,6.458837564431421185e+01
9.690000000000273062e+00,6.468789074056165589e+01
9.700000000000274625e+00,6.478749731654589539e+01
9.710000000000276188e+00,6.488721357289627178e+01
9.720000000000277751e+00,6.498700215732353058e+01
9.730000000000279314e+00,6.508688018909282391e+01
9.740000000000280878e+00,6.518684722857625502e+01
9.750000000000282441e+00,6.528690275612302685e+01
9.760000000000284004e+00,6.538700389439014771e+01
9.770000000000285567e+00,6.548723513719282607e+01
9.780000000000287130e+00,6.558755398178286100e+01
9.790000000000288694e+00,6.568796000691048675e+01
9.800000000000290257e+00,6.578845270350150543e+01
9.810000000000291820e+00,6.588898891422131499e+01
9.820000000000293383e+00,6.598965188384033809e+01
9.830000000000294946e+00,6.609040059944538825e+01
9.840000000000296509e+00,6.619123457901012841e+01
9.850000000000298073e+00,6.629215332611990164e+01
9.860000000000299636e+00,6.639312684836735912e+01
9.870000000000301199e+00,6.649421254590956210e+01
9.880000000000302762e+00,6.659538181697001846e+01
9.890000000000304325e+00,6.669663417484593992e+01
9.900000000000305889e+00,6.679796913850020701e+01
9.910000000000307452e+00,6.689935141841895927e+01
9.920000000000309015e+00,6.700084927004813551e+01
9.930000000000310578e+00,6.710242854893813558e+01
9.940000000000312141e+00,6.720408878232620964e+01
9.950000000000313705e+00,6.730582950155398692e+01
9.960000000000315268e+00,6.740763586101637372e+01
9.970000000000316831e+00,6.750953600455800085e+01
9.980000000000318394e+00,6.761151530139294152e+01
9.990000000000319957e+00,6.771357329466007968e+01
1.000000000000032152e+01,6.781570952883672021e+01
1.001000000000032308e+01,6.791789817566393594e+01
1.002000000000032465e+01,6.802018970440224166e+01
1.003000000000032621e+01,6.812255824075286625e+01
1.004000000000032777e+01,6.822500334092028140e+01
1.005000000000032934e+01,6.832752455863825958e+01
1.006000000000033090e+01,6.843011507433655538e+01
1.007000000000033246e+01,6.853278733856568294e+01
1.008000000000033403e+01,6.863553440019653351e+01
1.009000000000033559e+01,6.873835582763919660e+01
1.010000000000033715e+01,6.884125118574694113e+01
1.011000000000033872e+01,6.894412648058698778e+01
1.012000000000034028e+01,6.904716887544374515e+01
1.013000000000034184e+01,6.915028448637548308e+01
1.014000000000034341e+01,6.925347288511471788e+01
1.015000000000034497e+01,6.935673363709375394e+01
1.016000000000034653e+01,6.946007740051678070e+01
1.017000000000034809e+01,6.956348165906887004e+01
1.018000000000034966e+01,6.966695688936502506e+01
1.019000000000035122e+01,6.977050267453942922e+01
1.020000000000035278e+01,6.987411858800363973e+01
1.021000000000035435e+01,6.997779652206821766e+01
1.022000000000035591e+01,7.008155149839156195e+01
1.023000000000035747e+01,7.018537534075245787e+01
1.024000000000035904e+01,7.028926764133586857e+01
1.025000000000036060e+01,7.039323902626826168e+01
1.026000000000036216e+01,7.049726656063670305e+01
1.027000000000036373e+01,7.060136122140745840e+01
1.028000000000036529e+01,7.070552259800271599e+01
1.029000000000036685e+01,7.080975027684630163e+01
1.030000000000036842e+01,7.091397373250622138e+01
1.031000000000036998e+01,7.101833468966761131e+01
1.032000000000037154e+01,7.112276111335323492e+01
1.033000000000037311e+01,7.122725259459762981e+01
1.034000000000037467e+01,7.133180872037235076e+01
1.035000000000037623e+01,7.143644258816863157e+01
1.036000000000037780e+01,7.154112666077799076e+01
1.037000000000037936e+01,7.164587404627735623e+01
1.038000000000038092e+01,7.175068434167131670e+01
1.039000000000038249e+01,7.185555713589837978e+01
1.040000000000038405e+01,7.196047773006598902e+01
1.041000000000038561e+01,7.206547474945234910e+01
1.042000000000038717e+01,7.217053309900106228e+01
1.043000000000038874e+01,7.227565237854568636e+01
1.044000000000039030e+01,7.238083217934499203e+01
1.045000000000039186e+01,7.248609429374957358e+01
1.046000000000039343e+01,7.259139193915403609e+01
1.047000000000039499e+01,7.269674871637521107e+01
1.048000000000039655e+01,7.280216422959138356e+01
1.049000000000039812e+01,7.290760887202219465e+01
1.050000000000039968e+01,7.301314442308337505e+01
1.051000000000040124e+01,7.311873786230471239e+01
1.052000000000040281e+01,7.322438878769273174e+01
1.053000000000040437e+01,7.333009679287171423e+01
1.054000000000040593e+01,7.343584162308401631e+01
1.055000000000040750e+01,7.354166131102594761e+01
1.056000000000040906e+01,7.364753706483580231e+01
1.057000000000041062e+01,7.375346848490636376e+01
1.058000000000041219e+01,7.385945516573870862e+01
1.059000000000041375e+01,7.396553011844484615e+01
1.060000000000041531e+01,7.407162615419247231e+01
1.061000000000041688e+01,7.417777598932390504e+01
1.062000000000041844e+01,7.428397922598450975e+01
1.063000000000042000e+01,7.439022363975145424e+01
1.064000000000042157e+01,7.449653335201459470e+01
1.065000000000042313e+01,7.460289534855390059e+01
1.066000000000042469e+01,7.470930922623200843e+01
1.067000000000042625e+01,7.481577458125285318e+01
1.068000000000042782e+01,7.492228727177254655e+01
1.069000000000042938e+01,7.502885468401086655e+01
1.070000000000043094e+01,7.513547239045517756e+01
1.071000000000043251e+01,7.524213999000804165e+01
1.072000000000043407e+01,7.534885707718497372e+01
1.073000000000043563e+01,7.545560660217289239e+01
1.074000000000043720e+01,7.556242067065554124e+01
1.075000000000043876e+01,7.566928331833088350e+01
1.076000000000044032e+01,7.577619414539017839e+01
1.077000000000044189e+01,7.588315597155097691e+01
1.078000000000044345e+01,7.599016216632300313e+01
1.079000000000044501e+01,7.609721515719375873e+01
1.080000000000044658e+01,7.620431467049893115e+01
1.081000000000044814e+01,7.631146029852551749e+01
1.082000000000044970e+01,7.641862484203431904e+01
1.083000000000045127e+01,7.652585957454023458e+01
1.084000000000045283e+01,7.663313937479423998e+01
1.085000000000045439e+01,7.674046383960136097e+01
1.086000000000045596e+01,7.684783256350681313e+01
1.087000000000045752e+01,7.695526937188279248e+01
1.088000000000045908e+01,7.706272626092595601e+01
1.089000000000046064e+01,7.717022606468613333e+01
1.090000000000046221e+01,7.727776837975022772e+01
1.091000000000046377e+01,7.738536991441505108e+01
1.092000000000046533e+01,7.749299576088432673e+01
1.093000000000046690e+01,7.760066273577425022e+01
1.094000000000046846e+01,7.770837049201281843e+01
1.095000000000047002e+01,7.781611861622182857e+01
1.096000000000047159e+01,7.792387693848489505e+01
1.097000000000047315e+01,7.803170543031016848e+01
1.098000000000047471e+01,7.813957321840339887e+01
1.099000000000047628e+01,7.824747989200612608e+01
1.100000000000047784e+01,7.835542503718711771e+01
1.101000000000047940e+01,7.846340046987069172e+01
1.102000000000048097e+01,7.857142147294639756e+01
1.103000000000048253e+01,7.867947974455900351e+01
1.104000000000048409e+01,7.878757487180193664e+01
1.105000000000048566e+01,7.889573504857600028e+01
1.106000000000048722e+01,7.900390023426085406e+01
1.107000000000048878e+01,7.911210078946461977e+01
1.108000000000049035e+01,7.922033629290481827e+01
1.109000000000049191e+01,7.932860632263562195e+01
1.110000000000049347e+01,7.943690046079984768e+01
1.111000000000049504e+01,7.954524199398215956e+01
1.112000000000049660e+01,7.965361702891014772e+01
1.113000000000049816e+01,7.976202514454196546e+01
1.114000000000049972e+01,7.987046591746704394e+01
1.115000000000050129e+01,7.997894157757779965e+01
1.116000000000050285e+01,8.008744864570205380e+01
1.117000000000050441e+01,8.019598732622876014e+01
1.118000000000050598e+01,8.030455719823231675e+01
1.119000000000050754e+01,8.041317358442442753e+01
1.120000000000050910e+01,8.052180502493217773e+01
1.121000000000051067e+01,8.063046688030024711e+01
1.122000000000051223e+01,8.073915873116541775e+01
1.123000000000051379e+01,8.084788015668172534e+01
1.124000000000051536e+01,8.095663000594950631e+01
1.125000000000051692e+01,8.106540924535637771e+01
1.126000000000051848e+01,8.117421662325998000e+01
1.127000000000052005e+01,8.128305171679672014e+01
1.128000000000052161e+01,8.139192704973982018e+01
1.129000000000052317e+01,8.150081534821808305e+01
1.130000000000052474e+01,8.160973068181372980e+01
1.131000000000052630e+01,8.171867263012222793e+01
1.132000000000052786e+01,8.182764077291446370e+01
1.133000000000052943e+01,8.193663546071981330e+01
1.134000000000053099e+01,8.204565490161054697e+01
1.135000000000053255e+01,8.215469922119582691e+01
1.136000000000053411e+01,8.226376799971785658e+01
1.137000000000053568e+01,8.237286081370929480e+01
1.138000000000053724e+01,8.248196831726014011e+01
1.139000000000053880e+01,8.259110711540009220e+01
1.140000000000054037e+01,8.270026902803499524e+01
1.141000000000054193e+01,8.280945363750177535e+01
1.142000000000054349e+01,8.291867104959494839e+01
1.143000000000054506e+01,8.302789974728273137e+01
1.144000000000054662e+01,8.313714965757478126e+01
1.145000000000054818e+01,8.324642036460664940e+01
1.146000000000054975e+01,8.335571145038026941e+01
1.147000000000055131e+01,8.346501235307329125e+01
1.148000000000055287e+01,8.357434425168673897e+01
1.149000000000055444e+01,8.368369567814468724e+01
1.150000000000055600e+01,8.379306622314199160e+01
1.151000000000055756e+01,8.390244757226211902e+01
1.152000000000055913e+01,8.401185510377217724e+01
1.153000000000056069e+01,8.412128081779461297e+01
1.154000000000056225e+01,8.423072431108475655e+01
1.155000000000056382e+01,8.434018518238947593e+01
1.156000000000056538e+01,8.444965508285207534e+01
1.157000000000056694e+01,8.455914938578207796e+01
1.158000000000056851e+01,8.466866009562413353e+01
1.159000000000057007e+01,8.477818681897376507e+01
1.160000000000057163e+01,8.488772313136934144e+01
1.161000000000057319e+01,8.499728065734718996e+01
1.162000000000057476e+01,8.510685316321601590e+01
1.163000000000057632e+01,8.521644026710467301e+01
1.164000000000057788e+01,8.532604158641034076e+01
1.165000000000057945e+01,8.543565266077763454e+01
1.166000000000058101e+01,8.554528150406929399e+01
1.167000000000058257e+01,8.565492352624494288e+01
1.168000000000058414e+01,8.576457835336933044e+01
1.169000000000058570e+01,8.587424561713274329e+01
1.170000000000058726e+01,8.598392104413166237e+01
1.171000000000058883e+01,8.609361285354947313e+01
1.172000000000059039e+01,8.620331616820665488e+01
1.173000000000059195e+01,8.631303063168915912e+01
1.174000000000059352e+01,8.642274797038589895e+01
1.175000000000059508e+01,8.653248308508534592e+01
1.176000000000059664e+01,8.664222915573336081e+01
1.177000000000059821e+01,8.675198584139519653e+01
1.178000000000059977e+01,8.686175280460800252e+01
1.179000000000060133e+01,8.697154715149292770e+01
1.180000000000060290e+01,8.708133355589292535e+01
1.181000000000060446e+01,8.719112883585829366e+01
1.182000000000060602e+01,8.730093267072140861e+01
1.183000000000060759e+01,8.741073408239027742e+01
1.184000000000060915e+01,8.752055562989434634e+01
1.185000000000061071e+01,8.763038539956895079e+01
1.186000000000061227e+01,8.774022308600559938e+01
1.187000000000061384e+01,8.785006838689642450e+01
1.188000000000061540e+01,8.795990508010743270e+01
1.189000000000061696e+01,8.806976283368766190e+01
1.190000000000061853e+01,8.817962788014835951e+01
1.191000000000062009e+01,8.828949992971799077e+01
1.192000000000062165e+01,8.839937163851831770e+01
1.193000000000062322e+01,8.850925616622740222e+01
1.194000000000062478e+01,8.861914695759190863e+01
1.195000000000062634e+01,8.872904373319501303e+01
1.196000000000062791e+01,8.883894621705222505e+01
1.197000000000062947e+01,8.894885391454806722e+01
1.198000000000063103e+01,8.905876698804632952e+01
1.199000000000063260e+01,8.916868495517563531e+01
1.200000000000063416e+01,8.927860754933392684e+01
1.201000000000063572e+01,8.938851530535198719e+01
1.202000000000063729e+01,8.949844635052758690e+01
1.203000000000063885e+01,8.960838144601135014e+01
1.204000000000064041e+01,8.971832033801729267e+01
1.205000000000064198e+01,8.982826276811957200e+01
1.206000000000064354e+01,8.993820984166433163e+01
1.207000000000064510e+01,9.004815853103690415e+01
1.208000000000064666e+01,9.015810997626255130e+01
1.209000000000064823e+01,9.026806392572468951e+01
1.210000000000064979e+01,9.037802013043994975e+01
1.211000000000065135e+01,9.048796268511446783e+01
1.212000000000065292e+01,9.059792402590449001e+01
1.213000000000065448e+01,9.070788710890408879e+01
1.214000000000065604e+01,9.081785168753526705e+01
1.215000000000065761e+01,9.092780670263046261e+01
1.216000000000065917e+01,9.103777469484376184e+01
1.217000000000066073e+01,9.114774366368284575e+01
1.218000000000066230e+01,9.125771336553566471e+01
1.219000000000066386e+01,9.136768355507099670e+01
1.220000000000066542e+01,9.147764199852443312e+01
1.221000000000066699e+01,9.158761407453462766e+01
1.222000000000066855e+01,9.169758632278724519e+01
1.223000000000067011e+01,9.180755849996312179e+01
1.224000000000067168e+01,9.191750738092156325e+01
1.225000000000067324e+01,9.202747558838400721e+01
1.226000000000067480e+01,9.213744374716041818e+01
1.227000000000067637e+01,9.224741161165684389e+01
1.228000000000067793e+01,9.235737893632690998e+01
1.229000000000067949e+01,9.246735342355341913e+01
1.230000000000068106e+01,9.257731951331275866e+01
1.231000000000068262e+01,9.268728423186247767e+01
1.232000000000068418e+01,9.279724733196668751e+01
1.233000000000068574e+01,9.290722158522468987e+01
1.234000000000068731e+01,9.301718065235645838e+01
1.235000000000068887e+01,9.312713722320518173e+01
1.236000000000069043e+01,9.323709104835424455e+01
1.237000000000069200e+01,9.334704187586483215e+01
1.238000000000069356e+01,9.345698901129019021e+01
1.239000000000069512e+01,9.356693312909742133e+01
1.240000000000069669e+01,9.367687349788309348e+01
1.241000000000069825e+01,9.378680986142181553e+01
1.242000000000069981e+01,9.389671675291020847e+01
1.243000000000070138e+01,9.400664691839230613e+01
1.244000000000070294e+01,9.411657285209678037e+01
1.245000000000070450e+01,9.422649429010968447e+01
1.246000000000070607e+01,9.433641096759912159e+01
1.247000000000070763e+01,9.444630307891074494e+01
1.248000000000070919e+01,9.455620895593504827e+01
1.249000000000071076e+01,9.466610967965135615e+01
1.250000000000071232e+01,9.477600497720695216e+01
1.251000000000071388e+01,9.488591497563447774e+01
1.252000000000071545e+01,9.499579809046929313e+01
1.253000000000071701e+01,9.510567458068037183e+01
1.254000000000071857e+01,9.521554423034822889e+01
1.255000000000072014e+01,9.532540675499829774e+01
1.256000000000072170e+01,9.543525497497455490e+01
1.257000000000072326e+01,9.554510395566791203e+01
1.258000000000072482e+01,9.565494514618366395e+01
1.259000000000072639e+01,9.576477825534308863e+01
1.260000000000072795e+01,9.587460298855492624e+01
1.261000000000072951e+01,9.598441889987617515e+01
1.262000000000073108e+01,9.609422751647250038e+01
1.263000000000073264e+01,9.620402705405422239e+01
1.264000000000073420e+01,9.631381721124182604e+01
1.265000000000073577e+01,9.642361821892164642e+01
1.266000000000073733e+01,9.653338681272923338e+01
1.267000000000073889e+01,9.664314603264853076e+01
1.268000000000074046e+01,9.675289557336279245e+01
1.269000000000074202e+01,9.686263512665300368e+01
1.270000000000074358e+01,9.697237629016336768e+01
1.271000000000074515e+01,9.708209650757284237e+01
1.272000000000074671e+01,9.719180551483115948e+01
1.273000000000074827e+01,9.730150300881892633e+01
1.274000000000074984e+01,9.741119099910453372e+01
1.275000000000075140e+01,9.752086432331029187e+01
1.276000000000075296e+01,9.763052514857297126e+01
1.277000000000075453e+01,9.774017317442670105e+01
1.278000000000075609e+01,9.784980810186144140e+01
1.279000000000075765e+01,9.795942511629854721e+01
1.280000000000075921e+01,9.806903415583789752e+01
1.281000000000076078e+01,9.817862962156621620e+01
1.282000000000076234e+01,9.828821121682099715e+01
1.283000000000076390e+01,9.839778114133447673e+01
1.284000000000076547e+01,9.850733397887179876e+01
1.285000000000076703e+01,9.861687196415996937e+01
1.286000000000076859e+01,9.872639480768847875e+01
1.287000000000077016e+01,9.883590222574220263e+01
1.288000000000077172e+01,9.894539311246370517e+01
1.289000000000077328e+01,9.905486970706529348e+01
1.290000000000077485e+01,9.916433022764888960e+01
1.291000000000077641e+01,9.927377439916723745e+01
1.292000000000077797e+01,9.938320254326374936e+01
1.293000000000077954e+01,9.949261253309884978e+01
1.294000000000078110e+01,9.960200567937745575e+01
1.295000000000078266e+01,9.971138172149434808e+01
1.296000000000078423e+01,9.982074040115531943e+01
1.297000000000078579e+01,9.993007533456815850e+01
1.298000000000078735e+01,1.000393971407768561e+02
1.299000000000078892e+01,1.001487009997610471e+02
1.300000000000079048e+01,1.002579866715878723e+02
1.301000000000079204e+01,1.003672539215327646e+02
1.302000000000079361e+01,1.004765120383451205e+02
1.303000000000079517e+01,1.005857423134839621e+02
1.304000000000079673e+01,1.006949533962447845e+02
1.305000000000079829e+01,1.008041450713043190e+02
1.306000000000079986e+01,1.009133079796658166e+02
1.307000000000080142e+01,1.010224600571531113e+02
1.308000000000080298e+01,1.011315921889794254e+02
1.309000000000080455e+01,1.012407041776085492e+02
1.310000000000080611e+01,1.013497958278192925e+02
1.311000000000080767e+01,1.014588551299170689e+02
1.312000000000080924e+01,1.015679052463789560e+02
1.313000000000081080e+01,1.016769345446676880e+02
1.314000000000081236e+01,1.017859428442286003e+02
1.315000000000081393e+01,1.018949256714910518e+02
1.316000000000081549e+01,1.020038913377659071e+02
1.317000000000081705e+01,1.021128355079017922e+02
1.318000000000081862e+01,1.022217580130210592e+02
1.319000000000082018e+01,1.023306586891851708e+02
1.320000000000082174e+01,1.024395632116463446e+02
1.321000000000082331e+01,1.025484189805408164e+02
1.322000000000082487e+01,1.026572523212624617e+02
1.323000000000082643e+01,1.027660630835277971e+02
1.324000000000082800e+01,1.028748511194773556e+02
1.325000000000082956e+01,1.029835903212474335e+02
1.326000000000083112e+01,1.030923338698569580e+02
1.327000000000083269e+01,1.032010544380169250e+02
1.328000000000083425e+01,1.033097518856965848e+02
1.329000000000083581e+01,1.034184232822378107e+02
1.330000000000083737e+01,1.035270740696372371e+02
1.331000000000083894e+01,1.036357013462121159e+02
1.332000000000084050e+01,1.037443049825700854e+02
1.333000000000084206e+01,1.038528848495590040e+02
1.334000000000084363e+01,1.039614640454858403e+02
1.335000000000084519e+01,1.040699941704389317e+02
1.336000000000084675e+01,1.041785000241299173e+02
1.337000000000084832e+01,1.042869814889615299e+02
1.338000000000084988e+01,1.043954212882367045e+02
1.339000000000085144e+01,1.045038556653843926e+02
1.340000000000085301e+01,1.046122655425504462e+02
1.341000000000085457e+01,1.047206508059340280e+02
1.342000000000085613e+01,1.048290113441774594e+02
1.343000000000085770e+01,1.049373618244157029e+02
1.344000000000085926e+01,1.050456722374000122e+02
1.345000000000086082e+01,1.051539574854630956e+02
1.346000000000086239e+01,1.052622174642817896e+02
1.347000000000086395e+01,1.053704520710622177e+02
1.348000000000086551e+01,1.054786636982215242e+02
1.349000000000086708e+01,1.055868454957042246e+02
1.350000000000086864e+01,1.056950015592178573e+02
1.351000000000087020e+01,1.058031317928753623e+02
1.352000000000087176e+01,1.059112606176881712e+02
1.353000000000087333e+01,1.060193418007585393e+02
1.354000000000087489e+01,1.061273970904791071e+02
1.355000000000087645e+01,1.062354263938505170e+02
1.356000000000087802e+01,1.063434296179892016e+02
1.357000000000087958e+01,1.064514073220777135e+02
1.358000000000088114e+01,1.065593579235430894e+02
1.359000000000088271e+01,1.066672821907621795e+02
1.360000000000088427e+01,1.067751800359613839e+02
1.361000000000088583e+01,1.068830515329342887e+02
1.362000000000088740e+01,1.069908963932981436e+02
1.363000000000088896e+01,1.070987145629591595e+02
1.364000000000089052e+01,1.072065059579462485e+02
1.365000000000089209e+01,1.073142704957609368e+02
1.366000000000089365e+01,1.074220116392840083e+02
1.367000000000089521e+01,1.075297209464269628e+02
1.368000000000089678e+01,1.076374030696917572e+02
1.369000000000089834e+01,1.077450579315577812e+02
1.370000000000089990e+01,1.078526854563660464e+02
1.371000000000090147e+01,1.079603027833674531e+02
1.372000000000090303e+01,1.080678764202529152e+02
1.373000000000090459e+01,1.081754226291004244e+02
1.374000000000090616e+01,1.082829413333547990e+02
1.375000000000090772e+01,1.083904321507757089e+02
1.376000000000090928e+01,1.084978961167031599e+02
1.377000000000091084e+01,1.086053323141242828e+02
1.378000000000091241e+01,1.087127406726613827e+02
1.379000000000091397e+01,1.088201211211265473e+02
1.380000000000091553e+01,1.089274730784629384e+02
1.381000000000091710e+01,1.090347972797926133e+02
1.382000000000091866e+01,1.091420933476008912e+02
1.383000000000092022e+01,1.092493612154616898e+02
1.384000000000092179e+01,1.093566008161236738e+02
1.385000000000092335e+01,1.094638191754466874e+02
1.386000000000092491e+01,1.095710021212658916e+02
1.387000000000092648e+01,1.096781566436468580e+02
1.388000000000092804e+01,1.097852826766090431e+02
1.389000000000092960e+01,1.098923788280882405e+02
1.390000000000093117e+01,1.099994476912090562e+02
1.391000000000093273e+01,1.101064878398212983e+02
1.392000000000093429e+01,1.102134992115343408e+02
1.393000000000093586e+01,1.103204817446519286e+02
1.394000000000093742e+01,1.104274436980050069e+02
1.395000000000093898e+01,1.105343677600018708e+02
1.396000000000094055e+01,1.106412628229404191e+02
1.397000000000094211e+01,1.107481288234096866e+02
1.398000000000094367e+01,1.108549656988595160e+02
1.399000000000094524e+01,1.109617772763422039e+02
1.400000000000094680e+01,1.110685563964461693e+02
1.401000000000094836e+01,1.111753061907530906e+02
1.402000000000094992e+01,1.112820265995514006e+02
1.403000000000095149e+01,1.113887173718540140e+02
1.404000000000095305e+01,1.114953785183839585e+02
1.405000000000095461e+01,1.116020101008850389e+02
1.406000000000095618e+01,1.117086120613648319e+02
1.407000000000095774e+01,1.118151843419153550e+02
1.408000000000095930e+01,1.119217326693679837e+02
1.409000000000096087e+01,1.120282458034179314e+02
1.410000000000096243e+01,1.121347290727889430e+02
1.411000000000096399e+01,1.122411824182162974e+02
1.412000000000096556e+01,1.123476057808794764e+02
1.413000000000096712e+01,1.124540015521096592e+02
1.414000000000096868e+01,1.125603641745561703e+02
1.415000000000097025e+01,1.126666966219767261e+02
1.416000000000097181e+01,1.127729988341812231e+02
1.417000000000097337e+01,1.128792707514000853e+02
1.418000000000097494e+01,1.129855146540482878e+02
1.419000000000097650e+01,1.130917264906500890e+02
1.420000000000097806e+01,1.131979078706016395e+02
1.421000000000097963e+01,1.133040587346570334e+02
1.422000000000098119e+01,1.134101778043914095e+02
1.423000000000098275e+01,1.135162672668644603e+02
1.424000000000098431e+01,1.136223260259207990e+02
1.425000000000098588e+01,1.137283540219289222e+02
1.426000000000098744e+01,1.138343511949099280e+02
1.427000000000098900e+01,1.139403260825429101e+02
1.428000000000099057e+01,1.140462618783094086e+02
1.429000000000099213e+01,1.141521667102125406e+02
1.430000000000099369e+01,1.142580405188878530e+02
1.431000000000099526e+01,1.143638832448050522e+02
1.432000000000099682e+01,1.144697073215271956e+02
1.433000000000099838e+01,1.145754861927209589e+02
1.434000000000099995e+01,1.146812338824706075e+02
1.435000000000100151e+01,1.147869503331299512e+02
1.436000000000100307e+01,1.148926364494171963e+02
1.437000000000100464e+01,1.149982914121618620e+02
1.438000000000100620e+01,1.151039148702950712e+02
1.439000000000100776e+01,1.152095067632444483e+02
1.440000000000100933e+01,1.153150670299093719e+02
1.441000000000101089e+01,1.154205966463861586e+02
1.442000000000101245e+01,1.155260936224961341e+02
1.443000000000101402e+01,1.156315588251141406e+02
1.444000000000101558e+01,1.157369921932533572e+02
1.445000000000101714e+01,1.158423936653334039e+02
1.446000000000101871e+01,1.159477638751769035e+02
1.447000000000102027e+01,1.160531012289890072e+02
1.448000000000102183e+01,1.161584065416018205e+02
1.449000000000102339e+01,1.162636797516540668e+02
1.450000000000102496e+01,1.163689207967560293e+02
1.451000000000102652e+01,1.164741224173183838e+02
1.452000000000102808e+01,1.165792943043587826e+02
1.453000000000102965e+01,1.166844340257080859e+02
1.454000000000103121e+01,1.167895415213032635e+02
1.455000000000103277e+01,1.168946334950384056e+02
1.456000000000103434e+01,1.169996787747153206e+02
1.457000000000103590e+01,1.171046915682346850e+02
1.458000000000103746e+01,1.172096718155300579e+02
1.459000000000103903e+01,1.173146194535130036e+02
1.460000000000104059e+01,1.174195443659225049e+02
1.461000000000104215e+01,1.175244270699136422e+02
1.462000000000104372e+01,1.176292769376682799e+02
1.463000000000104528e+01,1.177340939060161276e+02
1.464000000000104684e+01,1.178388779092155829e+02
1.465000000000104841e+01,1.179436915115996811e+02
1.466000000000104997e+01,1.180484076724146547e+02
1.467000000000105153e+01,1.181530904532856283e+02
1.468000000000105310e+01,1.182577397836518713e+02
1.469000000000105466e+01,1.183623555907056613e+02
1.470000000000105622e+01,1.184669110324116872e+02
1.471000000000105778e+01,1.185714621598143452e+02
1.472000000000105935e+01,1.186759797040881637e+02
1.473000000000106091e+01,1.187804635946310867e+02
1.474000000000106247e+01,1.188849071157067527e+02
1.475000000000106404e+01,1.189893238904277695e+02
1.476000000000106560e+01,1.190937068370890444e+02
1.477000000000106716e+01,1.191980558815435387e+02
1.478000000000106873e+01,1.193023709498375098e+02
1.479000000000107029e+01,1.194066384934140643e+02
1.480000000000107185e+01,1.195108859713746909e+02
1.481000000000107342e+01,1.196150994068074880e+02
1.482000000000107498e+01,1.197192787243968297e+02
1.483000000000107654e+01,1.198234238480179528e+02
1.484000000000107811e+01,1.199275252175324766e+02
1.485000000000107967e+01,1.200316015695304230e+02
1.486000000000108123e+01,1.201356436078465180e+02
1.487000000000108280e+01,1.202396512538105782e+02
1.488000000000108436e+01,1.203436244280617728e+02
1.489000000000108592e+01,1.204475678934923195e+02
1.490000000000108749e+01,1.205514717506190010e+02
1.491000000000108905e+01,1.206553408161370129e+02
1.492000000000109061e+01,1.207591750039818379e+02
1.493000000000109218e+01,1.208629742262473172e+02
1.494000000000109374e+01,1.209667228078485408e+02
1.495000000000109530e+01,1.210704524406876459e+02
1.496000000000109686e+01,1.211741471212331618e+02
1.497000000000109843e+01,1.212778067612334354e+02
1.498000000000109999e+01,1.213814312697758027e+02
1.499000000000110155e+01,1.214850289342294190e+02


==> data/veh_vel_sim.csv <==
t,v
0.000000000000000000e+00,1.068671154480033536e+01
9.999999999999786837e-03,1.067988966210593560e+01
1.999999999999957367e-02,1.067298397442581859e+01
2.999999999999936051e-02,1.066599146114895547e+01
3.999999999999914735e-02,1.065891105713195230e+01
4.999999999999893419e-02,1.065174635888725874e+01
5.999999999999872102e-02,1.064449639680002591e+01
6.999999999999850786e-02,1.063716098742290583e+01
7.999999999999829470e-02,1.062973680980767099e+01
8.999999999999808153e-02,1.062222329003104804e+01
9.999999999999786837e-02,1.061462424499841362e+01
1.099999999999976552e-01,1.060693909617945963e+01
1.199999999999974420e-01,1.059916695783234530e+01
1.299999999999972289e-01,1.059130412217475481e+01
1.399999999999970157e-01,1.058335296190234232e+01
1.499999999999968026e-01,1.057531272896311592e+01
1.599999999999965894e-01,1.056718662418170851e+01
1.699999999999963762e-01,1.055897184318384774e+01
1.799999999999961631e-01,1.055066481155290248e+01
1.899999999999959499e-01,1.054226842333644854e+01
1.999999999999957367e-01,1.053378226762435332e+01
2.099999999999955236e-01,1.052520920270823623e+01
2.199999999999953104e-01,1.051654618018668330e+01
2.299999999999950973e-01,1.050778959869704110e+01
2.399999999999948841e-01,1.049894274255004945e+01
2.499999999999946709e-01,1.049000549688236461e+01
2.599999999999944578e-01,1.048098039799715409e+01
2.699999999999942446e-01,1.047186407751404857e+01
2.799999999999940314e-01,1.046265322624026695e+01
2.899999999999938183e-01,1.045335125131706988e+01
2.999999999999936051e-01,1.044395832588335793e+01
3.099999999999933920e-01,1.043447669497998831e+01
3.199999999999931788e-01,1.042490258554244775e+01
3.299999999999929656e-01,1.041523331874279990e+01
3.399999999999927525e-01,1.040547215570688877e+01
3.499999999999925393e-01,1.039561953264851013e+01
3.599999999999923261e-01,1.038567742914202796e+01
3.699999999999921130e-01,1.037564182239487565e+01
3.799999999999918998e-01,1.036551209849404742e+01
3.899999999999916866e-01,1.035528828237537979e+01
3.999999999999914735e-01,1.034497282389409278e+01
4.099999999999912603e-01,1.033456717668077474e+01
4.199999999999910472e-01,1.032406721384313997e+01
4.299999999999908340e-01,1.031347259274018668e+01
4.399999999999906208e-01,1.030278348111308517e+01
4.499999999999904077e-01,1.029200206413397112e+01
4.599999999999901945e-01,1.028112987813655366e+01
4.699999999999899813e-01,1.027016278762084767e+01
4.799999999999897682e-01,1.025910011334224237e+01
4.899999999999895550e-01,1.024794227840008887e+01
4.999999999999893419e-01,1.023669132360667788e+01
5.099999999999891287e-01,1.022534874015860851e+01
5.199999999999889155e-01,1.021391057689867665e+01
5.299999999999887024e-01,1.020237673016078261e+01
5.399999999999884892e-01,1.019074740010432834e+01
5.499999999999882760e-01,1.017902444480495916e+01
5.599999999999880629e-01,1.016720939768382692e+01
5.699999999999878497e-01,1.015529861263164690e+01
5.799999999999876366e-01,1.014329184764689984e+01
5.899999999999874234e-01,1.013118935119513253e+01
5.999999999999872102e-01,1.011899277974802303e+01
6.099999999999869971e-01,1.010670370255228434e+01
6.199999999999867839e-01,1.009431895113675282e+01
6.299999999999865707e-01,1.008183801928550238e+01
6.399999999999863576e-01,1.006926115399141963e+01
6.499999999999861444e-01,1.005658982961701753e+01
6.599999999999859313e-01,1.004382562391543132e+01
6.699999999999857181e-01,1.003096600527572946e+01
6.799999999999855049e-01,1.001801012229001486e+01
6.899999999999852918e-01,1.000495820053838614e+01
6.999999999999850786e-01,9.991811532483151126e+00
7.099999999999848654e-01,9.978571683420756955e+00
7.199999999999846523e-01,9.965236828209146580e+00
7.299999999999844391e-01,9.951805736433293248e+00
7.399999999999842260e-01,9.938278553304172647e+00
7.499999999999840128e-01,9.924656412831328822e+00
7.599999999999837996e-01,9.910940857714251706e+00
7.699999999999835865e-01,9.897130816603205261e+00
7.799999999999833733e-01,9.883224725264138755e+00
7.899999999999831601e-01,9.869222551963275691e+00
7.999999999999829470e-01,9.855125315591976687e+00
8.099999999999827338e-01,9.840934481123852606e+00
8.199999999999825206e-01,9.826649773249638287e+00
8.299999999999823075e-01,9.812269374846518843e+00
8.399999999999820943e-01,9.797793028860613873e+00
8.499999999999818812e-01,9.783221622930049932e+00
8.599999999999816680e-01,9.768556533662707153e+00
8.699999999999814548e-01,9.753798203938792710e+00
8.799999999999812417e-01,9.738944788493036242e+00
8.899999999999810285e-01,9.723995643518289711e+00
8.999999999999808153e-01,9.708951607608810264e+00
9.099999999999806022e-01,9.693813908340747076e+00
9.199999999999803890e-01,9.678583573372080195e+00
9.299999999999801759e-01,9.663259006391545114e+00
9.399999999999799627e-01,9.647839090201692613e+00
9.499999999999797495e-01,9.632324589867490516e+00
9.599999999999795364e-01,9.616716545811339500e+00
9.699999999999793232e-01,9.601016397986693818e+00
9.799999999999791100e-01,9.585223126884145017e+00
9.899999999999788969e-01,9.569335073857523355e+00
9.999999999999789058e-01,9.553352950120576281e+00
1.009999999999978693e+00,9.537277558304719349e+00
1.019999999999978479e+00,9.521110398507261152e+00
1.029999999999978266e+00,9.504851592578546615e+00
1.039999999999978053e+00,9.488498775889830483e+00
1.049999999999977840e+00,9.472052641296301090e+00
1.059999999999977627e+00,9.455513674936891988e+00
1.069999999999977414e+00,9.438883335058068980e+00
1.079999999999977200e+00,9.422162208173517683e+00
1.089999999999976987e+00,9.405348855337276603e+00
1.099999999999976774e+00,9.388442975673516599e+00
1.109999999999976561e+00,9.371444952734250933e+00
1.119999999999976348e+00,9.354356134916532284e+00
1.129999999999976135e+00,9.337177816680476639e+00
1.139999999999975921e+00,9.319908952067564201e+00
1.149999999999975708e+00,9.302548629281613302e+00
1.159999999999975495e+00,9.285097215905459223e+00
1.169999999999975282e+00,9.267555777561938157e+00
1.179999999999975069e+00,9.249925725738577853e+00
1.189999999999974856e+00,9.232207294775989226e+00
1.199999999999974643e+00,9.214398899183422031e+00
1.209999999999974429e+00,9.196500778092683959e+00
1.219999999999974216e+00,9.178513709929909226e+00
1.229999999999974003e+00,9.160438968497210510e+00
1.239999999999973790e+00,9.142277410359152867e+00
1.249999999999973577e+00,9.124028518918784414e+00
1.259999999999973364e+00,9.105691394636341585e+00
1.269999999999973150e+00,9.087266824988290637e+00
1.279999999999972937e+00,9.068755831769376385e+00
1.289999999999972724e+00,9.050159499257176776e+00
1.299999999999972511e+00,9.031478618935558700e+00
1.309999999999972298e+00,9.012711532673467474e+00
1.319999999999972085e+00,8.993859069984065258e+00
1.329999999999971871e+00,8.974921821153902357e+00
1.339999999999971658e+00,8.955900717870477479e+00
1.349999999999971445e+00,8.936797284388511287e+00
1.359999999999971232e+00,8.917611088290829713e+00
1.369999999999971019e+00,8.898341668939053761e+00
1.379999999999970806e+00,8.878989940653685409e+00
1.389999999999970592e+00,8.859556420041890590e+00
1.399999999999970379e+00,8.840042485714569409e+00
1.409999999999970166e+00,8.820449761293996715e+00
1.419999999999969953e+00,8.800776944338966956e+00
1.429999999999969740e+00,8.781024670641560448e+00
1.439999999999969527e+00,8.761193108314007105e+00
1.449999999999969313e+00,8.741283618088786511e+00
1.459999999999969100e+00,8.721298039624283405e+00
1.469999999999968887e+00,8.701237247367672012e+00
1.479999999999968674e+00,8.681100281037327449e+00
1.489999999999968461e+00,8.660887341428498587e+00
1.499999999999968248e+00,8.640599187904374645e+00
1.509999999999968034e+00,8.620237955236110139e+00
1.519999999999967821e+00,8.599805224738606313e+00
1.529999999999967608e+00,8.579301862229318232e+00
1.539999999999967395e+00,8.558726221543317081e+00
1.549999999999967182e+00,8.538079082746243387e+00
1.559999999999966969e+00,8.517362369084036544e+00
1.569999999999966755e+00,8.496577536027189126e+00
1.579999999999966542e+00,8.475726905136028222e+00
1.589999999999966329e+00,8.454810214840350113e+00
1.599999999999966116e+00,8.433826246994058806e+00
1.609999999999965903e+00,8.412777080992327683e+00
1.619999999999965690e+00,8.391663949414748913e+00
1.629999999999965477e+00,8.370488925137532732e+00
1.639999999999965263e+00,8.349253513235641577e+00
1.649999999999965050e+00,8.327957730034611927e+00
1.659999999999964837e+00,8.306601750043693499e+00
1.669999999999964624e+00,8.285186907789494626e+00
1.679999999999964411e+00,8.263715086303182744e+00
1.689999999999964198e+00,8.242187420824897970e+00
1.699999999999963984e+00,8.220605535128928665e+00
1.709999999999963771e+00,8.198970256524418687e+00
1.719999999999963558e+00,8.177281384511509543e+00
1.729999999999963345e+00,8.155540969320412614e+00
1.739999999999963132e+00,8.133749660484141941e+00
1.749999999999962919e+00,8.111908740224752279e+00
1.759999999999962705e+00,8.090020353037058243e+00
1.769999999999962492e+00,8.068084746853052991e+00
1.779999999999962279e+00,8.046102677723801833e+00
1.789999999999962066e+00,8.024075062122243196e+00
1.799999999999961853e+00,8.002002944546276808e+00
1.809999999999961640e+00,7.979888002708827699e+00
1.819999999999961426e+00,7.957730967264259547e+00
1.829999999999961213e+00,7.935533392392954966e+00
1.839999999999961000e+00,7.913294687713399611e+00
1.849999999999960787e+00,7.891016600324105568e+00
1.859999999999960574e+00,7.868700067743095161e+00
1.869999999999960361e+00,7.846345626034544551e+00
1.879999999999960147e+00,7.823990070598211943e+00
1.889999999999959934e+00,7.801558533750649005e+00
1.899999999999959721e+00,7.779097273484758546e+00
1.909999999999959508e+00,7.756600658372995838e+00
1.919999999999959295e+00,7.734104043261233130e+00
1.929999999999959082e+00,7.711586786183072917e+00
1.939999999999958868e+00,7.688984421174163586e+00
1.949999999999958655e+00,7.666379718856411785e+00
1.959999999999958442e+00,7.643752994000983847e+00
1.969999999999958229e+00,7.621104125318417744e+00
1.979999999999958016e+00,7.598380801149803077e+00
1.989999999999957803e+00,7.575652860784561682e+00
1.999999999999957589e+00,7.552907315046931913e+00
2.009999999999957154e+00,7.530144564534204221e+00
2.019999999999956941e+00,7.507368473523959196e+00
2.029999999999956728e+00,7.484506629612541317e+00
2.039999999999956515e+00,7.461644785701123439e+00
2.049999999999956302e+00,7.438771069668023372e+00
2.059999999999956088e+00,7.415881699966803353e+00
2.069999999999955875e+00,7.392983113265287898e+00
2.079999999999955662e+00,7.369999895503887899e+00
2.089999999999955449e+00,7.347016677742487900e+00
2.099999999999955236e+00,7.324028247456986662e+00
2.109999999999955023e+00,7.301028199140148445e+00
2.119999999999954809e+00,7.278015637170017982e+00
2.129999999999954596e+00,7.254927326290328438e+00
2.139999999999954383e+00,7.231839015410638893e+00
2.149999999999954170e+00,7.208750304892314276e+00
2.159999999999953957e+00,7.185652023006033673e+00
2.169999999999953744e+00,7.162544794448567842e+00
2.179999999999953531e+00,7.139365037082676224e+00
2.189999999999953317e+00,7.116185279716784606e+00
2.199999999999953104e+00,7.093005522350892988e+00
2.209999999999952891e+00,7.069821390131217242e+00
2.219999999999952678e+00,7.046579850322808980e+00
2.229999999999952465e+00,7.023338310514400717e+00
2.239999999999952252e+00,7.000096350042595006e+00
2.249999999999952038e+00,6.976848923910820233e+00
2.259999999999951825e+00,6.953592269878400955e+00
2.269999999999951612e+00,6.930281617932388727e+00
2.279999999999951399e+00,6.906970965986376498e+00
2.289999999999951186e+00,6.883660314040364270e+00
2.299999999999950973e+00,6.860346750680580641e+00
2.309999999999950759e+00,6.837027822113697084e+00
2.319999999999950546e+00,6.813660710540109022e+00
2.329999999999950333e+00,6.790293598966520960e+00
2.339999999999950120e+00,6.766926487392932899e+00
2.349999999999949907e+00,6.743557057770194874e+00
2.359999999999949694e+00,6.720183881243308122e+00
2.369999999999949480e+00,6.696772498795645845e+00
2.379999999999949267e+00,6.673361116347983568e+00
2.389999999999949054e+00,6.649949733900321291e+00
2.399999999999948841e+00,6.626538177512713901e+00
2.409999999999948628e+00,6.603122731940729295e+00
2.419999999999948415e+00,6.579675957365228811e+00
2.429999999999948201e+00,6.556229182789728327e+00
2.439999999999947988e+00,6.532782408214227843e+00
2.449999999999947775e+00,6.509335633638727359e+00
2.459999999999947562e+00,6.485885579005543633e+00
2.469999999999947349e+00,6.462416169723205428e+00
2.479999999999947136e+00,6.438946760440867223e+00
2.489999999999946922e+00,6.415477351158529018e+00
2.499999999999946709e+00,6.392007941876190813e+00
2.509999999999946496e+00,6.368526600548387151e+00
2.519999999999946283e+00,6.345045259220583489e+00
2.529999999999946070e+00,6.321563917892779827e+00
2.539999999999945857e+00,6.298082715685868749e+00
2.549999999999945643e+00,6.274601020823201480e+00
2.559999999999945430e+00,6.251113443918324464e+00
2.569999999999945217e+00,6.227625867013447447e+00
2.579999999999945004e+00,6.204138290108570430e+00
2.589999999999944791e+00,6.180651165243483902e+00
2.599999999999944578e+00,6.157164674175939822e+00
2.609999999999944365e+00,6.133682148892052766e+00
2.619999999999944151e+00,6.110199623608165709e+00
2.629999999999943938e+00,6.086720041515631507e+00
2.639999999999943725e+00,6.063242180855917596e+00
2.649999999999943512e+00,6.039773505180923152e+00
2.659999999999943299e+00,6.016305457170808779e+00
2.669999999999943086e+00,5.992840564071643783e+00
2.679999999999942872e+00,5.969378996797864545e+00
2.689999999999942659e+00,5.945919096312113794e+00
2.699999999999942446e+00,5.922472577449681808e+00
2.709999999999942233e+00,5.899031009669238657e+00
2.719999999999942020e+00,5.875596038566419210e+00
2.729999999999941807e+00,5.852169028425727504e+00
2.739999999999941593e+00,5.828744883859810599e+00
2.749999999999941380e+00,5.805334774057222091e+00
2.759999999999941167e+00,5.781930459199610794e+00
2.769999999999940954e+00,5.758545999594849363e+00
2.779999999999940741e+00,5.735162219669586392e+00
2.789999999999940528e+00,5.711791327721503109e+00
2.799999999999940314e+00,5.688436418514104531e+00
2.809999999999940101e+00,5.665092838763587935e+00
2.819999999999939888e+00,5.641751689674975978e+00
2.829999999999939675e+00,5.618417792888319440e+00
2.839999999999939462e+00,5.595103716790470472e+00
2.849999999999939249e+00,5.571809738400135714e+00
2.859999999999939035e+00,5.548525322877155830e+00
2.869999999999938822e+00,5.525245517499378423e+00
2.879999999999938609e+00,5.501972673187960794e+00
2.889999999999938396e+00,5.478725243874913886e+00
2.899999999999938183e+00,5.455495722419334115e+00
2.909999999999937970e+00,5.432276344599989315e+00
2.919999999999937756e+00,5.409069345093614700e+00
2.929999999999937543e+00,5.385862979375700021e+00
2.939999999999937330e+00,5.362697834050594636e+00
2.949999999999937117e+00,5.339544782069202356e+00
2.959999999999936904e+00,5.316405563089437791e+00
2.969999999999936691e+00,5.293281854093654815e+00
2.979999999999936477e+00,5.270174528216303500e+00
2.989999999999936264e+00,5.247095824542093112e+00
2.999999999999936051e+00,5.224038357915961939e+00
3.009999999999935838e+00,5.200995328377398863e+00
3.019999999999935625e+00,5.177969723028120086e+00
3.029999999999935412e+00,5.154963279343551363e+00
3.039999999999935199e+00,5.131994994714657921e+00
3.049999999999934985e+00,5.109051099963446418e+00
3.059999999999934772e+00,5.086120142648658415e+00
3.069999999999934559e+00,5.063209073546039107e+00
3.079999999999934346e+00,5.040319151802192366e+00
3.089999999999934133e+00,5.017472012819675697e+00
3.099999999999933920e+00,4.994651937567565980e+00
3.109999999999933706e+00,4.971850812210707460e+00
3.119999999999933493e+00,4.949072826446029083e+00
3.129999999999933280e+00,4.926319899896359544e+00
3.139999999999933067e+00,4.903619348057965510e+00
3.149999999999932854e+00,4.880952207677459853e+00
3.159999999999932641e+00,4.858301861374867414e+00
3.169999999999932427e+00,4.835677465437365541e+00
3.179999999999932214e+00,4.813080567214843342e+00
3.189999999999932001e+00,4.790541840283493613e+00
3.199999999999931788e+00,4.768039374300993671e+00
3.209999999999931575e+00,4.745561659981706981e+00
3.219999999999931362e+00,4.723114145394724517e+00
3.229999999999931148e+00,4.700700081577124934e+00
3.239999999999930935e+00,4.678354245286728386e+00
3.249999999999930722e+00,4.656052358951319192e+00
3.259999999999930509e+00,4.633774918024446521e+00
3.269999999999930296e+00,4.611530789249025375e+00
3.279999999999930083e+00,4.589326112859721363e+00
3.289999999999929869e+00,4.567193582011025654e+00
3.299999999999929656e+00,4.545108584861766943e+00
3.309999999999929443e+00,4.523055972311825101e+00
3.319999999999929230e+00,4.501046305693442662e+00
3.329999999999929017e+00,4.479074508693125622e+00
3.339999999999928804e+00,4.457192293365904945e+00
3.349999999999928590e+00,4.435354940176187810e+00
3.359999999999928377e+00,4.413566713991714963e+00
3.369999999999928164e+00,4.391819712158339328e+00
3.379999999999927951e+00,4.370117462039848633e+00
3.389999999999927738e+00,4.348515486922920559e+00
3.399999999999927525e+00,4.326960170627828006e+00
3.409999999999927311e+00,4.305457338675960699e+00
3.419999999999927098e+00,4.284007621961201551e+00
3.429999999999926885e+00,4.262611382028957507e+00
3.439999999999926672e+00,4.241331928030458442e+00
3.449999999999926459e+00,4.220103281110421989e+00
3.459999999999926246e+00,4.198938188345033851e+00
3.469999999999926033e+00,4.177839129473632340e+00
3.479999999999925819e+00,4.156810727874818312e+00
3.489999999999925606e+00,4.135897317794132277e+00
3.499999999999925393e+00,4.115035638275168495e+00
3.509999999999925180e+00,4.094243651230881298e+00
3.519999999999924967e+00,4.073521908941575731e+00
3.529999999999924754e+00,4.052875304033134896e+00
3.539999999999924540e+00,4.032367441595368973e+00
3.549999999999924327e+00,4.011920912938315098e+00
3.559999999999924114e+00,3.991559086881237395e+00
3.569999999999923901e+00,3.971280082021534152e+00
3.579999999999923688e+00,3.951088738456635330e+00
3.589999999999923475e+00,3.931048691650945504e+00
3.599999999999923261e+00,3.911093520031923010e+00
3.609999999999923048e+00,3.891225340893949447e+00
3.619999999999922835e+00,3.871445568883555399e+00
3.629999999999922622e+00,3.851703363691446835e+00
3.639999999999922409e+00,3.832171961103738145e+00
3.649999999999922196e+00,3.812736926793940828e+00
3.659999999999921982e+00,3.793413857600413497e+00
3.669999999999921769e+00,3.774200777984277888e+00
3.679999999999921556e+00,3.755022438265885665e+00
3.689999999999921343e+00,3.736094271979645942e+00
3.699999999999921130e+00,3.717279088843621349e+00
3.709999999999920917e+00,3.698593436197360251e+00
3.719999999999920703e+00,3.680032803654926798e+00
3.729999999999920490e+00,3.661526722639135034e+00
3.739999999999920277e+00,3.643289633419866558e+00
3.749999999999920064e+00,3.625172658933904390e+00
3.759999999999919851e+00,3.607193179461171351e+00
3.769999999999919638e+00,3.589263698396270019e+00
3.779999999999919424e+00,3.571510179440395394e+00
3.789999999999919211e+00,3.553967911963812565e+00
3.799999999999918998e+00,3.536618771729342914e+00
3.809999999999918785e+00,3.519312472016018045e+00
3.819999999999918572e+00,3.502248295706665626e+00
3.829999999999918359e+00,3.485251075895787753e+00
3.839999999999918145e+00,3.468569436795094330e+00
3.849999999999917932e+00,3.452129192087716181e+00
3.859999999999917719e+00,3.435689801404782973e+00
3.869999999999917506e+00,3.419581610302302455e+00
3.879999999999917293e+00,3.403539386242833142e+00
3.889999999999917080e+00,3.387823068539945748e+00
3.899999999999916866e+00,3.372393268997648352e+00
3.909999999999916653e+00,3.357017648499879048e+00
3.919999999999916440e+00,3.341965331888385737e+00
3.929999999999916227e+00,3.326964026040987843e+00
3.939999999999916014e+00,3.312361342981254619e+00
3.949999999999915801e+00,3.297817371964957278e+00
3.959999999999915588e+00,3.283741024704825318e+00
3.969999999999915374e+00,3.269748216400903740e+00
3.979999999999915161e+00,3.255891087657639016e+00
3.989999999999914948e+00,3.242569086133450629e+00
3.999999999999914735e+00,3.229397882419935417e+00
4.009999999999914522e+00,3.216734683279142804e+00
4.019999999999914309e+00,3.204105372700058130e+00
4.029999999999914095e+00,3.191710849993973032e+00
4.039999999999913882e+00,3.179894341801154045e+00
4.049999999999913669e+00,3.168166631920094733e+00
4.059999999999913456e+00,3.156709449367290699e+00
4.069999999999913243e+00,3.145521280502464823e+00
4.079999999999913030e+00,3.134609249568784950e+00
4.089999999999912816e+00,3.123715768675418669e+00
4.099999999999912603e+00,3.113911013297660180e+00
4.109999999999912390e+00,3.104128680538687401e+00
4.119999999999912177e+00,3.094639064381807803e+00
4.129999999999911964e+00,3.085448534744118287e+00
4.139999999999911751e+00,3.077277258538827720e+00
4.149999999999911537e+00,3.069105982333537153e+00
4.159999999999911324e+00,3.061340564899075023e+00
4.169999999999911111e+00,3.053694855134048591e+00
4.179999999999910898e+00,3.046507575440204452e+00
4.189999999999910685e+00,3.039576097036958746e+00
4.199999999999910472e+00,3.034212611429630169e+00
4.209999999999910258e+00,3.028849125822301591e+00
4.219999999999910045e+00,3.023592266150910479e+00
4.229999999999909832e+00,3.018615209779472064e+00
4.239999999999909619e+00,3.014158124873994371e+00
4.249999999999909406e+00,3.010599166544751792e+00
4.259999999999909193e+00,3.007219724527172122e+00
4.269999999999908979e+00,3.004220541541101408e+00
4.279999999999908766e+00,3.001972176599065900e+00
4.289999999999908553e+00,2.999972403071697880e+00
4.299999999999908340e+00,3.000628696645877280e+00
4.309999999999908127e+00,3.001284990220056681e+00
4.319999999999907914e+00,3.001941283794236082e+00
4.329999999999907700e+00,3.002826562792615395e+00
4.339999999999907487e+00,3.003768088747906351e+00
4.349999999999907274e+00,3.007703396555601483e+00
4.359999999999907061e+00,3.011638704363296615e+00
4.369999999999906848e+00,3.015574012170991747e+00
4.379999999999906635e+00,3.019602043825128757e+00
4.389999999999906422e+00,3.023844443162862827e+00
4.399999999999906208e+00,3.029525374454371534e+00
4.409999999999905995e+00,3.035206305745880240e+00
4.419999999999905782e+00,3.040887237037388946e+00
4.429999999999905569e+00,3.046568168328897652e+00
4.439999999999905356e+00,3.054681230407018777e+00
4.449999999999905143e+00,3.062891226444471204e+00
4.459999999999904929e+00,3.071176974828834449e+00
4.469999999999904716e+00,3.079466109010982944e+00
4.479999999999904503e+00,3.088009325521667403e+00
4.489999999999904290e+00,3.096964789235943538e+00
4.499999999999904077e+00,3.107000849042574675e+00
4.509999999999903864e+00,3.117328352723331530e+00
4.519999999999903650e+00,3.127945999357274243e+00
4.529999999999903437e+00,3.138850054683399282e+00
4.539999999999903224e+00,3.149756933050491536e+00
4.549999999999903011e+00,3.161210854736169917e+00
4.559999999999902798e+00,3.172922746601613664e+00
4.569999999999902585e+00,3.184876795752431544e+00
4.579999999999902371e+00,3.197074251452576288e+00
4.589999999999902158e+00,3.209491165507327270e+00
4.599999999999901945e+00,3.222121402605341967e+00
4.609999999999901732e+00,3.234949474976545947e+00
4.619999999999901519e+00,3.247959815504392278e+00
4.629999999999901306e+00,3.261146396417660132e+00
4.639999999999901092e+00,3.274503738466934433e+00
4.649999999999900879e+00,3.288017904943759451e+00
4.659999999999900666e+00,3.301685751766191057e+00
4.669999999999900453e+00,3.315500379010486665e+00
4.679999999999900240e+00,3.329486876826792230e+00
4.689999999999900027e+00,3.343623421893000103e+00
4.699999999999899813e+00,3.357897651830499708e+00
4.709999999999899600e+00,3.372304589227375526e+00
4.719999999999899387e+00,3.386836455257672629e+00
4.729999999999899174e+00,3.401485680917257337e+00
4.739999999999898961e+00,3.416248902149813471e+00
4.749999999999898748e+00,3.431114538466515373e+00
4.759999999999898534e+00,3.446072656334967288e+00
4.769999999999898321e+00,3.461118015342462773e+00
4.779999999999898108e+00,3.476242878674121517e+00
4.789999999999897895e+00,3.491443597277376742e+00
4.799999999999897682e+00,3.506709725792162669e+00
4.809999999999897469e+00,3.522040077199528607e+00
4.819999999999897256e+00,3.537443123066278172e+00
4.829999999999897042e+00,3.552907471756981739e+00
4.839999999999896829e+00,3.568430261811300408e+00
4.849999999999896616e+00,3.584001396415621432e+00
4.859999999999896403e+00,3.599618212954793339e+00
4.869999999999896190e+00,3.615275990709298615e+00
4.879999999999895977e+00,3.630965307075232129e+00
4.889999999999895763e+00,3.646683267975938225e+00
4.899999999999895550e+00,3.662419136079050563e+00
4.909999999999895337e+00,3.678160241278230824e+00
4.919999999999895124e+00,3.693905677007817356e+00
4.929999999999894911e+00,3.709644661721214209e+00
4.939999999999894698e+00,3.725374870629395208e+00
4.949999999999894484e+00,3.741090583937995095e+00
4.959999999999894271e+00,3.756812607978279761e+00
4.969999999999894058e+00,3.772529946699451298e+00
4.979999999999893845e+00,3.788231371980528284e+00
4.989999999999893632e+00,3.803915785936613059e+00
4.999999999999893419e+00,3.819577521770011419e+00
5.009999999999893205e+00,3.835212883387887128e+00
5.019999999999892992e+00,3.850817225203484018e+00
5.029999999999892779e+00,3.866378127137485077e+00
5.039999999999892566e+00,3.881894648368464207e+00
5.049999999999892353e+00,3.897360885858907498e+00
5.059999999999892140e+00,3.912773077948048961e+00
5.069999999999891926e+00,3.928128110056684275e+00
5.079999999999891713e+00,3.943429471287422050e+00
5.089999999999891500e+00,3.958688830399662795e+00
5.099999999999891287e+00,3.973896967401148839e+00
5.109999999999891074e+00,3.989050077488955015e+00
5.119999999999890861e+00,4.004145650834466608e+00
5.129999999999890647e+00,4.019183098129438747e+00
5.139999999999890434e+00,4.034161086913675476e+00
5.149999999999890221e+00,4.049072719470032666e+00
5.159999999999890008e+00,4.063913438952720725e+00
5.169999999999889795e+00,4.078680419267282531e+00
5.179999999999889582e+00,4.093372999705048088e+00
5.189999999999889368e+00,4.107989736775886414e+00
5.199999999999889155e+00,4.122529168278756373e+00
5.209999999999888942e+00,4.136990188113859546e+00
5.219999999999888729e+00,4.151381437261834506e+00
5.229999999999888516e+00,4.165697080224466831e+00
5.239999999999888303e+00,4.179935703844536832e+00
5.249999999999888090e+00,4.194096592711934690e+00
5.259999999999887876e+00,4.208177911178545116e+00
5.269999999999887663e+00,4.222175776476992937e+00
5.279999999999887450e+00,4.236089293008639345e+00
5.289999999999887237e+00,4.249916548523653859e+00
5.299999999999887024e+00,4.263656606020568063e+00
5.309999999999886811e+00,4.277307326681958344e+00
5.319999999999886597e+00,4.290869591875299704e+00
5.329999999999886384e+00,4.304344106889841370e+00
5.339999999999886171e+00,4.317735553649614033e+00
5.349999999999885958e+00,4.331039658088403854e+00
5.359999999999885745e+00,4.344254212232225854e+00
5.369999999999885532e+00,4.357380343959222913e+00
5.379999999999885318e+00,4.370419105110352476e+00
5.389999999999885105e+00,4.383367578811965259e+00
5.399999999999884892e+00,4.396224214620543691e+00
5.409999999999884679e+00,4.408987514958814913e+00
5.419999999999884466e+00,4.421655796371496194e+00
5.429999999999884253e+00,4.434232846745095102e+00
5.439999999999884039e+00,4.446719146326152838e+00
5.449999999999883826e+00,4.459116139617975705e+00
5.459999999999883613e+00,4.471421234660471811e+00
5.469999999999883400e+00,4.483632530327867016e+00
5.479999999999883187e+00,4.495754037983839879e+00
5.489999999999882974e+00,4.507787296021785295e+00
5.499999999999882760e+00,4.519729583252376059e+00
5.509999999999882547e+00,4.531578002874999456e+00
5.519999999999882334e+00,4.543331553330389738e+00
5.529999999999882121e+00,4.554993709950151626e+00
5.539999999999881908e+00,4.566567184814617875e+00
5.549999999999881695e+00,4.578053858351944783e+00
5.559999999999881481e+00,4.589446016020014341e+00
5.569999999999881268e+00,4.600747494687409400e+00
5.579999999999881055e+00,4.611960497787663371e+00
5.589999999999880842e+00,4.623087689262192157e+00
5.599999999999880629e+00,4.634131940466838628e+00
5.609999999999880416e+00,4.645082438321960439e+00
5.619999999999880202e+00,4.655944403804891607e+00
5.629999999999879989e+00,4.666719224707900793e+00
5.639999999999879776e+00,4.677409583240200064e+00
5.649999999999879563e+00,4.688021586804318019e+00
5.659999999999879350e+00,4.698540934825510718e+00
5.669999999999879137e+00,4.708981552436792839e+00
5.679999999999878924e+00,4.719339294960093412e+00
5.689999999999878710e+00,4.729617294556604179e+00
5.699999999999878497e+00,4.739819233174028312e+00
5.709999999999878284e+00,4.749932118277392590e+00
5.719999999999878071e+00,4.759970745578153029e+00
5.729999999999877858e+00,4.769930312768838832e+00
5.739999999999877645e+00,4.779814098328168726e+00
5.749999999999877431e+00,4.789625883763251935e+00
5.759999999999877218e+00,4.799357003724772142e+00
5.769999999999877005e+00,4.809018653222697282e+00
5.779999999999876792e+00,4.818608276608880914e+00
5.789999999999876579e+00,4.828128843515447244e+00
5.799999999999876366e+00,4.837584309338513577e+00
5.809999999999876152e+00,4.846966401636978006e+00
5.819999999999875939e+00,4.856285570658901207e+00
5.829999999999875726e+00,4.865539073892296784e+00
5.839999999999875513e+00,4.874730109525739152e+00
5.849999999999875300e+00,4.883862779796269038e+00
5.859999999999875087e+00,4.892932939922353341e+00
5.869999999999874873e+00,4.901947855448629099e+00
5.879999999999874660e+00,4.910906231374227104e+00
5.889999999999874447e+00,4.919811106263923151e+00
5.899999999999874234e+00,4.928666736460360909e+00
5.909999999999874021e+00,4.937468956536514852e+00
5.919999999999873808e+00,4.946224861744250134e+00
5.929999999999873594e+00,4.954933626187775886e+00
5.939999999999873381e+00,4.963598367550931201e+00
5.949999999999873168e+00,4.972223497277266091e+00
5.959999999999872955e+00,4.980809076419065562e+00
5.969999999999872742e+00,4.989360118123144616e+00
5.979999999999872529e+00,4.997875741151407425e+00
5.989999999999872315e+00,5.006358905002930015e+00
5.999999999999872102e+00,5.014814305716607024e+00
6.009999999999871889e+00,5.023241471585158990e+00
6.019999999999871676e+00,5.031645418472304954e+00
6.029999999999871463e+00,5.040026659643787710e+00
6.039999999999871250e+00,5.048388185270960449e+00
6.049999999999871036e+00,5.056734906975496102e+00
6.059999999999870823e+00,5.065070805834807288e+00
6.069999999999870610e+00,5.073400724231978742e+00
6.079999999999870397e+00,5.081722869329528436e+00
6.089999999999870184e+00,5.090040100716480609e+00
6.099999999999869971e+00,5.098357670368033112e+00
6.109999999999869758e+00,5.106678423996566352e+00
6.119999999999869544e+00,5.115006950827970300e+00
6.129999999999869331e+00,5.123344222235042267e+00
6.139999999999869118e+00,5.131693155084018798e+00
6.149999999999868905e+00,5.140059268113871482e+00
6.159999999999868692e+00,5.148445302067145235e+00
6.169999999999868479e+00,5.156854789028676223e+00
6.179999999999868265e+00,5.165285042806052829e+00
6.189999999999868052e+00,5.173739019138537287e+00
6.199999999999867839e+00,5.182222801741522389e+00
6.209999999999867626e+00,5.190737042934410184e+00
6.219999999999867413e+00,5.199285310067406130e+00
6.229999999999867200e+00,5.207868410503957435e+00
6.239999999999866986e+00,5.216489510944695596e+00
6.249999999999866773e+00,5.225157981606638913e+00
6.259999999999866560e+00,5.233868145305939024e+00
6.269999999999866347e+00,5.242622705157476304e+00
6.279999999999866134e+00,5.251422546778188760e+00
6.289999999999865921e+00,5.260271092549020366e+00
6.299999999999865707e+00,5.269173814794420707e+00
6.309999999999865494e+00,5.278130594006741561e+00
6.319999999999865281e+00,5.287144651207942303e+00
6.329999999999865068e+00,5.296175698012859812e+00
6.339999999999864855e+00,5.305305856538481635e+00
6.349999999999864642e+00,5.314461937302503713e+00
6.359999999999864428e+00,5.323719860710223628e+00
6.369999999999864215e+00,5.333045542552548923e+00
6.379999999999864002e+00,5.342371224394874218e+00
6.389999999999863789e+00,5.351825517874706506e+00
6.399999999999863576e+00,5.361279811354538793e+00
6.409999999999863363e+00,5.370872806886936246e+00
6.419999999999863149e+00,5.380473740725198795e+00
6.429999999999862936e+00,5.390123939591035196e+00
6.439999999999862723e+00,5.399943367547926698e+00
6.449999999999862510e+00,5.409762795504818200e+00
6.459999999999862297e+00,5.419591499576643656e+00
6.469999999999862084e+00,5.429632650332322896e+00
6.479999999999861870e+00,5.439698482392101297e+00
6.489999999999861657e+00,5.449802512025064161e+00
6.499999999999861444e+00,5.459981075590571109e+00
6.509999999999861231e+00,5.470230433526845459e+00
6.519999999999861018e+00,5.480677954698878196e+00
6.529999999999860805e+00,5.491219582411618561e+00
6.539999999999860592e+00,5.501761210124358925e+00
6.549999999999860378e+00,5.512461908202064720e+00
6.559999999999860165e+00,5.523179665476410705e+00
6.569999999999859952e+00,5.534052123301579584e+00
6.579999999999859739e+00,5.545013164951102524e+00
6.589999999999859526e+00,5.555976978259771215e+00
6.599999999999859313e+00,5.567108429458322405e+00
6.609999999999859099e+00,5.578333621015792332e+00
6.619999999999858886e+00,5.589651945329357829e+00
6.629999999999858673e+00,5.601055795633079981e+00
6.639999999999858460e+00,5.612496620656724389e+00
6.649999999999858247e+00,5.624076751453687351e+00
6.659999999999858034e+00,5.635750949239206165e+00
6.669999999999857820e+00,5.647516151589005773e+00
6.679999999999857607e+00,5.659370919051342597e+00
6.689999999999857394e+00,5.671317985477601908e+00
6.699999999999857181e+00,5.683358878645558221e+00
6.709999999999856968e+00,5.695493735114459000e+00
6.719999999999856755e+00,5.707719793004425668e+00
6.729999999999856541e+00,5.720036058987483685e+00
6.739999999999856328e+00,5.732445921842986181e+00
6.749999999999856115e+00,5.744951253209615416e+00
6.759999999999855902e+00,5.757548491791514067e+00
6.769999999999855689e+00,5.770239675172952332e+00
6.779999999999855476e+00,5.783022578387402746e+00
6.789999999999855262e+00,5.795901049871918786e+00
6.799999999999855049e+00,5.808874983981024087e+00
6.809999999999854836e+00,5.821939645307983469e+00
6.819999999999854623e+00,5.835097800082682085e+00
6.829999999999854410e+00,5.848347229403978886e+00
6.839999999999854197e+00,5.861692151758983726e+00
6.849999999999853983e+00,5.875129948236903488e+00
6.859999999999853770e+00,5.888659063817140549e+00
6.869999999999853557e+00,5.902281364914891526e+00
6.879999999999853344e+00,5.915994753338505774e+00
6.889999999999853131e+00,5.929798919847019789e+00
6.899999999999852918e+00,5.943695750496543084e+00
6.909999999999852704e+00,5.957682769897028052e+00
6.919999999999852491e+00,5.971762074668507836e+00
6.929999999999852278e+00,5.985931743378660741e+00
6.939999999999852065e+00,6.000190765138416538e+00
6.949999999999851852e+00,6.014539533013474326e+00
6.959999999999851639e+00,6.028976344165434043e+00
6.969999999999851426e+00,6.043501267282785250e+00
6.979999999999851212e+00,6.058111783152245522e+00
6.989999999999850999e+00,6.072810346697039563e+00
6.999999999999851674e+00,6.087596487578201376e+00
7.009999999999853237e+00,6.102468596494901476e+00
7.019999999999854801e+00,6.117429201913243020e+00
7.029999999999856364e+00,6.132470291581787691e+00
7.039999999999857927e+00,6.147594960455410984e+00
7.049999999999859490e+00,6.162804051371026048e+00
7.059999999999861053e+00,6.178090826294651450e+00
7.069999999999862617e+00,6.193461763482023485e+00
7.079999999999864180e+00,6.208910629089873012e+00
7.089999999999865743e+00,6.224441231765743154e+00
7.099999999999867306e+00,6.240049802106033994e+00
7.109999999999868869e+00,6.255734447991631697e+00
7.119999999999870433e+00,6.271494440117036717e+00
7.129999999999871996e+00,6.287327366342479351e+00
7.139999999999873559e+00,6.303231837731711806e+00
7.149999999999875122e+00,6.319210844979567199e+00
7.159999999999876685e+00,6.335261085948282300e+00
7.169999999999878249e+00,6.351382166492630432e+00
7.179999999999879812e+00,6.367571507506349704e+00
7.189999999999881375e+00,6.383827619980806389e+00
7.199999999999882938e+00,6.400148966312825038e+00
7.209999999999884501e+00,6.416532452902769634e+00
7.219999999999886064e+00,6.432976823749301687e+00
7.229999999999887628e+00,6.449488249904559822e+00
7.239999999999889191e+00,6.466062122449626415e+00
7.249999999999890754e+00,6.482697400841448854e+00
7.259999999999892317e+00,6.499391025204005246e+00
7.269999999999893880e+00,6.516141866125623849e+00
7.279999999999895444e+00,6.532947576130736067e+00
7.289999999999897007e+00,6.549805241938747358e+00
7.299999999999898570e+00,6.566713648170276585e+00
7.309999999999900133e+00,6.583674966890717073e+00
7.319999999999901696e+00,6.600685617615642542e+00
7.329999999999903260e+00,6.617743313643778436e+00
7.339999999999904823e+00,6.634845091019558438e+00
7.349999999999906386e+00,6.651989375174778729e+00
7.359999999999907949e+00,6.669172511409197313e+00
7.369999999999909512e+00,6.686392331265158973e+00
7.379999999999911076e+00,6.703650584878252161e+00
7.389999999999912639e+00,6.720943759474494072e+00
7.399999999999914202e+00,6.738269885954753846e+00
7.409999999999915765e+00,6.755625449397854254e+00
7.419999999999917328e+00,6.773007939799841282e+00
7.429999999999918892e+00,6.790414842112467042e+00
7.439999999999920455e+00,6.807843305416652058e+00
7.449999999999922018e+00,6.825292221756399158e+00
7.459999999999923581e+00,6.842764771230116949e+00
7.469999999999925144e+00,6.860255168261426562e+00
7.479999999999926708e+00,6.877760841913282519e+00
7.489999999999928271e+00,6.895279110543246048e+00
7.499999999999929834e+00,6.912808249728145782e+00
7.509999999999931397e+00,6.930345521438905365e+00
7.519999999999932960e+00,6.947890392298141649e+00
7.529999999999934523e+00,6.965445825451052286e+00
7.539999999999936087e+00,6.983007152154730335e+00
7.549999999999937650e+00,7.000572702157073834e+00
7.559999999999939213e+00,7.018139789043807752e+00
7.569999999999940776e+00,7.035706771484163013e+00
7.579999999999942339e+00,7.053271675411345143e+00
7.589999999999943903e+00,7.070833881440355739e+00
7.599999999999945466e+00,7.088396059172152874e+00
7.609999999999947029e+00,7.105954343375596949e+00
7.619999999999948592e+00,7.123507094136632745e+00
7.629999999999950155e+00,7.141052349549610767e+00
7.639999999999951719e+00,7.158588499851617826e+00
7.649999999999953282e+00,7.176114202627424277e+00
7.659999999999954845e+00,7.193628599876436880e+00
7.669999999999956408e+00,7.211134065188128162e+00
7.679999999999957971e+00,7.228627620663102604e+00
7.689999999999959535e+00,7.246107558673859472e+00
7.699999999999961098e+00,7.263572649029727657e+00
7.709999999999962661e+00,7.281021164389745337e+00
7.719999999999964224e+00,7.298451887251969694e+00
7.729999999999965787e+00,7.315864295604365353e+00
7.739999999999967351e+00,7.333260753415212108e+00
7.749999999999968914e+00,7.350638780057337840e+00
7.759999999999970477e+00,7.367996517635662101e+00
7.769999999999972040e+00,7.385332803210612695e+00
7.779999999999973603e+00,7.402646447841314981e+00
7.789999999999975167e+00,7.419936406445712507e+00
7.799999999999976730e+00,7.437202318167447146e+00
7.809999999999978293e+00,7.454446858215392879e+00
7.819999999999979856e+00,7.471666963074198975e+00
7.829999999999981419e+00,7.488861379060550050e+00
7.839999999999982983e+00,7.506029022850123411e+00
7.849999999999984546e+00,7.523169071284002030e+00
7.859999999999986109e+00,7.540280685904562574e+00
7.869999999999987672e+00,7.557362834741367053e+00
7.879999999999989235e+00,7.574419646520878402e+00
7.889999999999990798e+00,7.591447193449027964e+00
7.899999999999992362e+00,7.608444614024623576e+00
7.909999999999993925e+00,7.625411037772243716e+00
7.919999999999995488e+00,7.642345381110017044e+00
7.929999999999997051e+00,7.659247431471738921e+00
7.939999999999998614e+00,7.676119237334582124e+00
7.950000000000000178e+00,7.692959023774095684e+00
7.960000000000001741e+00,7.709765782207828266e+00
7.970000000000003304e+00,7.726538348447530069e+00
7.980000000000004867e+00,7.743276212384042623e+00
7.990000000000006430e+00,7.759978844691966415e+00
8.000000000000008882e+00,7.776645517429464860e+00
8.010000000000010445e+00,7.793279863438618449e+00
8.020000000000012008e+00,7.809878346407545635e+00
8.030000000000013571e+00,7.826440389194180725e+00
8.040000000000015135e+00,7.842965442869354931e+00
8.050000000000016698e+00,7.859452892162194004e+00
8.060000000000018261e+00,7.875902474035887835e+00
8.070000000000019824e+00,7.892316028576232156e+00
8.080000000000021387e+00,7.908691904635372083e+00
8.090000000000022951e+00,7.925029423970356035e+00
8.100000000000024514e+00,7.941327894264682996e+00
8.110000000000026077e+00,7.957586820374560332e+00
8.120000000000027640e+00,7.973800871611778973e+00
8.130000000000029203e+00,7.989981562551658811e+00
8.140000000000030767e+00,8.006122864203344847e+00
8.150000000000032330e+00,8.022224032147846629e+00
8.160000000000033893e+00,8.038284447033181124e+00
8.170000000000035456e+00,8.054303538364067094e+00
8.180000000000037019e+00,8.070281090123373247e+00
8.190000000000038582e+00,8.086216455000069914e+00
8.200000000000040146e+00,8.102112944891846524e+00
8.210000000000041709e+00,8.117967785008364245e+00
8.220000000000043272e+00,8.133780285741565308e+00
8.230000000000044835e+00,8.149550245134591364e+00
8.240000000000046398e+00,8.165277423859670591e+00
8.250000000000047962e+00,8.180961192995376052e+00
8.260000000000049525e+00,8.196604287675512523e+00
8.270000000000051088e+00,8.212204361875194536e+00
8.280000000000052651e+00,8.227761078412321183e+00
8.290000000000054214e+00,8.243274212878183960e+00
8.300000000000055778e+00,8.258743386857762658e+00
8.310000000000057341e+00,8.274168145556021869e+00
8.320000000000058904e+00,8.289550629261441372e+00
8.330000000000060467e+00,8.304889254227354911e+00
8.340000000000062030e+00,8.320183639356070415e+00
8.350000000000063594e+00,8.335433409019582740e+00
8.360000000000065157e+00,8.350638235511802066e+00
8.370000000000066720e+00,8.365797502730384139e+00
8.380000000000068283e+00,8.380913757107872897e+00
8.390000000000069846e+00,8.395985400811245114e+00
8.400000000000071410e+00,8.411011877390695446e+00
8.410000000000072973e+00,8.425992868358328280e+00
8.420000000000074536e+00,8.440927968337213372e+00
8.430000000000076099e+00,8.455816971967376361e+00
8.440000000000077662e+00,8.470662360350402764e+00
8.450000000000079226e+00,8.485462284816314593e+00
8.460000000000080789e+00,8.500216248843198485e+00
8.470000000000082352e+00,8.514923853299624312e+00
8.480000000000083915e+00,8.529585242362777819e+00
8.490000000000085478e+00,8.544200003537945065e+00
8.500000000000087041e+00,8.558770526036475701e+00
8.510000000000088605e+00,8.573294836562855181e+00
8.520000000000090168e+00,8.587772374609588866e+00
8.530000000000091731e+00,8.602203305508968612e+00
8.540000000000093294e+00,8.616587731583287280e+00
8.550000000000094857e+00,8.630924770619781583e+00
8.560000000000096421e+00,8.645217155542397336e+00
8.570000000000097984e+00,8.659462495465096055e+00
8.580000000000099547e+00,8.673660920881044234e+00
8.590000000000101110e+00,8.687812522722357045e+00
8.600000000000102673e+00,8.701904757467261220e+00
8.610000000000104237e+00,8.715963625467676223e+00
8.620000000000105800e+00,8.729975109494702679e+00
8.630000000000107363e+00,8.743939473621843206e+00
8.640000000000108926e+00,8.757856761065358597e+00
8.650000000000110489e+00,8.771726907894027647e+00
8.660000000000112053e+00,8.785549381030438809e+00
8.670000000000113616e+00,8.799325280211117928e+00
8.680000000000115179e+00,8.813054032401243632e+00
8.690000000000116742e+00,8.826735550925960183e+00
8.700000000000118305e+00,8.840369743983043094e+00
8.710000000000119869e+00,8.853956390470731463e+00
8.720000000000121432e+00,8.867494383355715826e+00
8.730000000000122995e+00,8.880986425240010362e+00
8.740000000000124558e+00,8.894431153497045273e+00
8.750000000000126121e+00,8.907828436193472754e+00
8.760000000000127685e+00,8.921177993715019738e+00
8.770000000000129248e+00,8.934479284570151947e+00
8.780000000000130811e+00,8.947731958735339219e+00
8.790000000000132374e+00,8.960939253822061801e+00
8.800000000000133937e+00,8.974098982068220209e+00
8.810000000000135500e+00,8.987210797714784150e+00
8.820000000000137064e+00,9.000274410175123307e+00
8.830000000000138627e+00,9.013289829311133872e+00
8.840000000000140190e+00,9.026258931923038631e+00
8.850000000000141753e+00,9.039180551027399702e+00
8.860000000000143316e+00,9.052054151369336665e+00
8.870000000000144880e+00,9.064879382015298859e+00
8.880000000000146443e+00,9.077656857375082211e+00
8.890000000000148006e+00,9.090385989079120321e+00
8.900000000000149569e+00,9.103069326845655951e+00
8.910000000000151132e+00,9.115704554289301598e+00
8.920000000000152696e+00,9.128291231796946903e+00
8.930000000000154259e+00,9.140830302522701345e+00
8.940000000000155822e+00,9.153321540479669949e+00
8.950000000000157385e+00,9.165766324901841955e+00
8.960000000000158948e+00,9.178163078541764719e+00
8.970000000000160512e+00,9.190511160463145757e+00
8.980000000000162075e+00,9.202811579754460070e+00
8.990000000000163638e+00,9.215064747949931245e+00
9.000000000000165201e+00,9.227269636401011610e+00
9.010000000000166764e+00,9.239428190169586941e+00
9.020000000000168328e+00,9.251537943839277744e+00
9.030000000000169891e+00,9.263599976746096587e+00
9.040000000000171454e+00,9.275615089449686934e+00
9.050000000000173017e+00,9.287582471603446521e+00
9.060000000000174580e+00,9.299502988445642160e+00
9.070000000000176144e+00,9.311374723724131997e+00
9.080000000000177707e+00,9.323198735519831359e+00
9.090000000000179270e+00,9.334975898679807926e+00
9.100000000000180833e+00,9.346706010812575016e+00
9.110000000000182396e+00,9.358388927043602479e+00
9.120000000000183960e+00,9.370020950012051486e+00
9.130000000000185523e+00,9.381610556274377899e+00
9.140000000000187086e+00,9.393154533813074636e+00
9.150000000000188649e+00,9.404653096944947777e+00
9.160000000000190212e+00,9.416103925404552655e+00
9.170000000000191775e+00,9.427509771522899484e+00
9.180000000000193339e+00,9.438869520349907560e+00
9.190000000000194902e+00,9.450183841016816189e+00
9.200000000000196465e+00,9.461453212456266471e+00
9.210000000000198028e+00,9.472675465490588920e+00
9.220000000000199591e+00,9.483852061755246865e+00
9.230000000000201155e+00,9.494982777477481761e+00
9.240000000000202718e+00,9.506068256489445645e+00
9.250000000000204281e+00,9.517109068992432697e+00
9.260000000000205844e+00,9.528103484675284562e+00
9.270000000000207407e+00,9.539051782162289328e+00
9.280000000000208971e+00,9.549954508040826795e+00
9.290000000000210534e+00,9.560812273674024198e+00
9.300000000000212097e+00,9.571625640992262873e+00
9.310000000000213660e+00,9.582393578312323967e+00
9.320000000000215223e+00,9.593112818566449818e+00
9.330000000000216787e+00,9.603789057286487463e+00
9.340000000000218350e+00,9.614420628483678399e+00
9.350000000000219913e+00,9.625008043249959400e+00
9.360000000000221476e+00,9.635550670398092876e+00
9.370000000000223039e+00,9.646044986396077547e+00
9.380000000000224603e+00,9.656496017663634746e+00
9.390000000000226166e+00,9.666902691910316037e+00
9.400000000000227729e+00,9.677265481556755589e+00
9.410000000000229292e+00,9.687584025142434996e+00
9.420000000000230855e+00,9.697854742833651898e+00
9.430000000000232419e+00,9.708082064158293889e+00
9.440000000000233982e+00,9.718265400251667074e+00
9.450000000000235545e+00,9.728405180055339940e+00
9.460000000000237108e+00,9.738501205509997760e+00
9.470000000000238671e+00,9.748549829469418171e+00
9.480000000000240234e+00,9.758555033298229375e+00
9.490000000000241798e+00,9.768516604746746879e+00
9.500000000000243361e+00,9.778434929424484778e+00
9.510000000000244924e+00,9.788309880514489691e+00
9.520000000000246487e+00,9.798137911637109454e+00
9.530000000000248050e+00,9.807922585136250149e+00
9.540000000000249614e+00,9.817663990322465395e+00
9.550000000000251177e+00,9.827362467187860773e+00
9.560000000000252740e+00,9.837017873782187394e+00
9.570000000000254303e+00,9.846626922985635133e+00
9.580000000000255866e+00,9.856192791192423641e+00
9.590000000000257430e+00,9.865715799370239125e+00
9.600000000000258993e+00,9.875196234386301342e+00
9.610000000000260556e+00,9.884633857340489271e+00
9.620000000000262119e+00,9.894025616149406233e+00
9.630000000000263682e+00,9.903374429059091710e+00
9.640000000000265246e+00,9.912680751535692281e+00
9.650000000000266809e+00,9.921944817823714402e+00
9.660000000000268372e+00,9.931166234974412532e+00
9.670000000000269935e+00,9.940342326998589328e+00
9.680000000000271498e+00,9.949475754844144149e+00
9.690000000000273062e+00,9.958567058694310248e+00
9.700000000000274625e+00,9.967616415932301521e+00
9.710000000000276188e+00,9.976623314885053162e+00
9.720000000000277751e+00,9.985574077733154752e+00
9.730000000000279314e+00,9.994494230450975181e+00
9.740000000000280878e+00,1.000337238649715843e+01
9.750000000000282441e+00,1.001220889473460574e+01
9.760000000000284004e+00,1.002100313342006999e+01
9.770000000000285567e+00,1.002974081994710076e+01
9.780000000000287130e+00,1.003844913272800454e+01
9.790000000000288694e+00,1.004711577332932748e+01
9.800000000000290257e+00,1.005574104379378042e+01
9.810000000000291820e+00,1.006432421800537469e+01
9.820000000000293383e+00,1.007286072015223510e+01
9.830000000000294946e+00,1.008135840144361239e+01
9.840000000000296509e+00,1.008981494543691326e+01
9.850000000000298073e+00,1.009823038781486204e+01
9.860000000000299636e+00,1.010660383420498576e+01
9.870000000000301199e+00,1.011493373914623106e+01
9.880000000000302762e+00,1.012322261953446656e+01
9.890000000000304325e+00,1.013147077640437743e+01
9.900000000000305889e+00,1.013967810950449078e+01
9.910000000000307452e+00,1.014784355938368421e+01
9.920000000000309015e+00,1.015596585417018005e+01
9.930000000000310578e+00,1.016404760289423947e+01
9.940000000000312141e+00,1.017208891042194097e+01
9.950000000000313705e+00,1.018008958990312962e+01
9.960000000000315268e+00,1.018804845548943305e+01
9.970000000000316831e+00,1.019596458818047324e+01
9.980000000000318394e+00,1.020384063307340483e+01
9.990000000000319957e+00,1.021167648898207858e+01
1.000000000000032152e+01,1.021947187504335730e+01
1.001000000000032308e+01,1.022722552838708410e+01
1.002000000000032465e+01,1.023493684894423694e+01
1.003000000000032621e+01,1.024260853979404828e+01
1.004000000000032777e+01,1.025024026272821231e+01
1.005000000000032934e+01,1.025783163302605772e+01
1.006000000000033090e+01,1.026538137427306197e+01
1.007000000000033246e+01,1.027288915916828316e+01
1.008000000000033403e+01,1.028035776107276789e+01
1.009000000000033559e+01,1.028778656434463201e+01
1.010000000000033715e+01,1.029517507003332000e+01
1.011000000000033872e+01,1.030252206745273469e+01
1.012000000000034028e+01,1.030982744146903229e+01
1.013000000000034184e+01,1.031709403942302927e+01
1.014000000000034341e+01,1.032432097742459121e+01
1.015000000000034497e+01,1.033150763129590644e+01
1.016000000000034653e+01,1.033865295240059723e+01
1.017000000000034809e+01,1.034575696555778990e+01
1.018000000000034966e+01,1.035282260362724571e+01
1.019000000000035122e+01,1.035984867985887448e+01
1.020000000000035278e+01,1.036683442793661669e+01
1.021000000000035435e+01,1.037377907889084838e+01
1.022000000000035591e+01,1.038068270717183239e+01
1.023000000000035747e+01,1.038754839653999795e+01
1.024000000000035904e+01,1.039437463051807597e+01
1.025000000000036060e+01,1.040116048970843465e+01
1.026000000000036216e+01,1.040790528288090044e+01
1.027000000000036373e+01,1.041461096132047359e+01
1.028000000000036529e+01,1.042127747459855769e+01
1.029000000000036685e+01,1.042790452060640760e+01
1.030000000000036842e+01,1.043449115210227518e+01
1.031000000000036998e+01,1.044103700142228064e+01
1.032000000000037154e+01,1.044754417340710617e+01
1.033000000000037311e+01,1.045401225706773118e+01
1.034000000000037467e+01,1.046044098398839850e+01
1.035000000000037623e+01,1.046682901019195455e+01
1.036000000000037780e+01,1.047317650482089491e+01
1.037000000000037936e+01,1.047948576369966389e+01
1.038000000000038092e+01,1.048575575459383558e+01
1.039000000000038249e+01,1.049198622709795359e+01
1.040000000000038405e+01,1.049817617889688748e+01
1.041000000000038561e+01,1.050432589704076491e+01
1.042000000000038717e+01,1.051043751824490258e+01
1.043000000000038874e+01,1.051651008049101677e+01
1.044000000000039030e+01,1.052254277720762232e+01
1.045000000000039186e+01,1.052853511943482800e+01
1.046000000000039343e+01,1.053448744910029689e+01
1.047000000000039499e+01,1.054040191667153792e+01
1.048000000000039655e+01,1.054627723334216327e+01
1.049000000000039812e+01,1.055211255225506051e+01
1.050000000000039968e+01,1.055790749543491458e+01
1.051000000000040124e+01,1.056366377698106263e+01
1.052000000000040281e+01,1.056938110844502177e+01
1.053000000000040437e+01,1.057505913336776615e+01
1.054000000000040593e+01,1.058069704350797124e+01
1.055000000000040750e+01,1.058629490998058031e+01
1.056000000000040906e+01,1.059185442639585162e+01
1.057000000000041062e+01,1.059737499165189689e+01
1.058000000000041219e+01,1.060285612364458530e+01
1.059000000000041375e+01,1.060829723587114870e+01
1.060000000000041531e+01,1.061369844431976617e+01
1.061000000000041688e+01,1.061906137802912298e+01
1.062000000000041844e+01,1.062438514399969236e+01
1.063000000000042000e+01,1.062966912534935915e+01
1.064000000000042157e+01,1.063491283613396732e+01
1.065000000000042313e+01,1.064011755847872109e+01
1.066000000000042469e+01,1.064528325117827023e+01
1.067000000000042625e+01,1.065040965318216593e+01
1.068000000000042782e+01,1.065549612781858713e+01
1.069000000000042938e+01,1.066054249110604246e+01
1.070000000000043094e+01,1.066555009884871552e+01
1.071000000000043251e+01,1.067051859576650230e+01
1.072000000000043407e+01,1.067544752973695665e+01
1.073000000000043563e+01,1.068033658132311103e+01
1.074000000000043720e+01,1.068518565507566365e+01
1.075000000000043876e+01,1.068999611671262429e+01
1.076000000000044032e+01,1.069476736685860274e+01
1.077000000000044189e+01,1.069949881196398422e+01
1.078000000000044345e+01,1.070417323887427585e+01
1.079000000000044501e+01,1.070882610801700352e+01
1.080000000000044658e+01,1.071343944268911486e+01
1.081000000000044814e+01,1.071801341124946561e+01
1.082000000000044970e+01,1.072254742057864263e+01
1.083000000000045127e+01,1.072704146748006337e+01
1.084000000000045283e+01,1.073149648711082804e+01
1.085000000000045439e+01,1.073591235395609544e+01
1.086000000000045596e+01,1.074028864708701292e+01
1.087000000000045752e+01,1.074462499323920994e+01
1.088000000000045908e+01,1.074892150228134824e+01
1.089000000000046064e+01,1.075317916528244666e+01
1.090000000000046221e+01,1.075739752324588494e+01
1.091000000000046377e+01,1.076157586157920676e+01
1.092000000000046533e+01,1.076570584792859719e+01
1.093000000000046690e+01,1.076980495097157942e+01
1.094000000000046846e+01,1.077386450851406607e+01
1.095000000000047002e+01,1.077788447087792179e+01
1.096000000000047159e+01,1.078186433771269037e+01
1.097000000000047315e+01,1.078580420266729689e+01
1.098000000000047471e+01,1.078970479623032475e+01
1.099000000000047628e+01,1.079356598256412880e+01
1.100000000000047784e+01,1.079738740683755083e+01
1.101000000000047940e+01,1.080116878162175453e+01
1.102000000000048097e+01,1.080491033216301844e+01
1.103000000000048253e+01,1.080861273950609203e+01
1.104000000000048409e+01,1.081227568283375362e+01
1.105000000000048566e+01,1.081589868293557899e+01
1.106000000000048722e+01,1.081948164201588369e+01
1.107000000000048878e+01,1.082302526654496333e+01
1.108000000000049035e+01,1.082652956498515096e+01
1.109000000000049191e+01,1.082999430884698455e+01
1.110000000000049347e+01,1.083341913382554367e+01
1.111000000000049504e+01,1.083680416847412786e+01
1.112000000000049660e+01,1.084015009917380112e+01
1.113000000000049816e+01,1.084345673303934987e+01
1.114000000000049972e+01,1.084672371235384958e+01
1.115000000000050129e+01,1.084995099773918170e+01
1.116000000000050285e+01,1.085313873803249862e+01
1.117000000000050441e+01,1.085628757044884907e+01
1.118000000000050598e+01,1.085939712345501817e+01
1.119000000000050754e+01,1.086246704389668594e+01
1.120000000000050910e+01,1.086549744478074686e+01
1.121000000000051067e+01,1.086848879584097105e+01
1.122000000000051223e+01,1.087144123123824713e+01
1.123000000000051379e+01,1.087435440474671822e+01
1.124000000000051536e+01,1.087722823584306653e+01
1.125000000000051692e+01,1.088006294051336553e+01
1.126000000000051848e+01,1.088285892559146362e+01
1.127000000000052005e+01,1.088561618166090028e+01
1.128000000000052161e+01,1.088833424368196034e+01
1.129000000000052317e+01,1.089101333699472107e+01
1.130000000000052474e+01,1.089365387653861461e+01
1.131000000000052630e+01,1.089625592875639981e+01
1.132000000000052786e+01,1.089881947549751118e+01
1.133000000000052943e+01,1.090134414867571166e+01
1.134000000000053099e+01,1.090383044062303597e+01
1.135000000000053255e+01,1.090627869683652307e+01
1.136000000000053411e+01,1.090868874301020597e+01
1.137000000000053568e+01,1.091106044082653881e+01
1.138000000000053724e+01,1.091339379239104801e+01
1.139000000000053880e+01,1.091568935588393785e+01
1.140000000000054037e+01,1.091794737875034471e+01
1.141000000000054193e+01,1.092016765984331883e+01
1.142000000000054349e+01,1.092234991939369237e+01
1.143000000000054506e+01,1.092449469222244929e+01
1.144000000000054662e+01,1.092660252049088143e+01
1.145000000000054818e+01,1.092867339507677826e+01
1.146000000000054975e+01,1.093070662744188937e+01
1.147000000000055131e+01,1.093270227183279175e+01
1.148000000000055287e+01,1.093466192935334647e+01
1.149000000000055444e+01,1.093658544752296891e+01
1.150000000000055600e+01,1.093847270326325116e+01
1.151000000000055756e+01,1.094032334413510554e+01
1.152000000000055913e+01,1.094213771538337809e+01
1.153000000000056069e+01,1.094391655620757575e+01
1.154000000000056225e+01,1.094566021010361112e+01
1.155000000000056382e+01,1.094736844758029548e+01
1.156000000000056538e+01,1.094904106152249668e+01
1.157000000000056694e+01,1.095067862929293412e+01
1.158000000000056851e+01,1.095228184816083328e+01
1.159000000000057007e+01,1.095385098639699351e+01
1.160000000000057163e+01,1.095538566689245030e+01
1.161000000000057319e+01,1.095688543766177858e+01
1.162000000000057476e+01,1.095835230560861717e+01
1.163000000000057632e+01,1.095978607346558320e+01
1.164000000000057788e+01,1.096118702135740719e+01
1.165000000000057945e+01,1.096255485662769402e+01
1.166000000000058101e+01,1.096389009553695360e+01
1.167000000000058257e+01,1.096519319792119518e+01
1.168000000000058414e+01,1.096646476612641052e+01
1.169000000000058570e+01,1.096770500871373599e+01
1.170000000000058726e+01,1.096891385204481040e+01
1.171000000000058883e+01,1.097009190246302524e+01
1.172000000000059039e+01,1.097123956701259928e+01
1.173000000000059195e+01,1.097235740155597838e+01
1.174000000000059352e+01,1.097344568460561121e+01
1.175000000000059508e+01,1.097450468096674925e+01
1.176000000000059664e+01,1.097553489942128024e+01
1.177000000000059821e+01,1.097653672340084441e+01
1.178000000000059977e+01,1.097751064199341542e+01
1.179000000000060133e+01,1.097845709643130263e+01
1.180000000000060290e+01,1.097937648768305863e+01
1.181000000000060446e+01,1.098026918872448121e+01
1.182000000000060602e+01,1.098113552521717651e+01
1.183000000000060759e+01,1.098197593342344192e+01
1.184000000000060915e+01,1.098279079181860496e+01
1.185000000000061071e+01,1.098358045929706606e+01
1.186000000000061227e+01,1.098434521419435228e+01
1.187000000000061384e+01,1.098508542805194921e+01
1.188000000000061540e+01,1.098580130170946489e+01
1.189000000000061696e+01,1.098649309425244880e+01
1.190000000000061853e+01,1.098716122098213432e+01
1.191000000000062009e+01,1.098780585702551349e+01
1.192000000000062165e+01,1.098842731594870870e+01
1.193000000000062322e+01,1.098902576029157530e+01
1.194000000000062478e+01,1.098960157478714095e+01
1.195000000000062634e+01,1.099015498331554852e+01
1.196000000000062791e+01,1.099068614573040747e+01
1.197000000000062947e+01,1.099119533049680797e+01
1.198000000000063103e+01,1.099168265513591436e+01
1.199000000000063260e+01,1.099214846016966618e+01
1.200000000000063416e+01,1.099259291564598584e+01
1.201000000000063572e+01,1.099301612106902581e+01
1.202000000000063729e+01,1.099341774063165644e+01
1.203000000000063885e+01,1.099379921687066641e+01
1.204000000000064041e+01,1.099415999337129435e+01
1.205000000000064198e+01,1.099450004312174300e+01
1.206000000000064354e+01,1.099481960796128632e+01
1.207000000000064510e+01,1.099511886863733068e+01
1.208000000000064666e+01,1.099539787130817814e+01
1.209000000000064823e+01,1.099565705365844437e+01
1.210000000000064979e+01,1.099589608575017863e+01
1.211000000000065135e+01,1.099611516089422381e+01
1.212000000000065292e+01,1.099631433428687188e+01
1.213000000000065448e+01,1.099649380572668989e+01
1.214000000000065604e+01,1.099665367391254023e+01
1.215000000000065761e+01,1.099679396593521119e+01
1.216000000000065917e+01,1.099691459358415813e+01
1.217000000000066073e+01,1.099701580939315093e+01
1.218000000000066230e+01,1.099709733799687683e+01
1.219000000000066386e+01,1.099715947267965888e+01
1.220000000000066542e+01,1.099720217580598458e+01
1.221000000000066699e+01,1.099722529728839859e+01
1.222000000000066855e+01,1.099722885894265545e+01
1.223000000000067011e+01,1.099721297700010680e+01
1.224000000000067168e+01,1.099717767412582603e+01
1.225000000000067324e+01,1.099712286369109648e+01
1.226000000000067480e+01,1.099704834891585037e+01
1.227000000000067637e+01,1.099695410797328421e+01
1.228000000000067793e+01,1.099684023696495316e+01
1.229000000000067949e+01,1.099670671235682562e+01
1.230000000000068106e+01,1.099655339768618134e+01
1.231000000000068262e+01,1.099638002636389444e+01
1.232000000000068418e+01,1.099618655701390679e+01
1.233000000000068574e+01,1.099597328388769668e+01
1.234000000000068731e+01,1.099573966404729575e+01
1.235000000000068887e+01,1.099548577974208996e+01
1.236000000000069043e+01,1.099521125264275767e+01
1.237000000000069200e+01,1.099491615121678123e+01
1.238000000000069356e+01,1.099460051917551340e+01
1.239000000000069512e+01,1.099426387635931590e+01
1.240000000000069669e+01,1.099390625112013709e+01
1.241000000000069825e+01,1.099352718330030498e+01
1.242000000000069981e+01,1.099312662438984844e+01
1.243000000000070138e+01,1.099270480684331019e+01
1.244000000000070294e+01,1.099226111049341270e+01
1.245000000000070450e+01,1.099179547295059578e+01
1.246000000000070607e+01,1.099130736335716207e+01
1.247000000000070763e+01,1.099079673098530918e+01
1.248000000000070919e+01,1.099026354288016449e+01
1.249000000000071076e+01,1.098970762227871845e+01
1.250000000000071232e+01,1.098912857616434735e+01
1.251000000000071388e+01,1.098852578958653936e+01
1.252000000000071545e+01,1.098789099784948320e+01
1.253000000000071701e+01,1.098724113802367341e+01
1.254000000000071857e+01,1.098656700012088905e+01
1.255000000000072014e+01,1.098586835545912876e+01
1.256000000000072170e+01,1.098514484213728082e+01
1.257000000000072326e+01,1.098439632517030873e+01
1.258000000000072482e+01,1.098362282259909506e+01
1.259000000000072639e+01,1.098282394994367195e+01
1.260000000000072795e+01,1.098199914019874868e+01
1.261000000000072951e+01,1.098114841674247444e+01
1.262000000000073108e+01,1.098027216497175118e+01
1.263000000000073264e+01,1.097936968037577188e+01
1.264000000000073420e+01,1.097844076380497569e+01
1.265000000000073577e+01,1.097748491318315445e+01
1.266000000000073733e+01,1.097650233806837150e+01
1.267000000000073889e+01,1.097549332690240931e+01
1.268000000000074046e+01,1.097445765548150121e+01
1.269000000000074202e+01,1.097339472540861394e+01
1.270000000000074358e+01,1.097230442514802462e+01
1.271000000000074515e+01,1.097118707123778947e+01
1.272000000000074671e+01,1.097004302408556953e+01
1.273000000000074827e+01,1.096887190599206363e+01
1.274000000000074984e+01,1.096767309342513741e+01
1.275000000000075140e+01,1.096644670588275616e+01
1.276000000000075296e+01,1.096519328058371201e+01
1.277000000000075453e+01,1.096391321047459755e+01
1.278000000000075609e+01,1.096260595961043904e+01
1.279000000000075765e+01,1.096127117433200837e+01
1.280000000000075921e+01,1.095990922786071309e+01
1.281000000000076078e+01,1.095852065678466403e+01
1.282000000000076234e+01,1.095710575146008026e+01
1.283000000000076390e+01,1.095566390579265104e+01
1.284000000000076547e+01,1.095419513286793745e+01
1.285000000000076703e+01,1.095269995888645909e+01
1.286000000000076859e+01,1.095117890526722704e+01
1.287000000000077016e+01,1.094963227577898834e+01
1.288000000000077172e+01,1.094805959645109539e+01
1.289000000000077328e+01,1.094646121677331152e+01
1.290000000000077485e+01,1.094483762150035489e+01
1.291000000000077641e+01,1.094318937244736389e+01
1.292000000000077797e+01,1.094151676432807818e+01
1.293000000000077954e+01,1.093981903522750088e+01
1.294000000000078110e+01,1.093809771194646885e+01
1.295000000000078266e+01,1.093635279835179475e+01
1.296000000000078423e+01,1.093458475727768686e+01
1.297000000000078579e+01,1.093279420223122855e+01
1.298000000000078735e+01,1.093098115473491916e+01
1.299000000000078892e+01,1.092914623363622084e+01
1.300000000000079048e+01,1.092728984005556470e+01
1.301000000000079204e+01,1.092541253869656259e+01
1.302000000000079361e+01,1.092351437658546587e+01
1.303000000000079517e+01,1.092159608484481126e+01
1.304000000000079673e+01,1.091965786555690698e+01
1.305000000000079829e+01,1.091769993201942057e+01
1.306000000000079986e+01,1.091572279998034034e+01
1.307000000000080142e+01,1.091372681774617703e+01
1.308000000000080298e+01,1.091171248874722721e+01
1.309000000000080455e+01,1.090967998669151484e+01
1.310000000000080611e+01,1.090762949376895463e+01
1.311000000000080767e+01,1.090556161885500686e+01
1.312000000000080924e+01,1.090347638522511886e+01
1.313000000000081080e+01,1.090137426783771701e+01
1.314000000000081236e+01,1.089925560631653312e+01
1.315000000000081393e+01,1.089712056796890849e+01
1.316000000000081549e+01,1.089496963574654131e+01
1.317000000000081705e+01,1.089280282630738483e+01
1.318000000000081862e+01,1.089062059848895814e+01
1.319000000000082018e+01,1.088842312344658225e+01
1.320000000000082174e+01,1.088621069427447452e+01
1.321000000000082331e+01,1.088398357321824506e+01
1.322000000000082487e+01,1.088174204112462107e+01
1.323000000000082643e+01,1.087948634994008401e+01
1.324000000000082800e+01,1.087721664338021199e+01
1.325000000000082956e+01,1.087493320249517481e+01
1.326000000000083112e+01,1.087263638861846360e+01
1.327000000000083269e+01,1.087032623167146994e+01
1.328000000000083425e+01,1.086800301686233183e+01
1.329000000000083581e+01,1.086566688552023408e+01
1.330000000000083737e+01,1.086331810706187539e+01
1.331000000000083894e+01,1.086095701436581606e+01
1.332000000000084050e+01,1.085858367873314378e+01
1.333000000000084206e+01,1.085619816963382434e+01
1.334000000000084363e+01,1.085380078280734395e+01
1.335000000000084519e+01,1.085139171735352903e+01
1.336000000000084675e+01,1.084897127085944035e+01
1.337000000000084832e+01,1.084653949423811881e+01
1.338000000000084988e+01,1.084409644440372489e+01
1.339000000000085144e+01,1.084164238598928520e+01
1.340000000000085301e+01,1.083917750868998553e+01
1.341000000000085457e+01,1.083670207428819054e+01
1.342000000000085613e+01,1.083421611692523356e+01
1.343000000000085770e+01,1.083171967795099633e+01
1.344000000000085926e+01,1.082921301402879877e+01
1.345000000000086082e+01,1.082669628664547901e+01
1.346000000000086239e+01,1.082416962808171945e+01
1.347000000000086395e+01,1.082163326103743373e+01
1.348000000000086551e+01,1.081908711851447080e+01
1.349000000000086708e+01,1.081653144081955276e+01
1.350000000000086864e+01,1.081396636341962747e+01
1.351000000000087020e+01,1.081139199671278206e+01
1.352000000000087176e+01,1.080880854145090098e+01
1.353000000000087333e+01,1.080621592221245209e+01
1.354000000000087489e+01,1.080361439316553529e+01
1.355000000000087645e+01,1.080100404495810196e+01
1.356000000000087802e+01,1.079838496732539355e+01
1.357000000000087958e+01,1.079575735244502610e+01
1.358000000000088114e+01,1.079312112704933924e+01
1.359000000000088271e+01,1.079047652012864944e+01
1.360000000000088427e+01,1.078782360207038593e+01
1.361000000000088583e+01,1.078516243865876234e+01
1.362000000000088740e+01,1.078249322730836113e+01
1.363000000000088896e+01,1.077981590411503987e+01
1.364000000000089052e+01,1.077713064636983731e+01
1.365000000000089209e+01,1.077443751801271787e+01
1.366000000000089365e+01,1.077173656388683298e+01
1.367000000000089521e+01,1.076902799993369442e+01
1.368000000000089678e+01,1.076631175110450300e+01
1.369000000000089834e+01,1.076358796459325973e+01
1.370000000000089990e+01,1.076085667687151215e+01
1.371000000000090147e+01,1.075811792989404481e+01
1.372000000000090303e+01,1.075537195859310913e+01
1.373000000000090459e+01,1.075261866211951656e+01
1.374000000000090616e+01,1.074985817722373937e+01
1.375000000000090772e+01,1.074709049415779205e+01
1.376000000000090928e+01,1.074431568984158503e+01
1.377000000000091084e+01,1.074153399072733350e+01
1.378000000000091241e+01,1.073874528054463440e+01
1.379000000000091397e+01,1.073594966931514705e+01
1.380000000000091553e+01,1.073314712080808064e+01
1.381000000000091710e+01,1.073033775416119084e+01
1.382000000000091866e+01,1.072752176654640621e+01
1.383000000000092022e+01,1.072469903712451966e+01
1.384000000000092179e+01,1.072186963781349078e+01
1.385000000000092335e+01,1.071903352912257645e+01
1.386000000000092491e+01,1.071619087069240805e+01
1.387000000000092648e+01,1.071334181693466903e+01
1.388000000000092804e+01,1.071048627776001183e+01
1.389000000000092960e+01,1.070762419821673817e+01
1.390000000000093117e+01,1.070475564322681095e+01
1.391000000000093273e+01,1.070188075397923910e+01
1.392000000000093429e+01,1.069899966051942997e+01
1.393000000000093586e+01,1.069611225539483712e+01
1.394000000000093742e+01,1.069321846501134488e+01
1.395000000000093898e+01,1.069031839703271203e+01
1.396000000000094055e+01,1.068741216081933132e+01
1.397000000000094211e+01,1.068449987775391818e+01
1.398000000000094367e+01,1.068158141851377962e+01
1.399000000000094524e+01,1.067865670478353834e+01
1.400000000000094680e+01,1.067572588436551584e+01
1.401000000000094836e+01,1.067278902422359721e+01
1.402000000000094992e+01,1.066984624126397208e+01
1.403000000000095149e+01,1.066689738218083860e+01
1.404000000000095305e+01,1.066394237565046055e+01
1.405000000000095461e+01,1.066098141659497145e+01
1.406000000000095618e+01,1.065801450831461494e+01
1.407000000000095774e+01,1.065504177067095881e+01
1.408000000000095930e+01,1.065206303740322724e+01
1.409000000000096087e+01,1.064907825995039659e+01
1.410000000000096243e+01,1.064608762934437891e+01
1.411000000000096399e+01,1.064309112184210449e+01
1.412000000000096556e+01,1.064008884586367643e+01
1.413000000000096712e+01,1.063708064137229670e+01
1.414000000000096868e+01,1.063406648094527895e+01
1.415000000000097025e+01,1.063104652581631271e+01
1.416000000000097181e+01,1.062802074397917451e+01
1.417000000000097337e+01,1.062498922325615425e+01
1.418000000000097494e+01,1.062195178377210780e+01
1.419000000000097650e+01,1.061890850737614755e+01
1.420000000000097806e+01,1.061585945885923721e+01
1.421000000000097963e+01,1.061280460990702679e+01
1.422000000000098119e+01,1.060974403810373801e+01
1.423000000000098275e+01,1.060667756376047777e+01
1.424000000000098431e+01,1.060360534825986534e+01
1.425000000000098588e+01,1.060052735480697805e+01
1.426000000000098744e+01,1.059744355816678052e+01
1.427000000000098900e+01,1.059435404957135418e+01
1.428000000000099057e+01,1.059125874051359872e+01
1.429000000000099213e+01,1.058815767018235121e+01
1.430000000000099369e+01,1.058505078080244033e+01
1.431000000000099526e+01,1.058193805615813332e+01
1.432000000000099682e+01,1.057881963277463200e+01
1.433000000000099838e+01,1.057569541440700789e+01
1.434000000000099995e+01,1.057256542798582544e+01
1.435000000000100151e+01,1.056942960844924073e+01
1.436000000000100307e+01,1.056628790064328527e+01
1.437000000000100464e+01,1.056314050482872346e+01
1.438000000000100620e+01,1.055998730957506737e+01
1.439000000000100776e+01,1.055682832311328312e+01
1.440000000000100933e+01,1.055366347114976833e+01
1.441000000000101089e+01,1.055049267067745333e+01
1.442000000000101245e+01,1.054731619272052967e+01
1.443000000000101402e+01,1.054413389501393183e+01
1.444000000000101558e+01,1.054094576943352379e+01
1.445000000000101714e+01,1.053775172991413456e+01
1.446000000000101871e+01,1.053455168002706799e+01
1.447000000000102027e+01,1.053134595929227402e+01
1.448000000000102183e+01,1.052813438890823505e+01
1.449000000000102339e+01,1.052491694198748462e+01
1.450000000000102496e+01,1.052169351622787019e+01
1.451000000000102652e+01,1.051846401961060096e+01
1.452000000000102808e+01,1.051522885651327854e+01
1.453000000000102965e+01,1.051198780361434260e+01
1.454000000000103121e+01,1.050874081409161320e+01
1.455000000000103277e+01,1.050548775983033778e+01
1.456000000000103434e+01,1.050222859649444018e+01
1.457000000000103590e+01,1.049896375763173140e+01
1.458000000000103746e+01,1.049569297909344456e+01
1.459000000000103903e+01,1.049241619270500436e+01
1.460000000000104059e+01,1.048913324305062034e+01
1.461000000000104215e+01,1.048584416906445327e+01
1.462000000000104372e+01,1.048254939058430324e+01
1.463000000000104528e+01,1.047924861289087062e+01
1.464000000000104684e+01,1.047594174527106503e+01
1.465000000000104841e+01,1.047262863890698981e+01
1.466000000000104997e+01,1.046930937547861618e+01
1.467000000000105153e+01,1.046598436511699148e+01
1.468000000000105310e+01,1.046265328471273648e+01
1.469000000000105466e+01,1.045931602149872219e+01
1.470000000000105622e+01,1.045597236946041519e+01
1.471000000000105778e+01,1.045262261862466246e+01
1.472000000000105935e+01,1.044926705798897615e+01
1.473000000000106091e+01,1.044590534534540893e+01
1.474000000000106247e+01,1.044253734074022333e+01
1.475000000000106404e+01,1.043916282505708182e+01
1.476000000000106560e+01,1.043578225366656298e+01
1.477000000000106716e+01,1.043239578593283312e+01
1.478000000000106873e+01,1.042900307107132818e+01
1.479000000000107029e+01,1.042560395420452579e+01
1.480000000000107185e+01,1.042219823629991993e+01
1.481000000000107342e+01,1.041878643595946841e+01
1.482000000000107498e+01,1.041536866700595354e+01
1.483000000000107654e+01,1.041194454430016947e+01
1.484000000000107811e+01,1.040851385249167649e+01
1.485000000000107967e+01,1.040507656250384727e+01
1.486000000000108123e+01,1.040163312583721478e+01
1.487000000000108280e+01,1.039818364840333231e+01
1.488000000000108436e+01,1.039472769866013380e+01
1.489000000000108592e+01,1.039126502345732561e+01
1.490000000000108749e+01,1.038779575371016506e+01
1.491000000000108905e+01,1.038432025640431888e+01
1.492000000000109061e+01,1.038083864434462456e+01
1.493000000000109218e+01,1.037735043114296474e+01
1.494000000000109374e+01,1.037385533870281051e+01
1.495000000000109530e+01,1.037035367007717923e+01
1.496000000000109686e+01,1.036684567980157468e+01
1.497000000000109843e+01,1.036333149701609102e+01
1.498000000000109999e+01,1.035981056840793357e+01
1.499000000000110155e+01,1.035628261919779547e+01


==> data/veh_velocity.csv <==
t,v
0.000000000000000000e+00,0.000000000000000000e+00
2.928400039672851562e-02,0.000000000000000000e+00
7.320022583007812500e-02,1.000000000000000021e-02
1.171185970306396484e-01,5.000000000000000104e-03
1.463973522186279297e-01,-5.000000000000000104e-03
1.756842136383056641e-01,0.000000000000000000e+00
2.196018695831298828e-01,-1.000000000000000021e-02
2.635302543640136719e-01,-1.000000000000000021e-02
2.928130626678466797e-01,5.000000000000000104e-03
3.220963478088378906e-01,1.499999999999999771e-02
3.661243915557861328e-01,1.499999999999999944e-02
3.952999114990234375e-01,0.000000000000000000e+00
4.392225742340087891e-01,-5.000000000000000104e-03
4.685521125793457031e-01,-4.569763006055982228e-03
5.124258995056152344e-01,0.000000000000000000e+00
5.563769340515136719e-01,0.000000000000000000e+00
5.856318473815917969e-01,-5.000000000000000104e-03
6.295537948608398438e-01,5.000000000000000104e-03
6.588733196258544922e-01,5.000000000000000104e-03
7.027606964111328125e-01,1.000000000000000021e-02
7.466824054718017578e-01,1.000000000000000021e-02
7.906050682067871094e-01,-1.000000000000000021e-02
8.345293998718261719e-01,-5.000000000000000104e-03
8.784494400024414062e-01,0.000000000000000000e+00
9.223761558532714844e-01,0.000000000000000000e+00
9.516656398773193359e-01,0.000000000000000000e+00
9.955818653106689453e-01,5.000000000000000104e-03
1.039498805999755859e+00,0.000000000000000000e+00
1.083425760269165039e+00,-5.000000000000000104e-03
1.127347469329833984e+00,0.000000000000000000e+00
1.171285629272460938e+00,5.000000000000000104e-03
1.215195655822753906e+00,5.000000000000000104e-03
1.244478464126586914e+00,0.000000000000000000e+00
1.288400411605834961e+00,5.506043916744152340e-03
1.332322597503662109e+00,5.000000000000000104e-03
1.376248598098754883e+00,-1.000000000000000021e-02
1.405526399612426758e+00,-1.000000000000000021e-02
1.449448585510253906e+00,5.000000000000000104e-03
1.493372201919555664e+00,5.000000000000000104e-03
1.522658348083496094e+00,0.000000000000000000e+00
1.566601991653442383e+00,1.405240445366330278e-03
1.595860004425048828e+00,5.000000000000000104e-03
1.639781713485717773e+00,1.000000000000000021e-02
1.683706760406494141e+00,5.000000000000000104e-03
1.712987661361694336e+00,-1.424909996900556057e-03
1.756911516189575195e+00,-5.000000000000000104e-03
1.800833225250244141e+00,-5.000000000000000104e-03
1.844757556915283203e+00,5.000000000000000104e-03
1.874040603637695312e+00,-5.000000000000000104e-03
1.917962312698364258e+00,-3.549902245958704537e-03
1.947244405746459961e+00,5.000000000000000104e-03
1.991164684295654297e+00,5.000000000000000104e-03
2.035097360610961914e+00,0.000000000000000000e+00
2.064373016357421875e+00,-2.519789232749988263e-03
2.093654155731201172e+00,0.000000000000000000e+00
2.137577295303344727e+00,-5.000000000000000104e-03
2.166859626770019531e+00,-2.447310699980926804e-03
2.196141958236694336e+00,5.000000000000000104e-03
2.240065336227416992e+00,-5.000000000000000104e-03
2.269346714019775391e+00,-4.967097420247007511e-03
2.313271522521972656e+00,0.000000000000000000e+00
2.342551469802856445e+00,0.000000000000000000e+00
2.386474132537841797e+00,-5.000000000000000104e-03
2.430399656295776367e+00,-5.000000000000000104e-03
2.459680557250976562e+00,-5.000000000000000104e-03
2.503603458404541016e+00,5.000000000000000104e-03
2.532884836196899414e+00,0.000000000000000000e+00
2.576806783676147461e+00,-5.000000000000000104e-03
2.606089115142822266e+00,-5.000000000000000104e-03
2.650013208389282227e+00,0.000000000000000000e+00
2.679295063018798828e+00,5.000000000000000104e-03
2.723220109939575195e+00,0.000000000000000000e+00
2.752498865127563477e+00,0.000000000000000000e+00
2.781783580780029297e+00,1.000000000000000021e-02
2.811062574386596680e+00,1.000000000000000021e-02
2.840345621109008789e+00,0.000000000000000000e+00
2.884267330169677734e+00,-5.000000000000000104e-03
2.913552284240722656e+00,-5.000000000000000104e-03
2.942833900451660156e+00,-5.000000000000000104e-03
2.972114801406860352e+00,-5.000000000000000104e-03
3.016036272048950195e+00,-5.000000000000000104e-03
3.045319557189941406e+00,0.000000000000000000e+00
3.089241027832031250e+00,-5.000000000000000104e-03
3.133166313171386719e+00,-5.000000000000000104e-03
3.177090167999267578e+00,-5.000000000000000104e-03
3.221010923385620117e+00,0.000000000000000000e+00
3.250292539596557617e+00,0.000000000000000000e+00
3.277693271636962891e+00,5.000000000000000104e-03
3.294185638427734375e+00,5.000000000000000104e-03
3.323466777801513672e+00,-5.000000000000000104e-03
3.367389440536499023e+00,-5.000000000000000104e-03
3.396667242050170898e+00,0.000000000000000000e+00
3.455233335494995117e+00,-5.000000000000000104e-03
3.499155282974243164e+00,-5.000000000000000104e-03
3.543078660964965820e+00,-5.000000000000000104e-03
3.586999416351318359e+00,0.000000000000000000e+00
3.630924463272094727e+00,-5.000000000000000104e-03
3.660204648971557617e+00,-9.603867153041031543e-03
3.704125642776489258e+00,-1.000000000000000021e-02
3.748051404953002930e+00,0.000000000000000000e+00
3.791974782943725586e+00,5.000000000000000104e-03
3.835898160934448242e+00,5.000000000000000104e-03
3.879821300506591797e+00,5.000000000000000104e-03
3.923743724822998047e+00,-5.000000000000000104e-03
3.967664003372192383e+00,-4.125718236654507196e-03
4.011590719223022461e+00,0.000000000000000000e+00
4.055513620376586914e+00,-5.000000000000000104e-03
4.099436521530151367e+00,-5.000000000000000104e-03
4.128719329833984375e+00,-1.000000000000000021e-02
4.158001184463500977e+00,-1.000000000000000021e-02
4.201922893524169922e+00,-5.000000000000000104e-03
4.231203317642211914e+00,-5.000000000000000104e-03
4.260488033294677734e+00,-5.000000000000000104e-03
4.289768457412719727e+00,0.000000000000000000e+00
4.333693504333496094e+00,0.000000000000000000e+00
4.348335504531860352e+00,0.000000000000000000e+00
4.392253637313842773e+00,0.000000000000000000e+00
4.421537876129150391e+00,0.000000000000000000e+00
4.450820922851562500e+00,0.000000000000000000e+00
4.480101108551025391e+00,0.000000000000000000e+00
4.509382009506225586e+00,0.000000000000000000e+00
4.538663864135742188e+00,0.000000000000000000e+00
4.582588434219360352e+00,0.000000000000000000e+00
4.611871004104614258e+00,0.000000000000000000e+00
4.641151666641235352e+00,0.000000000000000000e+00
4.685076951980590820e+00,0.000000000000000000e+00
4.714378595352172852e+00,0.000000000000000000e+00
4.743640422821044922e+00,0.000000000000000000e+00
4.787564992904663086e+00,0.000000000000000000e+00
4.802203416824340820e+00,0.000000000000000000e+00
4.846126079559326172e+00,0.000000000000000000e+00
4.875409364700317383e+00,-5.000000000000000104e-03
4.919333219528198242e+00,-4.841209289018168736e-03
4.963262081146240234e+00,1.499999999999999944e-02
5.007176399230957031e+00,1.000000000000000021e-02
5.036461114883422852e+00,0.000000000000000000e+00
5.080382585525512695e+00,0.000000000000000000e+00
5.124307394027709961e+00,0.000000000000000000e+00
5.168229341506958008e+00,0.000000000000000000e+00
5.212151527404785156e+00,0.000000000000000000e+00
5.256076812744140625e+00,0.000000000000000000e+00
5.285356521606445312e+00,0.000000000000000000e+00
5.343920946121215820e+00,0.000000000000000000e+00
5.373205661773681641e+00,-5.000000000000000104e-03
5.417124748229980469e+00,-2.712133133061536000e-03
5.446409463882446289e+00,5.000000000000000104e-03
5.490331649780273438e+00,0.000000000000000000e+00
5.534254789352416992e+00,0.000000000000000000e+00
5.563537359237670898e+00,-2.937558114584078606e-03
5.592818975448608398e+00,-1.703185351199275029e-03
5.636740446090698242e+00,0.000000000000000000e+00
5.680666685104370117e+00,5.000000000000000104e-03
5.695304870605468750e+00,5.000000000000000104e-03
5.739228248596191406e+00,5.000000000000000104e-03
5.783153533935546875e+00,0.000000000000000000e+00
5.812431097030639648e+00,-3.490725729544154332e-03
5.841717481613159180e+00,-5.000000000000000104e-03
5.870997667312622070e+00,-1.000000000000000021e-02
5.914920330047607422e+00,-1.000000000000000021e-02
5.944205760955810547e+00,-1.000000000000000021e-02
5.973486900329589844e+00,0.000000000000000000e+00
6.017409324645996094e+00,0.000000000000000000e+00
6.046688556671142578e+00,0.000000000000000000e+00
6.090613365173339844e+00,-5.000000000000000104e-03
6.134537458419799805e+00,0.000000000000000000e+00
6.178460359573364258e+00,0.000000000000000000e+00
6.222381591796875000e+00,5.000000000000000104e-03
6.266304016113281250e+00,5.000000000000000104e-03
6.310226440429687500e+00,5.000000000000000104e-03
6.354149580001831055e+00,0.000000000000000000e+00
6.398072957992553711e+00,-5.000000000000000104e-03
6.441996812820434570e+00,-5.000000000000000104e-03
6.485919475555419922e+00,5.000000000000000104e-03
6.529854059219360352e+00,1.000000000000000021e-02
6.573763847351074219e+00,5.000000000000000104e-03
6.617686748504638672e+00,6.725913740075817500e-03
6.646975278854370117e+00,1.378135132557696020e-02
6.690893888473510742e+00,0.000000000000000000e+00
6.734816074371337891e+00,-2.701697501430479036e-03
6.764096260070800781e+00,0.000000000000000000e+00
6.808023691177368164e+00,0.000000000000000000e+00
6.837302684783935547e+00,-5.000000000000000104e-03
6.881225824356079102e+00,-5.000000000000000104e-03
6.925150871276855469e+00,-5.000000000000000104e-03
6.969075441360473633e+00,-5.000000000000000104e-03
7.012998104095458984e+00,1.414505054358191488e-03
7.056920528411865234e+00,5.000000000000000104e-03
7.086202621459960938e+00,0.000000000000000000e+00
7.130125761032104492e+00,0.000000000000000000e+00
7.174047946929931641e+00,0.000000000000000000e+00
7.217968463897705078e+00,0.000000000000000000e+00
7.247248172760009766e+00,0.000000000000000000e+00
7.276537179946899414e+00,0.000000000000000000e+00
7.335097789764404297e+00,-5.000000000000000104e-03
7.379021644592285156e+00,-5.000000000000000104e-03
7.422941923141479492e+00,-5.000000000000000104e-03
7.452225685119628906e+00,-5.000000000000000104e-03
7.496146917343139648e+00,-5.000000000000000104e-03
7.540070056915283203e+00,5.000000000000000104e-03
7.583995580673217773e+00,5.000000000000000104e-03
7.613276004791259766e+00,5.000000000000000104e-03
7.657197952270507812e+00,0.000000000000000000e+00
7.686482906341552734e+00,-5.000000000000000104e-03
7.730402946472167969e+00,0.000000000000000000e+00
7.774327754974365234e+00,5.000000000000000104e-03
7.818250417709350586e+00,5.000000000000000104e-03
7.847534179687500000e+00,-5.000000000000000104e-03
7.876812934875488281e+00,5.000000000000000104e-03
7.920738220214843750e+00,-5.000000000000000104e-03
7.950022220611572266e+00,-5.000000000000000104e-03
7.979302406311035156e+00,0.000000000000000000e+00
8.023227214813232422e+00,0.000000000000000000e+00
8.052507877349853516e+00,0.000000000000000000e+00
8.096429109573364258e+00,1.000000000000000021e-02
8.140352487564086914e+00,5.000000000000000104e-03
8.169629812240600586e+00,0.000000000000000000e+00
8.198916912078857422e+00,0.000000000000000000e+00
8.242837905883789062e+00,-5.000000000000000104e-03
8.286766767501831055e+00,-5.000000000000000104e-03
8.330681085586547852e+00,0.000000000000000000e+00
8.359967947006225586e+00,0.000000000000000000e+00
8.403895139694213867e+00,0.000000000000000000e+00
8.433180570602416992e+00,-5.000000000000000104e-03
8.477097988128662109e+00,0.000000000000000000e+00
8.521018743515014648e+00,0.000000000000000000e+00
8.564944028854370117e+00,0.000000000000000000e+00
8.594233512878417969e+00,1.000000000000000021e-02
8.638157129287719727e+00,0.000000000000000000e+00
8.682071208953857422e+00,-5.000000000000000104e-03
8.725990295410156250e+00,-5.000000000000000104e-03
8.755272388458251953e+00,-5.000000000000000104e-03
8.784555435180664062e+00,0.000000000000000000e+00
8.828486680984497070e+00,-1.000000000000000021e-02
8.857760906219482422e+00,-1.000000000000000021e-02
8.901685476303100586e+00,0.000000000000000000e+00
8.945605993270874023e+00,5.000000000000000104e-03
8.974887132644653320e+00,5.000000000000000104e-03
9.018810272216796875e+00,4.397530040053404359e-03
9.033453226089477539e+00,-5.000000000000000104e-03
9.077374696731567383e+00,-1.000000000000000021e-02
9.121297359466552734e+00,-2.000000000000000042e-02
9.150581836700439453e+00,-2.000000000000000042e-02
9.194509744644165039e+00,-1.000000000000000021e-02
9.223787069320678711e+00,-5.000000000000000104e-03
9.267707347869873047e+00,-4.147394020313766722e-03
9.311627864837646484e+00,0.000000000000000000e+00
9.340914487838745117e+00,0.000000000000000000e+00
9.370194911956787109e+00,5.000000000000000104e-03
9.414122581481933594e+00,2.354981760961304734e-03
9.443397998809814453e+00,0.000000000000000000e+00
9.487322330474853516e+00,0.000000000000000000e+00
9.516606330871582031e+00,0.000000000000000000e+00
9.560526847839355469e+00,0.000000000000000000e+00
9.589806556701660156e+00,5.000000000000000104e-03
9.633734464645385742e+00,5.000000000000000104e-03
9.663014888763427734e+00,0.000000000000000000e+00
9.692299604415893555e+00,0.000000000000000000e+00
9.736219644546508789e+00,5.000000000000000104e-03
9.765501976013183594e+00,1.089454736189590309e-03
9.794785022735595703e+00,-5.000000000000000104e-03
9.838706970214843750e+00,-1.000000000000000021e-02
9.882631063461303711e+00,0.000000000000000000e+00
9.911916494369506836e+00,5.000000000000000104e-03
9.941201686859130859e+00,5.000000000000000104e-03
9.985121726989746094e+00,-5.000000000000000104e-03
1.001440358161926270e+01,-5.000000000000000104e-03
1.005832219123840332e+01,-5.000000000000000104e-03
1.010224533081054688e+01,-5.000000000000000104e-03
1.013152837753295898e+01,-5.000000000000000104e-03
1.017545318603515625e+01,-5.000000000000000104e-03
1.020474195480346680e+01,-5.000000000000000104e-03
1.023402047157287598e+01,-5.000000000000000104e-03
1.027793669700622559e+01,5.000000000000000104e-03
1.030722284317016602e+01,5.000000000000000104e-03
1.035114312171936035e+01,-1.000000000000000021e-02
1.039507532119750977e+01,-1.000000000000000021e-02
1.042435216903686523e+01,1.000000000000000194e-02
1.045363187789916992e+01,1.000000000000000021e-02
1.049755501747131348e+01,5.000000000000000104e-03
1.054147410392761230e+01,-1.000000000000000021e-02
1.058539915084838867e+01,5.000000000000000104e-03
1.061467909812927246e+01,5.000000000000000104e-03
1.065860557556152344e+01,5.000000000000000104e-03
1.070252537727355957e+01,1.000000000000000021e-02
1.074644851684570312e+01,0.000000000000000000e+00
1.079037261009216309e+01,-5.000000000000000104e-03
1.083429598808288574e+01,0.000000000000000000e+00
1.086357831954956055e+01,-2.917173306630427548e-03
1.089285731315612793e+01,-5.000000000000000104e-03
1.093678212165832520e+01,0.000000000000000000e+00
1.096608042716979980e+01,0.000000000000000000e+00
1.099534583091735840e+01,0.000000000000000000e+00
1.102462983131408691e+01,5.000000000000000104e-03
1.105391025543212891e+01,5.000000000000000104e-03
1.109783339500427246e+01,5.000000000000000104e-03
1.114175915718078613e+01,5.000000000000000104e-03
1.117103910446166992e+01,5.000000000000000104e-03
1.120032119750976562e+01,5.000000000000000104e-03
1.124424362182617188e+01,1.000000000000000021e-02
1.127352690696716309e+01,5.000000000000000104e-03
1.130280971527099609e+01,5.000000000000000104e-03
1.134673523902893066e+01,0.000000000000000000e+00
1.137601256370544434e+01,0.000000000000000000e+00
1.141993737220764160e+01,-5.000000000000000104e-03
1.144921684265136719e+01,-5.000000000000000104e-03
1.149314069747924805e+01,0.000000000000000000e+00
1.152242350578308105e+01,1.000000000000000021e-02
1.156634569168090820e+01,8.466609446153112659e-03
1.159562802314758301e+01,5.000000000000000104e-03
1.163954901695251465e+01,5.000000000000000104e-03
1.166883254051208496e+01,5.000000000000000104e-03
1.169811344146728516e+01,5.000000000000000104e-03
1.174203729629516602e+01,5.000000000000000104e-03
1.177131795883178711e+01,0.000000000000000000e+00
1.180060100555419922e+01,0.000000000000000000e+00
1.184452319145202637e+01,-5.000000000000000104e-03
1.187380743026733398e+01,5.000000000000000971e-03
1.191773676872253418e+01,5.000000000000000104e-03
1.194701194763183594e+01,5.000000000000000104e-03
1.197629618644714355e+01,0.000000000000000000e+00
1.202021574974060059e+01,1.000000000000000021e-02
1.204950189590454102e+01,1.000000000000000021e-02
1.209341931343078613e+01,1.000000000000000021e-02
1.212270450592041016e+01,0.000000000000000000e+00
1.216662764549255371e+01,1.392451840549303616e-03
1.219590783119201660e+01,5.000000000000000104e-03
1.223983120918273926e+01,-1.000000000000000021e-02
1.228375554084777832e+01,-1.000000000000000021e-02
1.232767629623413086e+01,1.000000000000000021e-02
1.235696029663085938e+01,1.000000000000000021e-02
1.240088272094726562e+01,0.000000000000000000e+00
1.244480538368225098e+01,-5.000000000000000104e-03
1.248872756958007812e+01,-5.000000000000000104e-03
1.253265380859375000e+01,-5.000000000000000104e-03
1.257657504081726074e+01,0.000000000000000000e+00
1.262049913406372070e+01,5.000000000000000104e-03
1.266441988945007324e+01,5.000000000000000104e-03
1.269370055198669434e+01,5.000000000000000104e-03
1.272298145294189453e+01,0.000000000000000000e+00
1.275226759910583496e+01,0.000000000000000000e+00
1.279619026184082031e+01,1.000000000000000021e-02
1.284011387825012207e+01,0.000000000000000000e+00
1.288403630256652832e+01,5.000000000000000104e-03
1.292795920372009277e+01,5.000000000000000104e-03
1.297188210487365723e+01,0.000000000000000000e+00
1.301580619812011719e+01,0.000000000000000000e+00
1.304508781433105469e+01,5.000000000000000104e-03
1.307436871528625488e+01,1.000000000000000021e-02
1.311829113960266113e+01,1.000000000000000021e-02
1.314757347106933594e+01,5.000000000000000104e-03
1.317685842514038086e+01,5.000000000000000104e-03
1.322077846527099609e+01,-5.000000000000000104e-03
1.325006079673767090e+01,-5.000000000000000104e-03
1.327934193611145020e+01,-1.000000000000000021e-02
1.332326555252075195e+01,5.000000000000000104e-03
1.335254907608032227e+01,5.000000000000000104e-03
1.339647197723388672e+01,1.000000000000000021e-02
1.344039583206176758e+01,5.000000000000000104e-03
1.348431849479675293e+01,-5.000000000000000104e-03
1.351359891891479492e+01,-2.093197911451255382e-03
1.354288220405578613e+01,0.000000000000000000e+00
1.358680605888366699e+01,-5.000000000000000104e-03
1.363072705268859863e+01,5.000000000000000104e-03
1.367464947700500488e+01,0.000000000000000000e+00
1.371857237815856934e+01,-4.200939370097511662e-04
1.376249551773071289e+01,0.000000000000000000e+00
1.380641770362854004e+01,0.000000000000000000e+00
1.383569788932800293e+01,-5.000000000000000104e-03
1.386498022079467773e+01,-5.675559688148201125e-04
1.389426326751708984e+01,5.000000000000000104e-03
1.393818616867065430e+01,0.000000000000000000e+00
1.398210811614990234e+01,-5.000000000000000104e-03
1.399674868583679199e+01,-5.000000000000000104e-03
1.405531311035156250e+01,-5.000000000000000104e-03
1.408459496498107910e+01,-1.000000000000000021e-02
1.412851905822753906e+01,0.000000000000000000e+00
1.415780282020568848e+01,0.000000000000000000e+00
1.420172548294067383e+01,0.000000000000000000e+00
1.423100876808166504e+01,0.000000000000000000e+00
1.427493309974670410e+01,0.000000000000000000e+00
1.431885385513305664e+01,0.000000000000000000e+00
1.434813570976257324e+01,0.000000000000000000e+00
1.439205884933471680e+01,5.000000000000000104e-03
1.443598151206970215e+01,0.000000000000000000e+00
1.446526336669921875e+01,2.074650708120738193e-03
1.449454545974731445e+01,5.000000000000000104e-03
1.453846740722656250e+01,-1.000000000000000021e-02
1.456775021553039551e+01,-8.337744081253128589e-03
1.461167240142822266e+01,7.740266552225640202e-03
1.464095664024353027e+01,1.000000000000000021e-02
1.468487977981567383e+01,-5.000000000000000104e-03
1.472880196571350098e+01,1.000000000000000021e-02
1.477272605895996094e+01,0.000000000000000000e+00
1.481664633750915527e+01,-1.383153728781232441e-03
1.484592890739440918e+01,-5.000000000000000104e-03
1.488985228538513184e+01,-5.000000000000000104e-03
1.493377494812011719e+01,-5.000000000000000104e-03
1.497770357131958008e+01,-5.000000000000000104e-03
1.502162194252014160e+01,5.000000000000000104e-03
1.505090093612670898e+01,5.000000000000000104e-03
1.509477663040161133e+01,0.000000000000000000e+00
1.513874816894531250e+01,0.000000000000000000e+00
1.516803073883056641e+01,-6.909212283044058106e-04
1.521195387840270996e+01,2.458754529849322898e-03
1.524123454093933105e+01,5.000000000000000104e-03
1.527051591873168945e+01,0.000000000000000000e+00
1.531443834304809570e+01,-2.487065779748706684e-03
1.535836243629455566e+01,-5.000000000000000104e-03
1.538764476776123047e+01,1.000000000000000021e-02
1.541692662239074707e+01,6.271010657320648905e-03
1.544620823860168457e+01,-5.000000000000000104e-03
1.547548985481262207e+01,0.000000000000000000e+00
1.550477051734924316e+01,0.000000000000000000e+00
1.553405499458312988e+01,0.000000000000000000e+00
1.557797741889953613e+01,-5.000000000000000104e-03
1.560725975036621094e+01,-5.000000000000000104e-03
1.563654232025146484e+01,5.000000000000000104e-03
1.568046379089355469e+01,5.000000000000000104e-03
1.572438740730285645e+01,0.000000000000000000e+00
1.575366830825805664e+01,0.000000000000000000e+00
1.579759716987609863e+01,0.000000000000000000e+00
1.584151697158813477e+01,0.000000000000000000e+00
1.588543963432312012e+01,5.000000000000000104e-03
1.591468453407287598e+01,5.000000000000000104e-03
1.594400382041931152e+01,5.000000000000000104e-03
1.598792600631713867e+01,0.000000000000000000e+00
1.601720619201660156e+01,-1.103256723250047901e-03
1.604648613929748535e+01,-5.000000000000000104e-03
1.607577037811279297e+01,-1.000000000000000021e-02
1.610505294799804688e+01,-1.000000000000000021e-02
1.613433504104614258e+01,-1.000000000000000021e-02
1.616361546516418457e+01,-7.101492466145336788e-03
1.619289994239807129e+01,-5.000000000000000104e-03
1.622218346595764160e+01,5.000000000000000104e-03
1.625146603584289551e+01,5.000000000000000104e-03
1.629538822174072266e+01,-5.000000000000000104e-03
1.632467317581176758e+01,0.000000000000000000e+00
1.635395336151123047e+01,0.000000000000000000e+00
1.638323473930358887e+01,5.000000000000000104e-03
1.639787411689758301e+01,5.000000000000000104e-03
1.644179511070251465e+01,-1.000000000000000021e-02
1.648572063446044922e+01,0.000000000000000000e+00
1.652964711189270020e+01,0.000000000000000000e+00
1.657357430458068848e+01,-5.000000000000000104e-03
1.660284948348999023e+01,0.000000000000000000e+00
1.664677309989929199e+01,5.000000000000000104e-03
1.669069266319274902e+01,5.000000000000000104e-03
1.673462057113647461e+01,-5.000000000000000104e-03
1.676390004158020020e+01,-2.243759387740504752e-03
1.679318428039550781e+01,0.000000000000000000e+00
1.683710455894470215e+01,5.000000000000000104e-03
1.688102817535400391e+01,0.000000000000000000e+00
1.692495465278625488e+01,5.000000000000000104e-03
1.696888089179992676e+01,5.000000000000000104e-03
1.699815678596496582e+01,5.000000000000000104e-03
1.704208064079284668e+01,1.000000000000000021e-02
1.708600425720214844e+01,0.000000000000000000e+00
1.712992310523986816e+01,-5.000000000000000104e-03
1.717384958267211914e+01,-5.000000000000000104e-03
1.721777033805847168e+01,-5.000000000000000104e-03
1.724705386161804199e+01,-5.000000000000000104e-03
1.730561828613281250e+01,0.000000000000000000e+00
1.733490228652954102e+01,-5.000000000000000104e-03
1.737882590293884277e+01,0.000000000000000000e+00
1.742274665832519531e+01,1.000000000000000021e-02
1.746666884422302246e+01,1.000000000000000021e-02
1.749594998359680176e+01,0.000000000000000000e+00
1.753987288475036621e+01,-5.000000000000000104e-03
1.758380270004272461e+01,5.000000000000000971e-03
1.762771940231323242e+01,5.000000000000000104e-03
1.767164325714111328e+01,0.000000000000000000e+00
1.771557044982910156e+01,0.000000000000000000e+00
1.775949048995971680e+01,0.000000000000000000e+00
1.780341196060180664e+01,0.000000000000000000e+00
1.784733629226684570e+01,-1.000000000000000021e-02
1.789125895500183105e+01,5.000000000000000104e-03
1.793518018722534180e+01,-5.000000000000000104e-03
1.799374508857727051e+01,5.000000000000000104e-03
1.802302670478820801e+01,0.000000000000000000e+00
1.806695103645324707e+01,-1.230747222354680159e-03
1.812551617622375488e+01,0.000000000000000000e+00
1.816943717002868652e+01,0.000000000000000000e+00
1.821335887908935547e+01,3.026893000190730362e-03
1.825728392601013184e+01,5.000000000000000104e-03
1.830120611190795898e+01,-5.000000000000000104e-03
1.834513092041015625e+01,0.000000000000000000e+00
1.838905286788940430e+01,-5.000000000000000104e-03
1.843297410011291504e+01,5.000000000000000104e-03
1.849153900146484375e+01,-5.000000000000000104e-03
1.853546309471130371e+01,0.000000000000000000e+00
1.856474447250366211e+01,-2.334000905991464713e-03
1.862330889701843262e+01,1.000000000000000021e-02
1.866723060607910156e+01,7.817991083136638028e-03
1.871115422248840332e+01,0.000000000000000000e+00
1.875507760047912598e+01,5.000000000000000104e-03
1.879900002479553223e+01,0.000000000000000000e+00
1.885756230354309082e+01,5.000000000000000104e-03
1.890148854255676270e+01,5.000000000000000104e-03
1.893077254295349121e+01,0.000000000000000000e+00
1.897469329833984375e+01,-5.000000000000000104e-03
1.903325748443603516e+01,-5.000000000000000104e-03
1.907718157768249512e+01,0.000000000000000000e+00
1.912110018730163574e+01,-1.000000000000000021e-02
1.916502475738525391e+01,-5.612244897959183312e-03
1.920894312858581543e+01,0.000000000000000000e+00
1.923822665214538574e+01,5.000000000000000104e-03
1.926751136779785156e+01,3.098803109055362198e-03
1.931143450736999512e+01,-5.000000000000000104e-03
1.935535788536071777e+01,-5.000000000000000104e-03
1.939928007125854492e+01,5.000000000000000104e-03
1.944320392608642578e+01,0.000000000000000000e+00
1.948712706565856934e+01,0.000000000000000000e+00
1.953105235099792480e+01,0.000000000000000000e+00
1.957497477531433105e+01,-5.000000000000000104e-03
1.961889433860778809e+01,-5.000000000000000104e-03
1.966281890869140625e+01,0.000000000000000000e+00
1.969210147857666016e+01,5.000000000000000104e-03
1.975066423416137695e+01,0.000000000000000000e+00
1.979458785057067871e+01,0.000000000000000000e+00
1.983850646018981934e+01,5.000000000000000104e-03
1.986779165267944336e+01,3.378990534773382813e-03
1.991171813011169434e+01,-1.269443517238090686e-02
1.995563626289367676e+01,-1.499999999999999944e-02
1.999956440925598145e+01,-2.500000000000000139e-02
2.004348468780517578e+01,-2.500000000000000139e-02
2.007276606559753418e+01,-2.000000000000000042e-02
2.011669158935546875e+01,-2.000000000000000042e-02
2.014597535133361816e+01,-1.000000000000000021e-02
2.017525601387023926e+01,5.000000000000000104e-03
2.021917724609375000e+01,4.646671752813275914e-03
2.026309919357299805e+01,-1.000000000000000021e-02
2.029238152503967285e+01,-5.000000000000000104e-03
2.033630371093750000e+01,-1.000000000000000021e-02
2.038022828102111816e+01,5.000000000000000104e-03
2.042415022850036621e+01,0.000000000000000000e+00
2.045343017578125000e+01,0.000000000000000000e+00
2.048271369934082031e+01,0.000000000000000000e+00
2.052663731575012207e+01,-5.000000000000000104e-03
2.057056188583374023e+01,-5.000000000000000104e-03
2.061448311805725098e+01,-5.000000000000000104e-03
2.064376568794250488e+01,-5.000000000000000104e-03
2.068768835067749023e+01,5.000000000000000104e-03
2.071697092056274414e+01,5.000000000000000104e-03
2.076089167594909668e+01,-3.520849724626278626e-03
2.080481576919555664e+01,-5.000000000000000104e-03
2.084873914718627930e+01,-5.000000000000000104e-03
2.089266037940979004e+01,5.000000000000000104e-03
2.093658590316772461e+01,0.000000000000000000e+00
2.096582555770874023e+01,-1.793505471711608285e-03
2.100979566574096680e+01,-5.000000000000000104e-03
2.103907346725463867e+01,0.000000000000000000e+00
2.108299636840820312e+01,1.791913026893000426e-03
2.112691879272460938e+01,-5.000000000000000104e-03
2.115620541572570801e+01,-5.000000000000000104e-03
2.120012569427490234e+01,0.000000000000000000e+00
2.124404907226562500e+01,5.000000000000000104e-03
2.127333164215087891e+01,0.000000000000000000e+00
2.131725406646728516e+01,0.000000000000000000e+00
2.134653043746948242e+01,0.000000000000000000e+00
2.139045524597167969e+01,0.000000000000000000e+00
2.141973900794982910e+01,5.000000000000000104e-03
2.146366024017333984e+01,2.123766153259262941e-03
2.150758576393127441e+01,0.000000000000000000e+00
2.153686904907226562e+01,5.000000000000000104e-03
2.158078908920288086e+01,1.000000000000000021e-02
2.162471199035644531e+01,5.000000000000000104e-03
2.166863584518432617e+01,4.223231528502968853e-03
2.171256041526794434e+01,-5.000000000000000104e-03
2.174184107780456543e+01,-5.000000000000000104e-03
2.178576397895812988e+01,-5.000000000000000104e-03
2.182968664169311523e+01,-5.000000000000000104e-03
2.187360906600952148e+01,5.000000000000000104e-03
2.190289497375488281e+01,5.000000000000000104e-03
2.193217110633850098e+01,5.000000000000000104e-03
2.197609567642211914e+01,5.000000000000000104e-03
2.202001833915710449e+01,-5.000000000000000104e-03
2.204930114746093750e+01,-5.000000000000000104e-03
2.209322476387023926e+01,-1.000000000000000021e-02
2.212250590324401855e+01,0.000000000000000000e+00
2.215178799629211426e+01,0.000000000000000000e+00
2.219571328163146973e+01,5.000000000000000104e-03
2.222499489784240723e+01,1.220888369653330870e-02
2.226891756057739258e+01,2.000000000000000042e-02
2.229820179939270020e+01,3.060545012397482278e-02
2.234212112426757812e+01,7.000000000000000666e-02
2.238604593276977539e+01,1.049999999999999961e-01
2.241532754898071289e+01,1.390850678301504550e-01
2.245924997329711914e+01,1.802442542437535655e-01
2.248853373527526855e+01,2.163182175810027807e-01
2.253245592117309570e+01,2.800000000000000266e-01
2.256173610687255859e+01,3.315145554681352968e-01
2.259101843833923340e+01,3.775913165800391380e-01
2.263494181632995605e+01,4.199999999999999845e-01
2.266422653198242188e+01,4.677791288176811335e-01
2.270815205574035645e+01,5.168908254255877299e-01
2.273742747306823730e+01,5.619852660690445312e-01
2.278135204315185547e+01,6.300000000000000044e-01
2.281063699722290039e+01,6.881632653061224847e-01
2.285455560684204102e+01,7.349999999999999867e-01
2.307417297363281250e+01,1.050239491691104421e+00
2.313274288177490234e+01,1.125000000000000000e+00
2.316203546524047852e+01,1.176065468243372214e+00
2.320593976974487305e+01,1.225209088308220506e+00
2.326451230049133301e+01,1.294999999999999929e+00
2.329378342628479004e+01,1.345629172229639625e+00
2.333770537376403809e+01,1.397560975609756007e+00
2.339626860618591309e+01,1.479999999999999982e+00
2.344019341468811035e+01,1.540000000000000036e+00
2.348412108421325684e+01,1.597937200486374332e+00
2.352804088592529297e+01,1.642057435090479967e+00
2.358660817146301270e+01,1.722804520420570862e+00
2.363053083419799805e+01,1.780000000000000027e+00
2.367445731163024902e+01,1.830000000000000071e+00
2.371837592124938965e+01,1.876554967455832834e+00
2.376232361793518066e+01,1.935000000000000053e+00
2.380621790885925293e+01,1.983194573587964582e+00
2.383550405502319336e+01,2.015862739020552130e+00
2.389406895637512207e+01,2.080000000000000071e+00
2.393798947334289551e+01,2.122135040411987639e+00
2.398192119598388672e+01,2.186237303895856243e+00
2.402583384513854980e+01,2.233578751609365476e+00
2.406976604461669922e+01,2.290000000000000036e+00
2.411368179321289062e+01,2.339999999999999858e+00
2.415760278701782227e+01,2.391809641886414539e+00
2.420153093338012695e+01,2.455000000000000071e+00
2.424545216560363770e+01,2.508960374794363624e+00
2.428937363624572754e+01,2.555058293398183800e+00
2.433329844474792480e+01,2.624171375438094422e+00
2.437722182273864746e+01,2.677190830412703004e+00
2.443578267097473145e+01,2.750000000000000000e+00
2.447970962524414062e+01,2.819999999999999840e+00
2.452362966537475586e+01,2.870000000000000107e+00
2.456755304336547852e+01,2.927789142407553058e+00
2.461147737503051758e+01,3.006902939703883781e+00
2.465540075302124023e+01,3.056017809884843839e+00
2.469932198524475098e+01,3.105136253099370247e+00
2.474324631690979004e+01,3.184249558914691747e+00
2.478716897964477539e+01,3.238365361689953037e+00
2.483109235763549805e+01,3.322480449191741236e+00
2.487501645088195801e+01,3.371594106146583503e+00
2.491894102096557617e+01,3.425707047827953211e+00
2.496286082267761230e+01,3.509827623202918190e+00
2.500678420066833496e+01,3.563942493383878141e+00
2.505070686340332031e+01,3.635000000000000231e+00
2.510927200317382812e+01,3.705000000000000071e+00
2.515319323539733887e+01,3.780000000000000249e+00
2.519711303710937500e+01,3.834999999999999964e+00
2.524104213714599609e+01,3.910000000000000142e+00
2.528496527671813965e+01,3.974447225997186806e+00
2.532888627052307129e+01,4.025789624260919020e+00
2.537281298637390137e+01,4.104899506473070225e+00
2.541673135757446289e+01,4.159021886846434590e+00
2.547529530525207520e+01,4.240000000000000213e+00
2.551921868324279785e+01,4.295290751734497370e+00
2.556314063072204590e+01,4.370000000000000107e+00
2.560706543922424316e+01,4.424999999999999822e+00
2.565098595619201660e+01,4.495000000000000107e+00
2.569491124153137207e+01,4.544999999999999929e+00
2.573883843421936035e+01,4.600861505817281483e+00
2.578275752067565918e+01,4.671655142816270256e+00
2.582668232917785645e+01,4.707730372171757161e+00
2.588524365425109863e+01,4.770000000000000462e+00
2.592916917800903320e+01,4.810243419797825659e+00
2.597308921813964844e+01,4.850000000000000533e+00
2.601701164245605469e+01,4.886200529277131110e+00
2.606093478202819824e+01,4.919999999999999929e+00
2.610486340522766113e+01,4.950000000000000178e+00
2.614878511428833008e+01,4.975000000000000533e+00
2.619270324707031250e+01,5.004999999999999893e+00
2.623662376403808594e+01,5.030000000000000249e+00
2.628054714202880859e+01,5.054999999999999716e+00
2.632447409629821777e+01,5.082469244707228384e+00
2.636839604377746582e+01,5.105508296776654298e+00
2.641232013702392578e+01,5.138546241327516029e+00
2.645624232292175293e+01,5.161585208849895245e+00
2.650016546249389648e+01,5.194623646941013639e+00
2.654408597946166992e+01,5.220326641552620828e+00
2.658801102638244629e+01,5.250700832081634850e+00
2.664657497406005859e+01,5.299999999999999822e+00
2.669049859046936035e+01,5.339999999999999858e+00
2.673441934585571289e+01,5.375000000000000000e+00
2.677834510803222656e+01,5.411067613961471956e+00
2.682226824760437012e+01,5.467144457954843162e+00
2.686620879173278809e+01,5.501601935960708900e+00
2.691011261940002441e+01,5.549999999999999822e+00
2.695403432846069336e+01,5.594999999999999751e+00
2.699796175956726074e+01,5.637176167656104298e+00
2.702723956108093262e+01,5.672173000810643018e+00
2.708580636978149414e+01,5.740000000000000213e+00
2.712972855567932129e+01,5.794999999999999929e+00
2.717365193367004395e+01,5.839999999999999858e+00
2.721757435798645020e+01,5.887757605378600267e+00
2.726149821281433105e+01,5.950000000000000178e+00
2.730542206764221191e+01,6.005985766057889919e+00
2.734934449195861816e+01,6.055102281667977593e+00
2.737862753868103027e+01,6.100785113129724380e+00
2.740790796279907227e+01,6.142256937821858109e+00
2.746647214889526367e+01,6.230000000000000426e+00
2.751039361953735352e+01,6.304999999999999716e+00
2.753967666625976562e+01,6.359604096132755124e+00
2.758359813690185547e+01,6.413721836778485397e+00
2.762752151489257812e+01,6.467836706959444903e+00
2.767144536972045898e+01,6.540000000000000036e+00
2.770067572593688965e+01,6.598105598207047784e+00
2.774465560913085938e+01,6.652135568165562063e+00
2.778857183456420898e+01,6.701261027132707326e+00
2.783249449729919434e+01,6.775000000000000355e+00
2.786177563667297363e+01,6.826455546813532393e+00
2.792034840583801270e+01,6.905000000000000249e+00
2.794962120056152344e+01,6.950000000000000178e+00
2.799354457855224609e+01,7.009999999999999787e+00
2.803746938705444336e+01,7.070000000000000284e+00
2.806674981117248535e+01,7.117662724715082767e+00
2.812532067298889160e+01,7.205000000000000071e+00
2.815459966659545898e+01,7.250000000000000000e+00
2.819852042198181152e+01,7.310892184445187070e+00
2.822780799865722656e+01,7.352406895236279105e+00
2.827172303199768066e+01,7.424999999999999822e+00
2.830100679397583008e+01,7.477608840780125554e+00
2.834493136405944824e+01,7.536721979829769325e+00
2.838885521888732910e+01,7.585836134754309512e+00
2.843277645111083984e+01,7.655000000000000249e+00
2.846205830574035645e+01,7.711031662772399820e+00
2.850598931312561035e+01,7.760134948261884880e+00
2.854990625381469727e+01,7.825000000000000178e+00
2.859383130073547363e+01,7.870000000000000107e+00
2.863775277137756348e+01,7.910000000000000142e+00
2.866703534126281738e+01,7.941188636959683578e+00
2.871095776557922363e+01,7.979227403857616530e+00
2.875487852096557617e+01,8.002267005221371576e+00
2.879879856109619141e+01,8.025306964213337224e+00
2.882808327674865723e+01,8.045664711632452892e+00
2.887200593948364258e+01,8.070000000000000284e+00
2.891593170166015625e+01,8.089999999999999858e+00
2.894521307945251465e+01,8.112099754428628628e+00
2.898913455009460449e+01,8.135139001478231435e+00
2.903305792808532715e+01,8.165000000000000924e+00
2.906234192848205566e+01,8.197070716704018878e+00
2.910626792907714844e+01,8.221572372028706610e+00
2.915018534660339355e+01,8.250000000000000000e+00
2.919410824775695801e+01,8.275000000000000355e+00
2.922339510917663574e+01,8.301017595727433473e+00
2.926731514930725098e+01,8.320000000000000284e+00
2.929659461975097656e+01,8.346409021552547713e+00
2.934051895141601562e+01,8.379446868368978230e+00
2.938444280624389648e+01,8.402484920010490299e+00
2.942836642265319824e+01,8.420523090861406601e+00
2.947228693962097168e+01,8.449999999999999289e+00
2.950156784057617188e+01,8.468922559725335475e+00
2.954549384117126465e+01,8.484999999999999432e+00
2.958941531181335449e+01,8.515000000000000568e+00
2.963334035873413086e+01,8.543036097467933132e+00
2.967726016044616699e+01,8.567152257879929067e+00
2.972118592262268066e+01,8.608226640917434835e+00
2.977976059913635254e+01,8.640000000000000568e+00
2.982367038726806641e+01,8.670742316953962359e+00
2.986759614944458008e+01,8.690908256443268698e+00
2.989687824249267578e+01,8.711267195956418519e+00
2.994080066680908203e+01,8.744305962854351577e+00
2.998472356796264648e+01,8.762344428019646969e+00
3.002864527702331543e+01,8.780383625005960369e+00
3.005792379379272461e+01,8.795744444974252119e+00
3.008721208572387695e+01,8.806100276559222451e+00
3.014577460289001465e+01,8.835000000000000853e+00
3.018969702720642090e+01,8.855000000000000426e+00
3.021898150444030762e+01,8.865000000000000213e+00
3.026289987564086914e+01,8.880000000000000782e+00
3.030682444572448730e+01,8.890000000000000568e+00
3.033610582351684570e+01,8.901653553632311144e+00
3.038002824783325195e+01,8.915000000000000924e+00
3.042395186424255371e+01,8.929999999999999716e+00
3.046787309646606445e+01,8.939999999999999503e+00
3.049715828895568848e+01,8.945000000000000284e+00
3.054107904434204102e+01,8.955000000000000071e+00
3.057036375999450684e+01,8.969524246614534846e+00
3.062892627716064453e+01,8.980000000000000426e+00
3.067284846305847168e+01,8.990000000000000213e+00
3.071677327156066895e+01,8.996319648093843213e+00
3.076069617271423340e+01,9.005000000000000782e+00
3.080461931228637695e+01,9.009999999999999787e+00
3.083390045166015625e+01,9.009999999999999787e+00
3.087782192230224609e+01,9.009999999999999787e+00
3.092174363136291504e+01,9.015000000000000568e+00
3.095102763175964355e+01,9.015000000000000568e+00
3.099495387077331543e+01,9.019999999999999574e+00
3.103887629508972168e+01,9.019999999999999574e+00
3.108279776573181152e+01,9.019999999999999574e+00
3.112672257423400879e+01,9.015000000000000568e+00
3.117064452171325684e+01,9.015000000000000568e+00
3.119992613792419434e+01,9.009999999999999787e+00
3.124384975433349609e+01,9.009999999999999787e+00
3.128776979446411133e+01,9.005000000000000782e+00
3.133169412612915039e+01,9.005000000000000782e+00
3.137563753128051758e+01,8.995000000000000995e+00
3.140490269660949707e+01,8.990000000000000213e+00
3.144882249832153320e+01,8.984999999999999432e+00
3.147810459136962891e+01,8.980000000000000426e+00
3.152202844619750977e+01,8.970000000000000639e+00
3.156598567962646484e+01,8.970000000000000639e+00
3.159523534774780273e+01,8.967911401459158327e+00
3.163915634155273438e+01,8.964999999999999858e+00
3.168307971954345703e+01,8.964999999999999858e+00
3.171235966682434082e+01,8.956473547433422056e+00
3.177093911170959473e+01,8.950000000000001066e+00
3.180021023750305176e+01,8.945000000000000284e+00
3.184412908554077148e+01,8.937358263398818892e+00
3.187343859672546387e+01,8.929999999999999716e+00
3.191733789443969727e+01,8.925000000000000711e+00
3.196128296852111816e+01,8.919999999999999929e+00
3.200518202781677246e+01,8.915000000000000924e+00
3.203446388244628906e+01,8.915000000000000924e+00
3.207838869094848633e+01,8.919999999999999929e+00
3.212231183052062988e+01,8.925000000000000711e+00
3.216624593734741211e+01,8.929999999999999716e+00
3.221015524864196777e+01,8.939999999999999503e+00
3.225408315658569336e+01,8.952664743467481756e+00
3.229800391197204590e+01,8.965704391569712328e+00
3.234193491935729980e+01,8.990000000000000213e+00
3.238584923744201660e+01,9.000000000000000000e+00
3.242977428436279297e+01,8.980000000000000426e+00
3.245905613899230957e+01,8.959465000953652947e+00
3.250298285484313965e+01,8.872140336655380821e+00
3.254690337181091309e+01,8.804981641314196139e+00
3.257618737220764160e+01,8.735324241846271320e+00
3.262010455131530762e+01,8.615000000000000213e+00
3.264938974380493164e+01,8.559919893190921059e+00
3.269331359863281250e+01,8.399752288765974129e+00
3.273723483085632324e+01,8.303466288384512950e+00
3.276651573181152344e+01,8.217758028753307187e+00
3.281044006347656250e+01,8.089999999999999858e+00
3.283972430229187012e+01,7.980935533091741085e+00
3.288364362716674805e+01,7.890000000000000568e+00
3.292756676673889160e+01,7.770385514018692596e+00
3.297149181365966797e+01,7.634999999999999787e+00
3.301541423797607422e+01,7.503004720579821374e+00
3.305933833122253418e+01,7.399814037764638641e+00
3.308861947059631348e+01,7.312620398626741292e+00
3.314718341827392578e+01,7.140000000000000568e+00
3.317646694183349609e+01,7.051163006937987809e+00
3.323503303527832031e+01,6.890000000000000568e+00
3.326430749893188477e+01,6.797237136998712792e+00
3.329359436035156250e+01,6.712545298493229673e+00
3.333751344680786133e+01,6.615251889469041302e+00
3.338144207000732422e+01,6.495000000000000107e+00
3.342536139488220215e+01,6.389871969100922477e+00
3.345464682579040527e+01,6.320468243372115325e+00
3.351320981979370117e+01,6.254999999999999893e+00
3.355713033676147461e+01,6.223858808382805918e+00
3.358641839027404785e+01,6.208502849104737820e+00
3.364497923851013184e+01,6.172783353995804134e+00
3.368890118598937988e+01,6.149744301926378220e+00
3.373282647132873535e+01,6.118413599084494336e+00
3.379138445854187012e+01,6.084999999999999964e+00
3.384995055198669434e+01,6.044999999999999929e+00
3.389387631416320801e+01,6.022231838447417829e+00
3.395243906974792480e+01,6.004999999999999893e+00
3.399636363983154297e+01,5.995000000000000107e+00
3.404028034210205078e+01,6.009999999999999787e+00
3.408420753479003906e+01,6.022602517642571485e+00
3.412813186645507812e+01,6.035640377646386057e+00
3.417205953598022461e+01,6.053676537205254782e+00
3.421597409248352051e+01,6.068438632462330951e+00
3.427454447746276855e+01,6.105000000000000426e+00
3.430382466316223145e+01,6.132793977397358098e+00
3.434774541854858398e+01,6.161667262713683257e+00
3.439167094230651855e+01,6.209999999999999964e+00
3.443559432029724121e+01,6.265000000000000568e+00
3.446487617492675781e+01,6.311804754184350053e+00
3.450880050659179688e+01,6.360918053502455649e+00
3.452344250679016113e+01,6.393955010371217718e+00
3.455271840095520020e+01,6.424999999999999822e+00
3.459663748741149902e+01,6.475000000000000533e+00
3.462592124938964844e+01,6.513491405002026724e+00
3.468448543548583984e+01,6.589999999999999858e+00
3.472840952873229980e+01,6.646504541878263339e+00
3.477232933044433594e+01,6.730624880793438791e+00
3.483089470863342285e+01,6.815000000000000391e+00
3.487481737136840820e+01,6.875000000000000000e+00
3.491874051094055176e+01,6.941007820323304323e+00
3.496266078948974609e+01,7.015000000000000568e+00
3.500658321380615234e+01,7.070000000000000284e+00
3.503586649894714355e+01,7.120319004363063975e+00
3.509443712234497070e+01,7.200000000000000178e+00
3.513835668563842773e+01,7.250000000000000000e+00
3.518227839469909668e+01,7.320000000000000284e+00
3.522620368003845215e+01,7.379813432835820919e+00
3.527012562751770020e+01,7.435000000000000497e+00
3.531404590606689453e+01,7.480366568914956105e+00
3.535796999931335449e+01,7.521442468170330464e+00
3.538725519180297852e+01,7.557157451779795920e+00
3.543117499351501465e+01,7.613237566162796455e+00
3.547509789466857910e+01,7.649314665140787284e+00
3.551901721954345703e+01,7.680395298381135660e+00
3.556294417381286621e+01,7.736468302219678961e+00
3.560686564445495605e+01,7.767546967385085210e+00
3.565078639984130859e+01,7.810000000000000497e+00
3.569471240043640137e+01,7.852350157352661064e+00
3.573863625526428223e+01,7.875776511539195113e+00
3.578256034851074219e+01,7.918426159935148867e+00
3.582648158073425293e+01,7.946465560403404460e+00
3.587040090560913086e+01,7.985000000000000320e+00
3.592896270751953125e+01,8.025224942780852189e+00
3.597288894653320312e+01,8.058261849132176025e+00
3.601681256294250488e+01,8.081300066755675360e+00
3.607537651062011719e+01,8.109999999999999432e+00
3.611929774284362793e+01,8.130057341090076051e+00
3.616322016716003418e+01,8.153096152012206943e+00
3.620714521408081055e+01,8.171133654396339097e+00
3.626570749282836914e+01,8.199999999999999289e+00
3.630957078933715820e+01,8.234999999999999432e+00
3.633891773223876953e+01,8.245495195861050064e+00
3.638283872604370117e+01,8.288286960875474563e+00
3.642675995826721191e+01,8.316326323820423028e+00
3.645604348182678223e+01,8.336684627121877966e+00
3.649996519088745117e+01,8.370000000000000995e+00
3.654388642311096191e+01,8.400000000000000355e+00
3.657316899299621582e+01,8.428121900629410135e+00
3.661709451675415039e+01,8.455000000000000071e+00
3.664637517929077148e+01,8.483037383177570945e+00
3.669030022621154785e+01,8.519999999999999574e+00
3.673422074317932129e+01,8.560191922563417322e+00
3.676350331306457520e+01,8.587954605059247015e+00
3.680742645263671875e+01,8.622979042986912646e+00
3.683670830726623535e+01,8.659056315864765097e+00
3.688063263893127441e+01,8.720000000000000639e+00
3.692455506324768066e+01,8.779999999999999361e+00
3.695383620262145996e+01,8.825000000000001066e+00
3.698306822776794434e+01,8.874516713556817038e+00
3.702704167366027832e+01,8.919999999999999929e+00
3.705632424354553223e+01,8.963088403585734554e+00
3.710020446777343750e+01,9.015000000000000568e+00
3.714416742324829102e+01,9.064999999999999503e+00
3.717345428466796875e+01,9.110958324392628427e+00
3.721737480163574219e+01,9.152037955369063837e+00
3.724665713310241699e+01,9.182755167727629342e+00
3.729058527946472168e+01,9.224999999999999645e+00
3.731986737251281738e+01,9.259545107762731320e+00
3.736378455162048340e+01,9.285000000000000142e+00
3.740770506858825684e+01,9.320000000000000284e+00
3.745157241821289062e+01,9.370000000000000995e+00
3.749555492401123047e+01,9.404999999999999361e+00
3.752483820915222168e+01,9.427287151610519444e+00
3.756875729560852051e+01,9.450655174880196796e+00
3.761268091201782227e+01,9.490000000000000213e+00
3.765660238265991211e+01,9.527810242471925761e+00
3.770049262046813965e+01,9.560000000000000497e+00
3.774444937705993652e+01,9.584963521052882740e+00
3.778837490081787109e+01,9.606037623384674262e+00
3.783229756355285645e+01,9.643557531829669571e+00
3.787621879577636719e+01,9.668193696056459174e+00
3.792014217376708984e+01,9.704635108716383129e+00
3.796406602859497070e+01,9.722673270867606021e+00
3.800798749923706055e+01,9.740712514603153238e+00
3.805193138122558594e+01,9.765000000000000568e+00
3.809583520889282227e+01,9.785000000000000142e+00
3.813975930213928223e+01,9.810000000000000497e+00
3.818368220329284668e+01,9.825000000000001066e+00
3.822760891914367676e+01,9.840901840637069853e+00
3.827152705192565918e+01,9.859999999999999432e+00
3.831544709205627441e+01,9.881982690794650637e+00
3.835937571525573730e+01,9.900000000000000355e+00
3.840329670906066895e+01,9.915000000000000924e+00
3.844721961021423340e+01,9.931096461949264764e+00
3.849114322662353516e+01,9.945000000000000284e+00
3.853506660461425781e+01,9.952173016402822370e+00
3.857899022102355957e+01,9.964999999999999858e+00
3.862291097640991211e+01,9.980000000000000426e+00
3.866687011718750000e+01,9.986271368285530414e+00
3.871075630187988281e+01,9.995000000000000995e+00
3.875468254089355469e+01,1.000236499535083290e+01
3.879860210418701172e+01,1.000500000000000078e+01
3.884252619743347168e+01,1.000999999999999979e+01
3.888644838333129883e+01,1.000500000000000078e+01
3.893037080764770508e+01,1.000500000000000078e+01
3.897430372238159180e+01,1.000000000000000000e+01
3.903285861015319824e+01,9.984999999999999432e+00
3.907672023773193359e+01,9.973654006628043689e+00
3.913534545898437500e+01,9.952966406790167753e+00
3.919391584396362305e+01,9.925000000000000711e+00
3.923783230781555176e+01,9.904209880075338646e+00
3.928175520896911621e+01,9.862342703192426896e+00
3.934031844139099121e+01,9.814999999999999503e+00
3.938424301147460938e+01,9.775000000000000355e+00
3.942816472053527832e+01,9.728128531578571270e+00
3.948673439025878906e+01,9.642321841546861450e+00
3.954523086547851562e+01,9.564999999999999503e+00
3.958921647071838379e+01,9.509803781322270666e+00
3.963313841819763184e+01,9.430588789280434980e+00
3.969170522689819336e+01,9.349999999999999645e+00
3.973562979698181152e+01,9.290000000000000924e+00
3.976491355895996094e+01,9.235501037121808920e+00
3.980883145332336426e+01,9.179128460052929483e+00
3.985275316238403320e+01,9.095010728846292025e+00
3.989667439460754395e+01,9.035892640011445209e+00
3.994059991836547852e+01,8.941781346112581019e+00
3.999916100502014160e+01,8.879496936318338030e+00
4.004308366775512695e+01,8.794999999999999929e+00
4.008700037002563477e+01,8.731381604043486178e+00
4.013093280792236328e+01,8.660000000000000142e+00
4.017485713958740234e+01,8.595000000000000639e+00
4.021876263618469238e+01,8.534024771123402076e+00
4.026270222663879395e+01,8.454934314052739097e+00
4.030662584304809570e+01,8.400819941824424930e+00
4.035054993629455566e+01,8.316705927232844076e+00
4.039446973800659180e+01,8.265057460302321246e+00
4.043839311599731445e+01,8.213980735301129599e+00
4.048231744766235352e+01,8.150000000000000355e+00
4.052624130249023438e+01,8.095243187182605382e+00
4.057016825675964355e+01,8.035000000000000142e+00
4.061404705047607422e+01,7.976951577140405369e+00
4.065801000595092773e+01,7.928597382161505003e+00
4.070193600654602051e+01,7.862523246387868703e+00
4.074585771560668945e+01,7.826445090839730945e+00
4.080442500114440918e+01,7.770000000000000462e+00
4.084834098815917969e+01,7.728928333015449681e+00
4.087762451171875000e+01,7.699106027371131589e+00
4.092155385017395020e+01,7.652141426664123891e+00
4.096544456481933594e+01,7.626031995803828956e+00
4.102403616905212402e+01,7.589999999999999858e+00
4.106796121597290039e+01,7.564274355061752608e+00
4.109724473953247070e+01,7.548916028896359265e+00
4.115580105781555176e+01,7.515000000000000568e+00
4.119966697692871094e+01,7.485000000000000320e+00
4.124364590644836426e+01,7.462116682163888903e+00
4.128754544258117676e+01,7.449066351953842258e+00
4.133149743080139160e+01,7.424999999999999822e+00
4.137541842460632324e+01,7.408002884867558535e+00
4.143398213386535645e+01,7.379999999999999893e+00
4.146326661109924316e+01,7.366926946735969040e+00
4.152183055877685547e+01,7.355000000000000426e+00
4.156575179100036621e+01,7.350000000000000533e+00
4.159503650665283203e+01,7.339999999999999858e+00
4.163895630836486816e+01,7.330000000000000071e+00
4.168287944793701172e+01,7.321733501811939604e+00
4.172683238983154297e+01,7.318709915838161884e+00
4.177075338363647461e+01,7.304999999999999716e+00
4.181464624404907227e+01,7.304999999999999716e+00
4.185857105255126953e+01,7.304999999999999716e+00
4.188785338401794434e+01,7.304999999999999716e+00
4.193177556991577148e+01,7.304999999999999716e+00
4.197563648223876953e+01,7.304999999999999716e+00
4.203426098823547363e+01,7.315000000000000391e+00
4.207818341255187988e+01,7.325614524473690992e+00
4.212211608886718750e+01,7.344999999999999751e+00
4.216603302955627441e+01,7.361689753004005965e+00
4.222460699081420898e+01,7.395000000000000462e+00
4.226851868629455566e+01,7.415893853416623216e+00
4.231245040893554688e+01,7.445000000000000284e+00
4.235636949539184570e+01,7.473043011778170097e+00
4.240029191970825195e+01,7.504560246995994888e+00
4.244422554969787598e+01,7.522593457943925976e+00
4.250278520584106445e+01,7.554999999999999716e+00
4.254670310020446777e+01,7.571354727957656294e+00
4.259062027931213379e+01,7.594396189976634126e+00
4.264918637275695801e+01,7.610113127026512103e+00
4.269311308860778809e+01,7.634999999999999787e+00
4.273702716827392578e+01,7.646192900057219966e+00
4.278095245361328125e+01,7.665000000000000036e+00
4.282487607002258301e+01,7.679999999999999716e+00
4.285416221618652344e+01,7.692625229478101900e+00
4.289808368682861328e+01,7.705664592423050685e+00
4.294200849533081055e+01,7.725000000000000533e+00
4.298592591285705566e+01,7.740000000000000213e+00
4.302985382080078125e+01,7.764779343394606848e+00
4.307377648353576660e+01,7.780000000000000249e+00
4.311770224571228027e+01,7.794999999999999929e+00
4.316162395477294922e+01,7.815000000000000391e+00
4.320554327964782715e+01,7.831934484074003500e+00
4.324946498870849609e+01,7.855000000000000426e+00
4.330803108215332031e+01,7.880690596538076242e+00
4.335195612907409668e+01,7.905000000000000249e+00
4.338123559951782227e+01,7.924088524902844100e+00
4.343979787826538086e+01,7.955000000000000071e+00
4.348372101783752441e+01,7.977845766874090749e+00
4.352764868736267090e+01,7.995881911165152900e+00
4.357156825065612793e+01,8.028922134274269595e+00
4.361548876762390137e+01,8.046961948358486438e+00
4.365941429138183594e+01,8.074999999999999289e+00
4.370333743095397949e+01,8.103037647227123941e+00
4.374719834327697754e+01,8.126107124123791436e+00
4.379118204116821289e+01,8.150000000000000355e+00
4.383510398864746094e+01,8.177154284488102221e+00
4.387902569770812988e+01,8.200193362262170993e+00
4.392295098304748535e+01,8.233230736219720569e+00
4.396687293052673340e+01,8.251269937772692131e+00
4.401079583168029785e+01,8.279999999999999361e+00
4.404007649421691895e+01,8.300000000000000711e+00
4.406936430931091309e+01,8.310024080873589014e+00
4.411328721046447754e+01,8.343062681798674163e+00
4.415722012519836426e+01,8.366096156597206956e+00
4.420113182067871094e+01,8.399140282281136294e+00
4.424505519866943359e+01,8.422178671053574206e+00
4.428898596763610840e+01,8.440426292825977228e+00
4.433290147781372070e+01,8.478255728011825809e+00
4.437682867050170898e+01,8.497583983024581400e+00
4.442074728012084961e+01,8.534332665760675951e+00
4.446467065811157227e+01,8.554742024700777492e+00
4.450859427452087402e+01,8.575818511277478962e+00
4.455251550674438477e+01,8.613448489616860826e+00
4.459643745422363281e+01,8.632975060798246503e+00
4.464036035537719727e+01,8.669526034712950135e+00
4.468428349494934082e+01,8.687564609956133665e+00
4.472820925712585449e+01,8.711203061297474903e+00
4.477213263511657715e+01,8.747279944688155950e+00
4.481605291366577148e+01,8.771679858859432244e+00
4.487464022636413574e+01,8.807386271517810172e+00
4.493318772315979004e+01,8.839999999999999858e+00
4.497711396217346191e+01,8.866149270455846221e+00
4.503567147254943848e+01,8.900000000000000355e+00
4.507960629463195801e+01,8.929999999999999716e+00
4.513816380500793457e+01,8.960000000000000853e+00
4.518209338188171387e+01,8.990000000000000213e+00
4.522600483894348145e+01,9.013408039673834082e+00
4.528456854820251465e+01,9.050000000000000711e+00
4.532849335670471191e+01,9.075919320999428663e+00
4.537242770195007324e+01,9.111984955773312578e+00
4.543098306655883789e+01,9.144999999999999574e+00
4.547493004798889160e+01,9.174482511980544430e+00
4.553346276283264160e+01,9.210000000000000853e+00
4.557739019393920898e+01,9.231011229258058393e+00
4.563595128059387207e+01,9.269999999999999574e+00
4.566527247428894043e+01,9.289140142574446202e+00
4.572379517555236816e+01,9.327808692749684383e+00
4.578235793113708496e+01,9.365000000000000213e+00
4.582628130912780762e+01,9.391565696302125232e+00
4.587020826339721680e+01,9.424602188736827202e+00
4.592876791954040527e+01,9.450322334541294111e+00
4.597272443771362305e+01,9.484999999999999432e+00
4.601661920547485352e+01,9.505000000000000782e+00
4.607520747184753418e+01,9.535000000000000142e+00
4.611910867691040039e+01,9.555151876400744371e+00
4.616306972503662109e+01,9.586342742704559328e+00
4.620695519447326660e+01,9.606228662025557696e+00
4.626554894447326660e+01,9.634999999999999787e+00
4.630943965911865234e+01,9.660000000000000142e+00
4.635336327552795410e+01,9.688024653092364602e+00
4.641192650794982910e+01,9.723743056052260414e+00
4.645586156845092773e+01,9.746775581728019944e+00
4.651441383361816406e+01,9.779999999999999361e+00
4.655838298797607422e+01,9.805514746203179755e+00
4.660225868225097656e+01,9.837153824146481540e+00
4.666087675094604492e+01,9.870000000000000995e+00
4.670474529266357422e+01,9.892333698917552098e+00
4.674866795539855957e+01,9.910372299842638455e+00
4.680722904205322266e+01,9.945000000000000284e+00
4.685115385055541992e+01,9.974999999999999645e+00
4.689507699012756348e+01,9.997167822997878872e+00
4.693899917602539062e+01,1.001520670910521460e+01
4.699756312370300293e+01,1.004499999999999993e+01
4.704148602485656738e+01,1.007000000000000028e+01
4.708541154861450195e+01,1.008200052450886908e+01
4.714397406578063965e+01,1.010500000000000043e+01
4.718789935111999512e+01,1.012000000000000099e+01
4.723182225227355957e+01,1.014000000000000057e+01
4.727574729919433594e+01,1.016183260615597383e+01
4.731966280937194824e+01,1.018487483311081476e+01
4.736361551284790039e+01,1.019789850753385529e+01
4.742215633392333984e+01,1.022000000000000064e+01
4.746609902381896973e+01,1.023499999999999943e+01
4.749535703659057617e+01,1.024702770360480741e+01
4.755393218994140625e+01,1.026999999999999957e+01
4.759784197807312012e+01,1.029578525106098930e+01
4.764177298545837402e+01,1.032000000000000028e+01
4.768570137023925781e+01,1.033685556933053640e+01
4.774425697326660156e+01,1.036500000000000021e+01
4.778817796707153320e+01,1.038561728100710368e+01
4.783210062980651855e+01,1.041365600114443879e+01
4.786141300201416016e+01,1.041999999999999993e+01
4.791995811462402344e+01,1.044500000000000028e+01
4.794923210144042969e+01,1.044509024151825116e+01
4.799315547943115234e+01,1.046000000000000085e+01
4.803707671165466309e+01,1.047616789452352037e+01
4.808100986480712891e+01,1.049000000000000021e+01
4.812492322921752930e+01,1.050999999999999979e+01
4.816885852813720703e+01,1.052055407209612881e+01
4.822741603851318359e+01,1.054499999999999993e+01
4.825672268867492676e+01,1.055634500762922023e+01
4.830061817169189453e+01,1.057000000000000028e+01
4.835920810699462891e+01,1.058999999999999986e+01
4.840311169624328613e+01,1.060500000000000043e+01
4.844702601432800293e+01,1.061500000000000021e+01
4.849094772338867188e+01,1.063423242895289000e+01
4.854951667785644531e+01,1.065499999999999936e+01
4.859343171119689941e+01,1.067299043917791224e+01
4.865199661254882812e+01,1.068999999999999950e+01
4.869591569900512695e+01,1.070674852183864267e+01
4.873984146118164062e+01,1.073000000000000043e+01
4.878376603126525879e+01,1.074282330360974846e+01
4.884233069419860840e+01,1.076500000000000057e+01
4.888625931739807129e+01,1.078157662597749322e+01
4.894481277465820312e+01,1.080729990701666487e+01
4.898873877525329590e+01,1.082033689380573271e+01
4.904730248451232910e+01,1.084500000000000064e+01
4.910586857795715332e+01,1.087000000000000099e+01
4.914979124069213867e+01,1.089000000000000057e+01
4.919371461868286133e+01,1.090784893424252466e+01
4.923763751983642578e+01,1.092088751400710578e+01
4.928156137466430664e+01,1.094892556564862041e+01
4.932548999786376953e+01,1.096196130555025761e+01
4.938404774665832520e+01,1.098268244999165510e+01
4.942797660827636719e+01,1.099500000000000099e+01
4.948653125762939453e+01,1.101500000000000057e+01
4.953045892715454102e+01,1.103447680240320494e+01
4.957438492774963379e+01,1.104751382796109205e+01
4.963294124603271484e+01,1.106499999999999950e+01
4.967686820030212402e+01,1.108127223308378362e+01
4.973543000221252441e+01,1.109999999999999964e+01
4.977935266494750977e+01,1.111003004005340422e+01
4.983791804313659668e+01,1.112000000000000099e+01
4.988184165954589844e+01,1.113000000000000078e+01
4.992576360702514648e+01,1.113499999999999979e+01
4.998432970046997070e+01,1.114000000000000057e+01
5.002825284004211426e+01,1.114000000000000057e+01
5.007220506668090820e+01,1.114360370025987557e+01
5.013073706626892090e+01,1.114499999999999957e+01
5.017466402053833008e+01,1.114499999999999957e+01
5.021858596801757812e+01,1.114000000000000057e+01
5.027716159820556641e+01,1.113499999999999979e+01
5.032107281684875488e+01,1.112583015449170354e+01
5.036503219604492188e+01,1.112000000000000099e+01
5.042355823516845703e+01,1.112000000000000099e+01
5.046751165390014648e+01,1.112000000000000099e+01
5.051140332221984863e+01,1.112500000000000000e+01
5.054068040847778320e+01,1.113000000000000078e+01
5.056996846199035645e+01,1.113499999999999979e+01
5.062853312492370605e+01,1.114543976348854315e+01
5.067246079444885254e+01,1.115000000000000036e+01
5.071637964248657227e+01,1.115499999999999936e+01
5.077494502067565918e+01,1.115499999999999936e+01
5.081886577606201172e+01,1.115499999999999936e+01
5.086279320716857910e+01,1.115169027012850655e+01
5.090671157836914062e+01,1.114864947667071959e+01
5.095063424110412598e+01,1.112561082898218956e+01
5.099455904960632324e+01,1.111500000000000021e+01
5.105312252044677734e+01,1.108999999999999986e+01
5.109704399108886719e+01,1.107500000000000107e+01
5.114096498489379883e+01,1.106499999999999950e+01
5.118489170074462891e+01,1.105000000000000071e+01
5.122881317138671875e+01,1.104499999999999993e+01
5.127273845672607422e+01,1.102999999999999936e+01
5.131665945053100586e+01,1.102137651097918614e+01
5.136058783531188965e+01,1.100999999999999979e+01
5.140450668334960938e+01,1.100000000000000000e+01
5.144842815399169922e+01,1.098950779610909834e+01
5.147771191596984863e+01,1.098414967932670550e+01
5.153627395629882812e+01,1.096000000000000085e+01
5.156559276580810547e+01,1.095000000000000107e+01
5.162411952018737793e+01,1.092500000000000071e+01
5.166806554794311523e+01,1.090932646687170582e+01
5.171197199821472168e+01,1.089000000000000057e+01
5.175592136383056641e+01,1.087825441670839055e+01
5.179981255531311035e+01,1.086500000000000021e+01
5.184373569488525391e+01,1.085216157257295500e+01
5.188765907287597656e+01,1.083999999999999986e+01
5.194622087478637695e+01,1.083500000000000085e+01
5.199010658264160156e+01,1.082500000000000107e+01
5.204870724678039551e+01,1.082500000000000107e+01
5.207798767089843750e+01,1.081928760460625227e+01
5.212191224098205566e+01,1.080624988079343751e+01
5.216583776473999023e+01,1.079499999999999993e+01
5.220975828170776367e+01,1.078017284951363663e+01
5.225369381904602051e+01,1.076999999999999957e+01
5.229760289192199707e+01,1.074909510299446858e+01
5.234152984619140625e+01,1.073000000000000043e+01
5.238545083999633789e+01,1.071000000000000085e+01
5.242937207221984863e+01,1.068999999999999950e+01
5.247332024574279785e+01,1.067195384211906628e+01
5.251721763610839844e+01,1.066390243902439039e+01
5.256118535995483398e+01,1.065000000000000036e+01
5.260506677627563477e+01,1.064000000000000057e+01
5.266365981101989746e+01,1.062500000000000000e+01
5.270755362510681152e+01,1.061407050212197767e+01
5.275147509574890137e+01,1.059999999999999964e+01
5.279540205001831055e+01,1.058999999999999986e+01
5.283932447433471680e+01,1.057495601068141688e+01
5.288324737548828125e+01,1.055499999999999972e+01
5.292717528343200684e+01,1.053888136563036504e+01
5.298574090003967285e+01,1.050999999999999979e+01
5.302965927124023438e+01,1.049000000000000021e+01
5.307360363006591797e+01,1.047499999999999964e+01
5.313214349746704102e+01,1.045500000000000007e+01
5.317606687545776367e+01,1.043832713444436422e+01
5.323463010787963867e+01,1.042500000000000071e+01
5.326394176483154297e+01,1.041226455581517385e+01
5.332247185707092285e+01,1.039499999999999957e+01
5.336643314361572266e+01,1.037851027560556894e+01
5.341032052040100098e+01,1.035545394940752928e+01
5.345424008369445801e+01,1.034241369444974268e+01
5.349816632270812988e+01,1.032937678809841664e+01
5.354209375381469727e+01,1.030634054170044323e+01
5.358601355552673340e+01,1.029499999999999993e+01
5.364457821846008301e+01,1.026999999999999957e+01
5.368849658966064453e+01,1.024954200839214202e+01
5.373242306709289551e+01,1.022650522124737726e+01
5.377635264396667480e+01,1.021346998378790794e+01
5.383490753173828125e+01,1.018774748462162094e+01
5.387883257865905762e+01,1.017471007581898768e+01
5.392275667190551758e+01,1.015499999999999936e+01
5.395203876495361328e+01,1.014131321078606618e+01
5.401060128211975098e+01,1.012500000000000000e+01
5.405455422401428223e+01,1.010999999999999943e+01
5.409844875335693359e+01,1.009951803638270817e+01
5.414236974716186523e+01,1.008000000000000007e+01
5.418629336357116699e+01,1.006499999999999950e+01
5.424485683441162109e+01,1.004499999999999993e+01
5.428878235816955566e+01,1.003468492954724134e+01
5.433270359039306641e+01,1.001999999999999957e+01
5.437662672996520996e+01,1.000000000000000000e+01
5.442054843902587891e+01,9.984999999999999432e+00
5.446449255943298340e+01,9.972539936102236879e+00
5.452303957939147949e+01,9.955000000000000071e+00
5.456700301170349121e+01,9.943795269770879131e+00
5.461088275909423828e+01,9.925735045180363869e+00
5.466945266723632812e+01,9.910000000000000142e+00
5.471337223052978516e+01,9.896979829768971726e+00
5.475730276107788086e+01,9.883945115990750097e+00
5.481587362289428711e+01,9.865000000000000213e+00
5.485981082916259766e+01,9.855000000000000426e+00
5.490370392799377441e+01,9.849999999999999645e+00
5.494762372970581055e+01,9.845000000000000639e+00
5.499154973030090332e+01,9.845000000000000639e+00
5.503547358512878418e+01,9.849999999999999645e+00
5.509404397010803223e+01,9.859999999999999432e+00
5.513795971870422363e+01,9.865726462103330263e+00
5.518187999725341797e+01,9.875000000000000000e+00
5.522580742835998535e+01,9.880000000000000782e+00
5.526973295211791992e+01,9.890000000000000568e+00
5.531365084648132324e+01,9.894999999999999574e+00
5.535757398605346680e+01,9.900919364837156067e+00
5.540149736404418945e+01,9.910000000000000142e+00
5.543078017234802246e+01,9.919316198559915421e+00
5.547466087341308594e+01,9.927375843406528233e+00
5.551856756210327148e+01,9.935000000000000497e+00
5.556254839897155762e+01,9.945000000000000284e+00
5.559183096885681152e+01,9.955000000000000071e+00
5.563575601577758789e+01,9.966828238996709999e+00
5.567967844009399414e+01,9.974999999999999645e+00
5.572359967231750488e+01,9.990000000000000213e+00
5.575284528732299805e+01,1.000000000000000000e+01
5.579680728912353516e+01,1.001130260114917903e+01
5.584069108963012695e+01,1.002500000000000036e+01
5.588465285301208496e+01,1.003500000000000014e+01
5.592857646942138672e+01,1.004499999999999993e+01
5.597249531745910645e+01,1.006000000000000050e+01
5.601640200614929199e+01,1.007000000000000028e+01
5.606034159660339355e+01,1.008000000000000007e+01
5.608962297439575195e+01,1.008989485730634428e+01
5.614818811416625977e+01,1.010500000000000043e+01
5.619211339950561523e+01,1.010999999999999943e+01
5.622139644622802734e+01,1.012400815411759147e+01
5.626532149314880371e+01,1.013000000000000078e+01
5.629460263252258301e+01,1.014000000000000057e+01
5.632388448715209961e+01,1.014776404253290032e+01
5.635316729545593262e+01,1.015499999999999936e+01
5.639708781242370605e+01,1.016999999999999993e+01
5.642637228965759277e+01,1.017652015831008860e+01
5.645565056800842285e+01,1.018500000000000050e+01
5.648493361473083496e+01,1.019500000000000028e+01
5.652885556221008301e+01,1.020000000000000107e+01
5.655813813209533691e+01,1.020563717426030514e+01
5.660206127166748047e+01,1.021499999999999986e+01
5.664598536491394043e+01,1.022000000000000064e+01
5.667526364326477051e+01,1.022499999999999964e+01
5.671918344497680664e+01,1.023499999999999943e+01
5.676310729980468750e+01,1.024500000000000099e+01
5.680703067779541016e+01,1.025500000000000078e+01
5.685095691680908203e+01,1.025999999999999979e+01
5.689487838745117188e+01,1.026999999999999957e+01
5.693880176544189453e+01,1.027999999999999936e+01
5.696808385848999023e+01,1.028566435400424517e+01
5.701200747489929199e+01,1.029499999999999993e+01
5.704128646850585938e+01,1.030000000000000071e+01
5.708521246910095215e+01,1.030499999999999972e+01
5.711449527740478516e+01,1.031000000000000050e+01
5.717305994033813477e+01,1.032000000000000028e+01
5.721698236465454102e+01,1.032500000000000107e+01
5.726090598106384277e+01,1.032500000000000107e+01
5.729018688201904297e+01,1.032500000000000107e+01
5.733410930633544922e+01,1.032500000000000107e+01
5.737803316116333008e+01,1.033000000000000007e+01
5.740731501579284668e+01,1.033104877932481358e+01
5.745123863220214844e+01,1.033500000000000085e+01
5.749516105651855469e+01,1.033999999999999986e+01
5.753908228874206543e+01,1.034016522029372531e+01
5.758300805091857910e+01,1.034500000000000064e+01
5.762693095207214355e+01,1.035500000000000043e+01
5.767085409164428711e+01,1.035999999999999943e+01
5.771477532386779785e+01,1.036500000000000021e+01
5.775865411758422852e+01,1.037000000000000099e+01
5.781726646423339844e+01,1.037000000000000099e+01
5.784654283523559570e+01,1.037000000000000099e+01
5.791975355148315430e+01,1.037500000000000000e+01
5.796367192268371582e+01,1.038000000000000078e+01
5.800759506225585938e+01,1.038000000000000078e+01
5.805151867866516113e+01,1.037605307076101546e+01
5.809544301033020020e+01,1.037500000000000000e+01
5.815400671958923340e+01,1.037500000000000000e+01
5.819792842864990234e+01,1.037500000000000000e+01
5.824178814888000488e+01,1.038000000000000078e+01
5.828577303886413574e+01,1.037500000000000000e+01
5.834434390068054199e+01,1.037500000000000000e+01
5.838826107978820801e+01,1.037000000000000099e+01
5.843218398094177246e+01,1.035638572314148043e+01
5.847611379623413086e+01,1.035335061869680295e+01
5.853467202186584473e+01,1.034500000000000064e+01
5.857859587669372559e+01,1.033999999999999986e+01
5.862251877784729004e+01,1.033000000000000007e+01
5.866644215583801270e+01,1.032500000000000107e+01
5.872500181198120117e+01,1.031499999999999950e+01
5.876892900466918945e+01,1.031000000000000050e+01
5.881285095214843750e+01,1.030171919702460492e+01
5.885677385330200195e+01,1.029499999999999993e+01
5.891533541679382324e+01,1.028796147060226041e+01
5.897384738922119141e+01,1.027500000000000036e+01
5.901782107353210449e+01,1.026500000000000057e+01
5.906174516677856445e+01,1.025000000000000000e+01
5.912030982971191406e+01,1.023499999999999943e+01
5.916423511505126953e+01,1.022000000000000242e+01
5.922279906272888184e+01,1.020000000000000107e+01
5.926672220230102539e+01,1.017865480902198172e+01
5.931064558029174805e+01,1.015499999999999936e+01
5.933992362022399902e+01,1.013499999999999979e+01
5.938384795188903809e+01,1.009943530505686304e+01
5.944241237640380859e+01,1.005499999999999972e+01
5.948633575439453125e+01,1.001846160265121810e+01
5.954490017890930176e+01,9.970000000000000639e+00
5.958882164955139160e+01,9.934408959778746606e+00
5.963274550437927246e+01,9.893332935959183061e+00
5.967666935920715332e+01,9.862256926231463439e+00
5.968947124481201172e+01,9.855000000000000426e+00
5.971784424781799316e+01,9.833431681091004961e+00
5.977639889717102051e+01,9.778493109860766808e+00
5.982032251358032227e+01,9.730909806165511711e+00
5.986427831649780273e+01,9.704865651002551274e+00
5.992280793190002441e+01,9.660000000000000142e+00
5.995210742950439453e+01,9.622694847769592386e+00
5.999601531028747559e+01,9.591602770426531421e+00
6.003993654251098633e+01,9.535524044536632715e+00
6.009850120544433594e+01,9.494088524902846160e+00
6.014242291450500488e+01,9.433010275850557846e+00
6.018634629249572754e+01,9.401933695729917773e+00
6.024491095542907715e+01,9.339999999999999858e+00
6.028883409500122070e+01,9.299421595975490007e+00
6.033275938034057617e+01,9.238346684786495899e+00
6.037670898437500000e+01,9.202296330734567320e+00
6.043524384498596191e+01,9.140831386199989694e+00
6.047917461395263672e+01,9.104762058031138139e+00
6.053773117065429688e+01,9.044999999999999929e+00
6.056706357002258301e+01,9.011476646877905949e+00
6.061093688011169434e+01,8.946524211429798257e+00
6.065491414070129395e+01,8.905501513959421800e+00
6.071342635154724121e+01,8.845000000000000639e+00
6.075738763809204102e+01,8.802975109076603744e+00
6.078662729263305664e+01,8.777214725096561310e+00
6.084519147872924805e+01,8.720000000000000639e+00
6.088911557197570801e+01,8.679702937249667016e+00
6.093303823471069336e+01,8.623625634790073491e+00
6.097696471214294434e+01,8.592551735647530720e+00
6.102088546752929688e+01,8.550000000000000711e+00
6.106482839584350586e+01,8.515000000000000568e+00
6.110873103141784668e+01,8.484318360632286726e+00
6.113801193237304688e+01,8.458599289511957053e+00
6.118193840980529785e+01,8.406262904417900472e+00
6.122585964202880859e+01,8.376446998235659080e+00
6.128442144393920898e+01,8.324999999999999289e+00
6.132834434509277344e+01,8.294465835399579490e+00
6.135765957832336426e+01,8.269123551571217590e+00
6.140154623985290527e+01,8.226066898722105947e+00
6.144547295570373535e+01,8.201060461567804438e+00
6.148939180374145508e+01,8.174979257563837365e+00
6.153331685066223145e+01,8.134999999999999787e+00
6.157723999023437500e+01,8.102827341216860546e+00
6.162116384506225586e+01,8.060000000000000497e+00
6.166512203216552734e+01,8.019999999999999574e+00
6.170900702476501465e+01,7.984594439940870814e+00
6.175294232368469238e+01,7.950000000000000178e+00
6.179685354232788086e+01,7.923720525475049570e+00
6.184073066711425781e+01,7.900659093076483508e+00
6.188470315933227539e+01,7.875290625596032434e+00
6.194326233863830566e+01,7.839999999999999858e+00
6.198718857765197754e+01,7.810000000000000497e+00
6.203111147880554199e+01,7.770000000000000462e+00
6.207503104209899902e+01,7.740000000000000213e+00
6.211895775794982910e+01,7.704545324495732928e+00
6.216288089752197266e+01,7.665000000000000036e+00
6.219216251373291016e+01,7.632749988078775694e+00
6.223608422279357910e+01,7.596671673461602659e+00
6.229465222358703613e+01,7.549999999999999822e+00
6.232393264770507812e+01,7.509520074384894883e+00
6.238249516487121582e+01,7.448082516748921300e+00
6.242641735076904297e+01,7.418502372267124834e+00
6.248498296737670898e+01,7.367785208497246607e+00
6.254354381561279297e+01,7.325000000000000178e+00
6.258746862411499023e+01,7.293055933051999062e+00
6.263139176368713379e+01,7.246979161699489858e+00
6.268995547294616699e+01,7.200000000000000178e+00
6.273387908935546875e+01,7.167233215716192873e+00
6.277780199050903320e+01,7.139194640473011333e+00
6.282168030738830566e+01,7.100000000000000533e+00
6.285100626945495605e+01,7.071593591302481663e+00
6.290956997871398926e+01,7.035000000000000142e+00
6.296813535690307617e+01,6.994361395226855294e+00
6.301205587387084961e+01,6.956321643143238198e+00
6.305597949028015137e+01,6.931566851039480781e+00
6.309990429878234863e+01,6.900245809789476326e+00
6.314382767677307129e+01,6.882207519729155898e+00
6.320239186286926270e+01,6.855000000000000426e+00
6.324631261825561523e+01,6.828450039339102773e+00
6.329023599624633789e+01,6.799999999999999822e+00
6.333415913581848145e+01,6.777373220799657538e+00
6.337808489799499512e+01,6.759336122833369487e+00
6.342200899124145508e+01,6.730000000000000426e+00
6.346593117713928223e+01,6.706518525582947809e+00
6.350985574722290039e+01,6.679999999999999716e+00
6.355377697944641113e+01,6.660000000000000142e+00
6.359770822525024414e+01,6.634999999999999787e+00
6.364162802696228027e+01,6.610000000000000320e+00
6.368554830551147461e+01,6.588067900057219539e+00
6.372946786880493164e+01,6.565000000000000391e+00
6.377339506149291992e+01,6.544999999999999929e+00
6.381731772422790527e+01,6.523952531947358580e+00
6.386124110221862793e+01,6.495914216913430295e+00
6.390516495704650879e+01,6.472876165271916449e+00
6.394908523559570312e+01,6.454836325489354820e+00
6.399301218986511230e+01,6.426799823570083170e+00
6.403693151473999023e+01,6.403759506949908697e+00
6.409549546241760254e+01,6.370000000000000107e+00
6.413941764831542969e+01,6.344999999999999751e+00
6.418334507942199707e+01,6.325000000000000178e+00
6.422726631164550781e+01,6.299999999999999822e+00
6.425654721260070801e+01,6.278567256341789360e+00
6.431511020660400391e+01,6.250000000000000000e+00
6.435902976989746094e+01,6.224808664346002551e+00
6.440295100212097168e+01,6.195000000000000284e+00
6.444687676429748535e+01,6.173732119015830300e+00
6.449079942703247070e+01,6.150000000000000355e+00
6.452008271217346191e+01,6.125670195265002782e+00
6.456400442123413086e+01,6.112295973106358637e+00
6.462256669998168945e+01,6.084999999999999964e+00
6.466645979881286621e+01,6.065000000000000391e+00
6.471041202545166016e+01,6.045499725818372028e+00
6.475433826446533203e+01,6.032462866270891233e+00
6.479826045036315918e+01,6.020000000000000462e+00
6.484218335151672363e+01,6.004999999999999893e+00
6.488610529899597168e+01,5.995000000000000107e+00
6.493002867698669434e+01,5.985000000000000320e+00
6.497395277023315430e+01,5.969999999999999751e+00
6.501782894134521484e+01,5.959999999999999964e+00
6.506179881095886230e+01,5.950000000000000178e+00
6.510572338104248047e+01,5.938155353694299698e+00
6.514964485168457031e+01,5.925116112727098816e+00
6.519356632232666016e+01,5.917076915740784315e+00
6.523749399185180664e+01,5.914040721932146027e+00
6.528141474723815918e+01,5.901001120568390768e+00
6.532533717155456543e+01,5.897962283044059006e+00
6.536925816535949707e+01,5.894922754148388400e+00
6.541318297386169434e+01,5.886885177502801270e+00
6.545710492134094238e+01,5.884999999999999787e+00
6.550102710723876953e+01,5.884999999999999787e+00
6.555959367752075195e+01,5.884999999999999787e+00
6.560351467132568359e+01,5.884999999999999787e+00
6.564743852615356445e+01,5.889999999999999680e+00
6.569135880470275879e+01,5.895000000000000462e+00
6.573528337478637695e+01,5.900000000000000355e+00
6.579378747940063477e+01,5.915000000000000036e+00
6.583777093887329102e+01,5.929999999999999716e+00
6.588169360160827637e+01,5.945000000000000284e+00
6.594025874137878418e+01,5.964999999999999858e+00
6.596953773498535156e+01,5.979937416555407559e+00
6.602810359001159668e+01,5.990000000000000213e+00
6.607196950912475586e+01,6.009999999999999787e+00
6.611594557762145996e+01,6.026733346049306661e+00
6.615987014770507812e+01,6.049771123402631900e+00
6.620379567146301270e+01,6.062808387373641139e+00
6.624771738052368164e+01,6.075000000000000178e+00
6.630628204345703125e+01,6.100000000000000533e+00
6.635020613670349121e+01,6.120000000000000107e+00
6.639412784576416016e+01,6.125000000000000000e+00
6.643805146217346191e+01,6.140000000000000568e+00
6.648197650909423828e+01,6.150000000000000355e+00
6.652589774131774902e+01,6.155000000000000249e+00
6.656982183456420898e+01,6.165000000000000036e+00
6.661374282836914062e+01,6.169999999999999929e+00
6.665766716003417969e+01,6.174999999999999822e+00
6.670158886909484863e+01,6.179999999999999716e+00
6.674551105499267578e+01,6.185000000000000497e+00
6.678943514823913574e+01,6.190000000000000391e+00
6.683335971832275391e+01,6.194999999999999396e+00
6.687727880477905273e+01,6.200000000000000178e+00
6.693584418296813965e+01,6.200000000000000178e+00
6.697976851463317871e+01,6.200000000000000178e+00
6.702369213104248047e+01,6.205000000000000071e+00
6.706761503219604492e+01,6.205000000000000071e+00
6.711153721809387207e+01,6.205000000000000071e+00
6.715546393394470215e+01,6.205000000000000071e+00
6.719938588142395020e+01,6.209999999999999964e+00
6.724331164360046387e+01,6.209999999999999964e+00
6.728722810745239258e+01,6.209999999999999964e+00
6.734579706192016602e+01,6.214999999999999858e+00
6.738971805572509766e+01,6.214999999999999858e+00
6.743364191055297852e+01,6.219999999999999751e+00
6.747756433486938477e+01,6.219999999999999751e+00
6.752148818969726562e+01,6.219999999999999751e+00
6.756541180610656738e+01,6.225000000000000533e+00
6.760933399200439453e+01,6.225000000000000533e+00
6.765325641632080078e+01,6.228078106001001757e+00
6.769717979431152344e+01,6.230000000000000426e+00
6.774110317230224609e+01,6.235000000000000320e+00
6.778502368927001953e+01,6.237194459014830272e+00
6.784358978271484375e+01,6.235000000000000320e+00
6.788751173019409180e+01,6.235000000000000320e+00
6.793143820762634277e+01,6.240000000000000213e+00
6.797535872459411621e+01,6.245000000000000107e+00
6.801928186416625977e+01,6.245065444402060351e+00
6.806320285797119141e+01,6.250000000000000000e+00
6.810712742805480957e+01,6.254999999999999893e+00
6.815105032920837402e+01,6.259999999999999787e+00
6.819497203826904297e+01,6.259999999999999787e+00
6.823889398574829102e+01,6.265000000000000568e+00
6.828281831741333008e+01,6.270000000000000462e+00
6.832673907279968262e+01,6.270000000000000462e+00
6.837066650390625000e+01,6.275000000000000355e+00
6.841458845138549805e+01,6.280000000000000249e+00
6.845851111412048340e+01,6.285000000000000142e+00
6.851707482337951660e+01,6.290000000000000036e+00
6.856099796295166016e+01,6.294999999999999929e+00
6.860492134094238281e+01,6.294999999999999929e+00
6.864884376525878906e+01,6.294999999999999929e+00
6.869276690483093262e+01,6.299999999999999822e+00
6.873668909072875977e+01,6.299999999999999822e+00
6.879525279998779297e+01,6.294999999999999929e+00
6.883917427062988281e+01,6.294880906966763945e+00
6.888309955596923828e+01,6.290000000000000036e+00
6.892702126502990723e+01,6.285000000000000142e+00
6.897094583511352539e+01,6.280766617394621498e+00
6.902951002120971680e+01,6.275000000000000355e+00
6.907343077659606934e+01,6.265000000000000568e+00
6.913199901580810547e+01,6.254999999999999893e+00
6.917592382431030273e+01,6.253255728011825276e+00
6.923448419570922852e+01,6.245000000000000107e+00
6.926376557350158691e+01,6.240000000000000213e+00
6.932233214378356934e+01,6.235000000000000320e+00
6.936625504493713379e+01,6.230000000000000426e+00
6.941017842292785645e+01,6.219999999999999751e+00
6.945409965515136719e+01,6.219999999999999751e+00
6.948338460922241211e+01,6.209999999999999964e+00
6.952730464935302734e+01,6.209999999999999964e+00
6.957122707366943359e+01,6.205000000000000071e+00
6.961515378952026367e+01,6.200000000000000178e+00
6.965907621383666992e+01,6.195000000000000284e+00
6.970299744606018066e+01,6.190000000000000391e+00
6.974692106246948242e+01,6.190000000000000391e+00
6.979084587097167969e+01,6.185000000000000497e+00
6.983476734161376953e+01,6.182677387821277293e+00
6.989333152770996094e+01,6.174999999999999822e+00
6.993725371360778809e+01,6.169999999999999929e+00
6.999581599235534668e+01,6.160000000000000142e+00
7.003973841667175293e+01,6.150000000000000355e+00
7.008366441726684570e+01,6.140000000000000568e+00
7.012758278846740723e+01,6.129999999999999893e+00
7.017150735855102539e+01,6.120000000000000107e+00
7.021542882919311523e+01,6.103008058363532662e+00
7.025935220718383789e+01,6.094969721533472828e+00
7.030327606201171875e+01,6.071931715225788118e+00
7.036183786392211914e+01,6.054999999999999716e+00
7.039112091064453125e+01,6.040854155738877296e+00
7.043504452705383301e+01,6.032816031662772360e+00
7.049361300468444824e+01,6.009999999999999787e+00
7.053753614425659180e+01,5.999061725157353031e+00
7.058145952224731445e+01,5.976023412726796380e+00
7.062538385391235352e+01,5.962985599504088796e+00
7.066930484771728516e+01,5.954946117349735779e+00
7.074250960350036621e+01,5.924999999999999822e+00
7.078643345832824707e+01,5.913510442992704341e+00
7.084499740600585938e+01,5.897792413694450175e+00
7.088892316818237305e+01,5.879999999999999893e+00
7.093284416198730469e+01,5.856715780940801253e+00
7.097676944732666016e+01,5.848678356856762406e+00
7.103533029556274414e+01,5.825000000000000178e+00
7.109389591217041016e+01,5.804999999999999716e+00
7.115245676040649414e+01,5.781522101950312909e+00
7.119637989997863770e+01,5.763483739449716481e+00
7.124030280113220215e+01,5.740445127911690371e+00
7.128422498703002930e+01,5.717406241804353861e+00
7.134278988838195801e+01,5.690000000000000391e+00
7.138671469688415527e+01,5.669999999999999929e+00
7.143063545227050781e+01,5.650000000000000355e+00
7.147455954551696777e+01,5.627573492597096383e+00
7.151848316192626953e+01,5.614535321746179974e+00
7.156240320205688477e+01,5.594999999999999751e+00
7.160632920265197754e+01,5.589999999999999858e+00
7.165025210380554199e+01,5.570000000000000284e+00
7.167953419685363770e+01,5.560060914552737543e+00
7.173809814453125000e+01,5.544999999999999929e+00
7.179666519165039062e+01,5.530000000000000249e+00
7.184058761596679688e+01,5.514999999999999680e+00
7.188451075553894043e+01,5.497549113103185725e+00
7.194307279586791992e+01,5.485000000000000320e+00
7.198699498176574707e+01,5.475000000000000533e+00
7.204556322097778320e+01,5.464999999999999858e+00
7.208948349952697754e+01,5.465035405192761431e+00
7.214804649353027344e+01,5.469316930119447306e+00
7.219197058677673340e+01,5.469999999999999751e+00
7.225053286552429199e+01,5.475000000000000533e+00
7.229450321197509766e+01,5.475000000000000533e+00
7.235301852226257324e+01,5.485000000000000320e+00
7.239694261550903320e+01,5.490000000000000213e+00
7.245550847053527832e+01,5.500000000000000000e+00
7.249942779541015625e+01,5.504999999999999893e+00
7.255799245834350586e+01,5.510710011205683934e+00
7.260191750526428223e+01,5.520000000000000462e+00
7.264583969116210938e+01,5.531786429525080706e+00
7.270440506935119629e+01,5.549999999999999822e+00
7.274832725524902344e+01,5.560542654141433339e+00
7.280689692497253418e+01,5.589999999999999858e+00
7.285081648826599121e+01,5.614298095033736224e+00
7.290937900543212891e+01,5.630016808525856398e+00
7.296787428855895996e+01,5.660769139069690148e+00
7.302650141716003418e+01,5.691455581517334217e+00
7.307042598724365234e+01,5.714999999999999858e+00
7.311435103416442871e+01,5.732530756759334878e+00
7.317291188240051270e+01,5.754999999999999893e+00
7.321683716773986816e+01,5.771287788479878778e+00
7.327539968490600586e+01,5.790000000000000036e+00
7.331932210922241211e+01,5.795045180363826987e+00
7.336324572563171387e+01,5.810000000000000497e+00
7.342182016372680664e+01,5.825000000000000178e+00
7.346573448181152344e+01,5.831839087311048608e+00
7.352429461479187012e+01,5.839999999999999858e+00
7.356821894645690918e+01,5.850000000000000533e+00
7.362678456306457520e+01,5.860000000000000320e+00
7.367070698738098145e+01,5.865000000000000213e+00
7.371463036537170410e+01,5.870000000000000107e+00
7.377317428588867188e+01,5.879999999999999893e+00
7.381711626052856445e+01,5.889999999999999680e+00
7.387568259239196777e+01,5.900000000000000355e+00
7.391960239410400391e+01,5.910000000000000142e+00
7.397816681861877441e+01,5.915622973488461334e+00
7.402208566665649414e+01,5.924999999999999822e+00
7.406601428985595703e+01,5.929999999999999716e+00
7.412457966804504395e+01,5.935000000000000497e+00
7.416849994659423828e+01,5.935000000000000497e+00
7.422706484794616699e+01,5.931173882981259027e+00
7.428562879562377930e+01,5.929999999999999716e+00
7.432955121994018555e+01,5.929999999999999716e+00
7.438811540603637695e+01,5.924999999999999822e+00
7.444668054580688477e+01,5.913634012016022012e+00
7.449060177803039551e+01,5.905000000000000249e+00
7.454916453361511230e+01,5.889999999999999680e+00
7.459309029579162598e+01,5.875000000000000000e+00
7.465165257453918457e+01,5.860000000000000320e+00
7.469557905197143555e+01,5.844999999999999751e+00
7.473949909210205078e+01,5.834999999999999964e+00
7.478342247009277344e+01,5.822004911544514272e+00
7.484198594093322754e+01,5.804999999999999716e+00
7.488591647148132324e+01,5.793251954987602481e+00
7.494447374343872070e+01,5.777530577211930307e+00
7.498839592933654785e+01,5.769491678985265715e+00
7.504696059226989746e+01,5.750000000000000000e+00
7.510552453994750977e+01,5.730000000000000426e+00
7.516408848762512207e+01,5.714999999999999858e+00
7.520801138877868652e+01,5.705000000000000071e+00
7.526657676696777344e+01,5.690000000000000391e+00
7.532513928413391113e+01,5.669999999999999929e+00
7.538370370864868164e+01,5.655000000000000249e+00
7.542762637138366699e+01,5.644106883150943332e+00
7.548619103431701660e+01,5.629999999999999893e+00
7.553011393547058105e+01,5.615000000000000213e+00
7.557403659820556641e+01,5.600000000000000533e+00
7.563260436058044434e+01,5.584999999999999964e+00
7.567653059959411621e+01,5.568559081588861481e+00
7.573509144783020020e+01,5.547839381079533894e+00
7.579365253448486328e+01,5.525000000000000355e+00
7.583757877349853516e+01,5.504083138619998650e+00
7.589614152908325195e+01,5.478364446987578518e+00
7.595470619201660156e+01,5.457646806380087590e+00
7.601326775550842285e+01,5.440000000000000391e+00
7.605720138549804688e+01,5.423894359145527311e+00
7.610111141204833984e+01,5.400849366998068390e+00
7.615968275070190430e+01,5.379999999999999893e+00
7.620360636711120605e+01,5.354193925233645679e+00
7.626216554641723633e+01,5.325000000000000178e+00
7.630608868598937988e+01,5.308338062085737441e+00
7.636466526985168457e+01,5.287626358954796935e+00
7.640857291221618652e+01,5.274580154491703254e+00
7.646715641021728516e+01,5.254999999999999893e+00
7.651106238365173340e+01,5.240000000000000213e+00
7.655498266220092773e+01,5.222785089287842908e+00
7.659890675544738770e+01,5.214747150827332867e+00
7.664283084869384766e+01,5.200000000000000178e+00
7.668675851821899414e+01,5.188672992561510711e+00
7.674531984329223633e+01,5.165000000000000036e+00
7.678924345970153809e+01,5.154915478517954064e+00
7.684780597686767578e+01,5.134999999999999787e+00
7.689172840118408203e+01,5.125000000000000000e+00
7.693565535545349121e+01,5.115000000000000213e+00
7.699421644210815430e+01,5.105000000000000426e+00
7.703813719749450684e+01,5.089999999999999858e+00
7.708205890655517578e+01,5.071323192828533166e+00
7.712599611282348633e+01,5.063291769979019641e+00
7.718454766273498535e+01,5.044999999999999929e+00
7.722847008705139160e+01,5.035000000000000142e+00
7.728704619407653809e+01,5.025000000000000355e+00
7.733096861839294434e+01,5.014999999999999680e+00
7.737488794326782227e+01,5.007737643945354478e+00
7.741880583763122559e+01,4.999696612068759372e+00
7.747737097740173340e+01,4.985000000000000320e+00
7.752129435539245605e+01,4.975000000000000533e+00
7.756521701812744141e+01,4.959999999999999964e+00
7.762377834320068359e+01,4.940000000000000391e+00
7.766770172119140625e+01,4.924144553322365780e+00
7.771162056922912598e+01,4.896103998283384939e+00
7.777019095420837402e+01,4.865000000000000213e+00
7.781410717964172363e+01,4.842347296395193013e+00
7.787267565727233887e+01,4.806631538791664937e+00
7.791660261154174805e+01,4.783595083686996929e+00
7.796052670478820801e+01,4.750557184750733519e+00
7.800444483757019043e+01,4.725032305748277928e+00
7.804837155342102051e+01,4.699479412536061496e+00
7.809229350090026855e+01,4.674999999999999822e+00
7.812156915664672852e+01,4.646078342551974494e+00
7.816549277305603027e+01,4.628040124928475940e+00
7.820941495895385742e+01,4.600000000000000533e+00
7.823869824409484863e+01,4.589642848627899063e+00
7.828262424468994141e+01,4.560000000000000497e+00
7.832654690742492676e+01,4.535000000000000142e+00
7.835582900047302246e+01,4.513208239950407652e+00
7.839974927902221680e+01,4.480000000000000426e+00
7.842903637886047363e+01,4.469623775123381826e+00
7.847295522689819336e+01,4.428542665045418936e+00
7.851688027381896973e+01,4.407467753856423975e+00
7.854616189002990723e+01,4.383374660245100252e+00
7.859008359909057617e+01,4.350000000000000533e+00
7.863400983810424805e+01,4.325000000000000178e+00
7.866328668594360352e+01,4.298874067186418735e+00
7.870721316337585449e+01,4.273900386247675875e+00
7.875113725662231445e+01,4.231724721646044074e+00
7.879506301879882812e+01,4.207825262856734305e+00
7.883898043632507324e+01,4.189783987411186850e+00
7.888290643692016602e+01,4.160000000000000142e+00
7.892682743072509766e+01,4.138707443257676921e+00
7.895610833168029785e+01,4.118347876880528169e+00
7.900003099441528320e+01,4.065618458383997158e+00
7.902931523323059082e+01,4.054902722807686821e+00
7.907323455810546875e+01,3.993822091886608305e+00
7.911715960502624512e+01,3.962747126984884183e+00
7.914644265174865723e+01,3.943515008463867488e+00
7.919036817550659180e+01,3.919999999999999929e+00
7.921964979171752930e+01,3.895118496972008959e+00
7.926357436180114746e+01,3.877080849744885871e+00
7.930749535560607910e+01,3.864041414334080660e+00
7.933678174018859863e+01,3.853684524235271525e+00
7.938069796562194824e+01,3.834999999999999964e+00
7.942462015151977539e+01,3.814999999999999947e+00
7.945390319824218750e+01,3.797245255578867162e+00
7.949782466888427734e+01,3.774205965096319115e+00
7.952710938453674316e+01,3.758848437164723499e+00
7.957103157043457031e+01,3.725000000000000089e+00
7.960031771659851074e+01,3.695905254625214909e+00
7.964423537254333496e+01,3.675000000000000266e+00
7.967352199554443359e+01,3.644109484526250498e+00
7.971744155883789062e+01,3.612043487590301361e+00
7.974672770500183105e+01,3.582315101807257651e+00
7.979064297676086426e+01,3.540000000000000036e+00
7.983457207679748535e+01,3.515000000000000124e+00
7.986384916305541992e+01,3.497218248575447941e+00
7.990777254104614258e+01,3.484999999999999876e+00
7.993705606460571289e+01,3.478821734258398468e+00
7.998097944259643555e+01,3.470000000000000195e+00
8.003954696655273438e+01,3.464999999999999858e+00
8.008347320556640625e+01,3.464999999999999858e+00
8.012739229202270508e+01,3.471010156399008562e+00
8.017131233215332031e+01,3.489050139475001977e+00
8.022988343238830566e+01,3.510000000000000231e+00
8.027379870414733887e+01,3.540613809217270980e+00
8.033236527442932129e+01,3.580000000000000071e+00
8.037628865242004395e+01,3.618124001621247920e+00
8.043485784530639648e+01,3.675000000000000266e+00
8.047877240180969238e+01,3.720640154495387097e+00
8.053733682632446289e+01,3.782075863055502474e+00
8.058125853538513184e+01,3.830000000000000071e+00
8.062517976760864258e+01,3.884232887490165265e+00
8.068374443054199219e+01,3.963502050352851303e+00
8.074231314659118652e+01,4.035000000000000142e+00
8.078623390197753906e+01,4.094768012970292581e+00
8.084479880332946777e+01,4.186920656112912198e+00
8.088872432708740234e+01,4.241377074194163654e+00
8.093264150619506836e+01,4.333542188207806234e+00
8.097656869888305664e+01,4.394266045203127469e+00
8.102049136161804199e+01,4.469999999999999751e+00
8.104977297782897949e+01,4.539279038718291304e+00
8.109369516372680664e+01,4.606435042796175772e+00
8.113761758804321289e+01,4.673590110387907615e+00
8.118154358863830566e+01,4.775738025415444454e+00
8.124010682106018066e+01,4.893611448871086900e+00
8.128403282165527344e+01,4.958069522923968186e+00
8.134259319305419922e+01,5.054999999999999716e+00
8.138651728630065918e+01,5.125000000000000000e+00
8.141580343246459961e+01,5.185413775838638273e+00
8.145972251892089844e+01,5.284535429879356982e+00
8.150365018844604492e+01,5.351524963044203886e+00
8.154756760597229004e+01,5.413689857422154361e+00
8.160612964630126953e+01,5.519924423040244221e+00
8.165005517005920410e+01,5.600000000000000533e+00
8.169397354125976562e+01,5.678158735456799278e+00
8.173790025711059570e+01,5.742268739271409572e+00
8.176719260215759277e+01,5.792219917507092752e+00
8.182574748992919922e+01,5.880497818467920190e+00
8.186966753005981445e+01,5.940000000000000391e+00
8.189895129203796387e+01,5.960692010585794343e+00
8.195751571655273438e+01,6.036896860024318912e+00
8.200143647193908691e+01,6.106964094127745213e+00
8.206000423431396484e+01,6.169999999999999929e+00
8.210392451286315918e+01,6.215488162506257908e+00
8.216248893737792969e+01,6.280384917985886162e+00
8.220640826225280762e+01,6.313004243753576716e+00
8.226497650146484375e+01,6.370000000000000107e+00
8.230889797210693359e+01,6.410514520051499687e+00
8.236746358871459961e+01,6.467923540911692193e+00
8.241138696670532227e+01,6.523025653863577134e+00
8.245531320571899414e+01,6.554099513637230423e+00
8.251387357711791992e+01,6.612769472856019348e+00
8.257243680953979492e+01,6.660000000000000142e+00
8.261636018753051758e+01,6.698052475979305420e+00
8.266029214859008789e+01,6.744120473022912954e+00
8.273351573944091797e+01,6.790000000000000036e+00
8.277741336822509766e+01,6.820999666221629454e+00
8.285061764717102051e+01,6.870000000000000107e+00
8.290917897224426270e+01,6.900233650430346088e+00
8.296774435043334961e+01,6.935834108194455006e+00
8.302630829811096191e+01,6.971552143436174021e+00
8.307022976875305176e+01,6.999591350165700554e+00
8.312879514694213867e+01,7.020617489986650028e+00
8.318735837936401367e+01,7.051027108218296036e+00
8.323128318786621094e+01,7.075000000000000178e+00
8.326056385040283203e+01,7.094424443278812831e+00
8.331912708282470703e+01,7.115142693655675643e+00
8.336305046081542969e+01,7.143181027083731038e+00
8.340697121620178223e+01,7.161220675185962392e+00
8.346553874015808105e+01,7.191936960564589754e+00
8.350945925712585449e+01,7.219976634956965178e+00
8.355338335037231445e+01,7.238014567389075893e+00
8.359730243682861328e+01,7.256055028372514037e+00
8.365587306022644043e+01,7.290000000000000036e+00
8.369979381561279297e+01,7.315000000000000391e+00
8.374372029304504395e+01,7.337846311573124503e+00
8.378764081001281738e+01,7.355885866196175904e+00
8.383156514167785645e+01,7.373923751847789809e+00
8.389012813568115234e+01,7.400000000000000355e+00
8.391941189765930176e+01,7.410000238424490959e+00
8.397797513008117676e+01,7.441437631127217678e+00
8.402189683914184570e+01,7.458757927614324323e+00
8.406582045555114746e+01,7.483592103380860117e+00
8.410974144935607910e+01,7.509999999999999787e+00
8.415366911888122559e+01,7.525000000000000355e+00
8.419758653640747070e+01,7.550912808163654510e+00
8.424151611328125000e+01,7.573948215435233777e+00
8.428545045852661133e+01,7.591981021863004386e+00
8.432935810089111328e+01,7.610000000000000320e+00
8.437327980995178223e+01,7.634999999999999787e+00
8.440256047248840332e+01,7.640000000000000568e+00
8.444648456573486328e+01,7.651463975777226700e+00
8.447576737403869629e+01,7.651822592566101200e+00
8.453433203697204590e+01,7.679999999999999716e+00
8.457825469970703125e+01,7.695000000000000284e+00
8.462217855453491211e+01,7.709999999999999964e+00
8.466610074043273926e+01,7.726655937820376074e+00
8.472466301918029785e+01,7.740000000000000213e+00
8.476858425140380859e+01,7.750828266933695865e+00
8.481250739097595215e+01,7.775000000000000355e+00
8.485643243789672852e+01,7.786490117540472156e+00
8.490035533905029297e+01,7.805000000000000604e+00
8.494427537918090820e+01,7.822568605011563037e+00
8.498819899559020996e+01,7.831213580659005302e+00
8.503212285041809082e+01,7.855000000000000426e+00
8.507604598999023438e+01,7.871683236773717063e+00
8.511997056007385254e+01,7.894720937440397712e+00
8.517853140830993652e+01,7.910440597954366382e+00
8.522245717048645020e+01,7.938477778837442322e+00
8.526634621620178223e+01,7.950000000000000178e+00
8.532494068145751953e+01,7.969999999999999751e+00
8.538350772857666016e+01,7.985000000000001208e+00
8.544207549095153809e+01,8.000000000000000000e+00
8.550063753128051758e+01,8.009999999999999787e+00
8.554456472396850586e+01,8.019999999999999574e+00
8.560311794281005859e+01,8.015000000000000568e+00
8.564704346656799316e+01,7.967630888804119849e+00
8.569096660614013672e+01,7.873107953461758513e+00
8.573489141464233398e+01,7.798696833873736800e+00
8.577881550788879395e+01,7.713506937821857257e+00
8.582273507118225098e+01,7.578305915170588491e+00
8.586665940284729004e+01,7.493116849057053663e+00
8.591058111190795898e+01,7.367337036860426736e+00
8.595450496673583984e+01,7.295184774575018238e+00
8.599843025207519531e+01,7.233526571775981573e+00
8.604235148429870605e+01,7.150000000000000355e+00
8.608627486228942871e+01,7.068724489795918942e+00
8.613019752502441406e+01,6.980000000000000426e+00
8.617412281036376953e+01,6.915000000000000036e+00
8.621804213523864746e+01,6.842258725920274287e+00
8.626196646690368652e+01,6.753830647084068772e+00
8.632053089141845703e+01,6.679999999999999716e+00
8.636445713043212891e+01,6.615044583253862243e+00
8.640838241577148438e+01,6.568969816898722947e+00
8.646694016456604004e+01,6.515000000000000568e+00
8.651086187362670898e+01,6.464999999999999858e+00
8.655474591255187988e+01,6.429999999999999716e+00
8.659870910644531250e+01,6.399296647751657297e+00
8.662798976898193359e+01,6.354288558281478316e+00
8.668655228614807129e+01,6.297139757772267643e+00
8.673048019409179688e+01,6.265000000000000568e+00
8.675975775718688965e+01,6.245172615215888179e+00
8.681832122802734375e+01,6.235000000000000320e+00
8.686224865913391113e+01,6.219999999999999751e+00
8.690613842010498047e+01,6.213362897265335860e+00
8.695009303092956543e+01,6.195340223636841337e+00
8.699401569366455078e+01,6.185000000000000497e+00
8.703793764114379883e+01,6.179999999999999716e+00
8.709650397300720215e+01,6.165000000000000036e+00
8.714042544364929199e+01,6.150000000000000355e+00
8.718435144424438477e+01,6.134999999999999787e+00
8.722827386856079102e+01,6.125569357684421234e+00
8.727219414710998535e+01,6.120000000000000107e+00
8.730147624015808105e+01,6.115000000000000213e+00
8.734540033340454102e+01,6.115000000000000213e+00
8.738932275772094727e+01,6.120000000000000107e+00
8.743324875831604004e+01,6.119999999999999218e+00
8.747716856002807617e+01,6.125000000000000000e+00
8.750645208358764648e+01,6.129999999999999893e+00
8.755037617683410645e+01,6.129999999999999893e+00
8.759429645538330078e+01,6.134999999999999787e+00
8.763822126388549805e+01,6.134999999999999787e+00
8.768214249610900879e+01,6.140000000000000568e+00
8.771142411231994629e+01,6.140000000000000568e+00
8.775534987449645996e+01,6.145000000000000462e+00
8.778462839126586914e+01,6.155000000000000249e+00
8.782855272293090820e+01,6.160000000000000142e+00
8.787247729301452637e+01,6.168467526584330507e+00
8.791640114784240723e+01,6.174999999999999822e+00
8.796032595634460449e+01,6.179999999999999716e+00
8.798960638046264648e+01,6.189903082755168207e+00
8.803352928161621094e+01,6.195000000000000284e+00
8.806281352043151855e+01,6.200000000000000178e+00
8.810673499107360840e+01,6.205000000000000071e+00
8.813601803779602051e+01,6.211697303483298072e+00
8.817994546890258789e+01,6.225000000000000533e+00
8.820922327041625977e+01,6.235094769216098065e+00
8.825314688682556152e+01,6.254999999999999893e+00
8.828242874145507812e+01,6.265000000000000568e+00
8.831170916557312012e+01,6.283851655818610382e+00
8.835563230514526367e+01,6.299999999999999822e+00
8.839955472946166992e+01,6.320000000000000284e+00
8.844347953796386719e+01,6.339999999999999858e+00
8.847276163101196289e+01,6.358325465512719710e+00
8.851668763160705566e+01,6.376362444269603635e+00
8.856060409545898438e+01,6.409404191402617634e+00
8.860453128814697266e+01,6.432440635132557816e+00
8.864845395088195801e+01,6.455479329582299641e+00
8.867773294448852539e+01,6.476679462114349306e+00
8.872165799140930176e+01,6.509999999999999787e+00
8.876558423042297363e+01,6.541914264597191497e+00
8.879486370086669922e+01,6.562274396204372806e+00
8.883878588676452637e+01,6.585313289781126400e+00
8.888270926475524902e+01,6.628351611672706589e+00
8.892663407325744629e+01,6.656389233263398708e+00
8.897055482864379883e+01,6.693857762731260763e+00
8.901448035240173340e+01,6.719932290673278352e+00
8.905840182304382324e+01,6.745505435819187490e+00
8.911696529388427734e+01,6.787447188975251677e+00
8.914624357223510742e+01,6.806584531387835924e+00
8.920480871200561523e+01,6.839999999999999858e+00
8.926337146759033203e+01,6.875000000000000000e+00
8.930729818344116211e+01,6.891057174192933843e+00
8.935121726989746094e+01,6.915000000000000036e+00
8.939514231681823730e+01,6.927135091316579896e+00
8.943906593322753906e+01,6.940000000000000391e+00
8.948298668861389160e+01,6.968212931836062829e+00
8.954155302047729492e+01,6.990000000000000213e+00
8.957083225250244141e+01,7.004290124928476580e+00
8.961475634574890137e+01,7.017328159645233931e+00
8.965867996215820312e+01,7.035366330496149345e+00
8.970260143280029297e+01,7.054999999999999716e+00
8.974652481079101562e+01,7.076443898717276859e+00
8.979044580459594727e+01,7.105000000000000426e+00
8.983437228202819824e+01,7.125000000000000000e+00
8.987829160690307617e+01,7.140560416766010832e+00
8.992221808433532715e+01,7.168597296395193830e+00
8.996613955497741699e+01,7.188273013375295228e+00
9.001006197929382324e+01,7.214999999999999858e+00
9.003932332992553711e+01,7.225044584316811402e+00
9.009790682792663574e+01,7.250752926590849690e+00
9.014183330535888672e+01,7.280000000000000249e+00
9.017111659049987793e+01,7.294148010395059778e+00
9.021503877639770508e+01,7.312186963570475484e+00
9.025896215438842773e+01,7.330225300400534216e+00
9.030288434028625488e+01,7.358264150493539546e+00
9.034680747985839844e+01,7.376302601149179239e+00
9.039073109626770020e+01,7.400000000000000355e+00
9.043465352058410645e+01,7.427379476419817550e+00
9.047857689857482910e+01,7.445417828958348139e+00
9.052249884605407715e+01,7.469999999999999751e+00
9.055178141593933105e+01,7.492631070738859478e+00
9.059570431709289551e+01,7.516854108053979466e+00
9.063962578773498535e+01,7.544999999999999929e+00
9.068354725837707520e+01,7.575865201220675083e+00
9.072747230529785156e+01,7.595970126123548383e+00
9.077139425277709961e+01,7.624009155063895093e+00
9.081531715393066406e+01,7.637047730307076954e+00
9.085924124717712402e+01,7.650085711560928203e+00
9.091780471801757812e+01,7.669999999999999929e+00
9.096172642707824707e+01,7.674999999999999822e+00
9.102029109001159668e+01,7.685000000000000497e+00
9.106421399116516113e+01,7.690000000000000391e+00
9.112278079986572266e+01,7.690000000000000391e+00
9.116670155525207520e+01,7.690000000000000391e+00
9.122526574134826660e+01,7.685000000000000497e+00
9.126918935775756836e+01,7.679999999999999716e+00
9.132775306701660156e+01,7.674170322334541439e+00
9.137167525291442871e+01,7.671131297236725821e+00
9.141559910774230957e+01,7.668093245595212437e+00
9.145952224731445312e+01,7.665000000000000036e+00
9.150344371795654297e+01,7.660000000000000142e+00
9.156200861930847168e+01,7.660000000000000142e+00
9.160593175888061523e+01,7.650000000000000355e+00
9.166449618339538574e+01,7.650000000000000355e+00
9.170841765403747559e+01,7.645000000000000462e+00
9.176698303222656250e+01,7.640000000000000568e+00
9.182554721832275391e+01,7.634999999999999787e+00
9.186946988105773926e+01,7.629999999999999893e+00
9.191339278221130371e+01,7.621990129226074551e+00
9.197195601463317871e+01,7.620000000000000107e+00
9.201588034629821777e+01,7.613233835590310861e+00
9.205980277061462402e+01,7.610000000000001208e+00
9.211836647987365723e+01,7.605000000000000426e+00
9.217693018913269043e+01,7.594999999999999751e+00
9.223549199104309082e+01,7.589999999999999858e+00
9.229405903816223145e+01,7.584999999999999964e+00
9.235262274742126465e+01,7.580000000000000071e+00
9.239654684066772461e+01,7.575000000000000178e+00
9.244047045707702637e+01,7.570000000000000284e+00
9.249903273582458496e+01,7.565000000000000391e+00
9.254295587539672852e+01,7.560000000000000497e+00
9.258687782287597656e+01,7.560000000000000497e+00
9.263079905509948730e+01,7.560000000000000497e+00
9.267472100257873535e+01,7.560000000000000497e+00
9.271864700317382812e+01,7.560000000000000497e+00
9.276257038116455078e+01,7.554999999999999716e+00
9.280648970603942871e+01,7.549999999999999822e+00
9.285041546821594238e+01,7.549999999999999822e+00
9.289433860778808594e+01,7.547462985480294151e+00
9.293826103210449219e+01,7.549999999999999822e+00
9.298218536376953125e+01,7.549999999999998934e+00
9.304075002670288086e+01,7.549999999999999822e+00
9.309931159019470215e+01,7.554999999999999716e+00
9.315780639648437500e+01,7.554999999999999716e+00
9.321640872955322266e+01,7.560000000000000497e+00
9.325833129882812500e+01,7.565000000000000391e+00


==> data/vel_profile_cut_in.csv <==
space, lim, ref, opt
0.000000000000000000e+00,1.348932593324200724e+01,6.635054773681711815e+00,8.937680823377835537e+00
1.000000000000000000e+00,1.348932593324200724e+01,6.440985080237568994e+00,8.797823513108886218e+00
2.000000000000000000e+00,1.348932593324200724e+01,6.240686606890113453e+00,8.655742918046087198e+00
3.000000000000000000e+00,1.348932593324200724e+01,6.033510365484995752e+00,8.511330126234316396e+00
4.000000000000000000e+00,1.348932593324200724e+01,5.818685201962057185e+00,8.364467064707993060e+00
5.000000000000000000e+00,1.348932593324200724e+01,5.595282728735750943e+00,8.215025385957879678e+00
6.000000000000000000e+00,1.348932593324200724e+01,5.362168066046403503e+00,8.062865174482860553e+00
7.000000000000000000e+00,1.348932593324200724e+01,5.117928630475398144e+00,7.907833436639101876e+00
8.000000000000000000e+00,1.348932593324200724e+01,4.860767601068168631e+00,7.749762327780332249e+00
9.000000000000000000e+00,1.348932593324200724e+01,4.588337789362043395e+00,7.588467058695864687e+00
1.000000000000000000e+01,1.348932593324200724e+01,4.303868309007282456e+00,7.423743407617010348e+00
1.100000000000000000e+01,1.348932593324200724e+01,4.021060245141713452e+00,7.255364743193148946e+00
1.200000000000000000e+01,1.348932593324200724e+01,3.742090718355534751e+00,7.083078435854468502e+00
1.300000000000000000e+01,1.348932593324200724e+01,3.470136607098092352e+00,6.906601497003627799e+00
1.400000000000000000e+01,1.348932593324200724e+01,3.209791671173205074e+00,6.725615233275758165e+00
1.500000000000000000e+01,1.348932593324200724e+01,2.967565145539469373e+00,6.539758630326561573e+00
1.600000000000000000e+01,1.348932593324200724e+01,2.752306893314589331e+00,6.348627497689396826e+00
1.700000000000000000e+01,1.348932593324200724e+01,2.575149225692438648e+00,6.151742518638031676e+00
1.800000000000000000e+01,1.348932593324200724e+01,2.448291452528500667e+00,5.948556119940342057e+00
1.900000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.738428601814051788e+00
2.000000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.520605384272863070e+00
2.100000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.294187537434180690e+00
2.200000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,5.058079543306376991e+00
2.300000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.810950175470675383e+00
2.400000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.551126241651259896e+00
2.500000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,4.276468951646825722e+00
2.600000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.984171728369047205e+00
2.700000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.670430231962290346e+00
2.800000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,3.329870700516919690e+00
2.900000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.954480749247654359e+00
3.000000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.531394560475462630e+00
3.100000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212489834070190e+00
3.200000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212273685406778e+00
3.300000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382212061592122065e+00
3.400000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382211852619540604e+00
3.500000000000000000e+01,2.382211353129791487e+00,2.382211353129791487e+00,2.382211645846794124e+00
3.600000000000000000e+01,1.348932593324200724e+01,2.514371551927210735e+00,2.514371451511359545e+00
3.700000000000000000e+01,1.348932593324200724e+01,2.698901225435066831e+00,2.698900843995433618e+00
3.800000000000000000e+01,1.348932593324200724e+01,2.922296431268337713e+00,2.922295884977028191e+00
3.900000000000000000e+01,1.348932593324200724e+01,3.172526122002803373e+00,3.172525508205347400e+00
4.000000000000000000e+01,1.348932593324200724e+01,3.440277319626539043e+00,3.440276710254458692e+00
4.100000000000000000e+01,1.348932593324200724e+01,3.718874194275668010e+00,3.688385738121089386e+00
4.200000000000000000e+01,1.348932593324200724e+01,4.003715095672429669e+00,3.918544067598371150e+00
4.300000000000000000e+01,1.348932593324200724e+01,4.291685257976361356e+00,4.134187975238349466e+00
4.400000000000000000e+01,1.348932593324200724e+01,4.580692646361192999e+00,4.337711066551347194e+00
4.500000000000000000e+01,1.348932593324200724e+01,4.853577141458888633e+00,4.530861618351583964e+00
4.600000000000000000e+01,1.348932593324200724e+01,5.111119148841978266e+00,4.714984461815090455e+00
4.700000000000000000e+01,1.348932593324200724e+01,5.355683981630744661e+00,4.891144014104682469e+00
4.800000000000000000e+01,1.348932593324200724e+01,5.589080874406219479e+00,5.060200742612118496e+00
4.900000000000000000e+01,1.348932593324200724e+01,5.812731243418422622e+00,5.222862548301927532e+00
5.000000000000000000e+01,1.348932593324200724e+01,6.027776451540738378e+00,5.379720493928195069e+00
5.100000000000000000e+01,1.348932593324200724e+01,6.235149769056601343e+00,5.531274367716219054e+00
5.200000000000000000e+01,1.348932593324200724e+01,6.435626108246306210e+00,5.677951424895577581e+00
5.300000000000000000e+01,1.348932593324200724e+01,6.629857404312171631e+00,5.820120418893152348e+00
5.400000000000000000e+01,1.348932593324200724e+01,6.818398412628123850e+00,5.958102299697618953e+00
5.500000000000000000e+01,1.348932593324200724e+01,7.001725922162462368e+00,6.092178503105011522e+00
5.600000000000000000e+01,1.348932593324200724e+01,7.180253332960333523e+00,6.222597465420838247e+00
5.700000000000000000e+01,1.348932593324200724e+01,7.354341898089642449e+00,6.349579808980739593e+00
5.800000000000000000e+01,1.348932593324200724e+01,7.524309519573856520e+00,6.473322517059857617e+00
5.900000000000000000e+01,1.348932593324200724e+01,7.690437720008492128e+00,6.594002329964276043e+00
6.000000000000000000e+01,1.348932593324200724e+01,7.852977232778725281e+00,6.711778533570597283e+00
6.100000000000000000e+01,1.348932593324200724e+01,8.012152531897438479e+00,6.826795268632576352e+00
6.200000000000000000e+01,1.348932593324200724e+01,8.168165537768654616e+00,6.939183458223355139e+00
6.300000000000000000e+01,1.348932593324200724e+01,8.321198675285291557e+00,7.049062428058779695e+00
6.400000000000000000e+01,1.348932593324200724e+01,8.471417417653817949e+00,7.156541277695038339e+00
6.500000000000000000e+01,1.348932593324200724e+01,8.618972418000641511e+00,7.261720048040074538e+00
6.600000000000000000e+01,1.348932593324200724e+01,8.764001307684681663e+00,7.364690721106574856e+00
6.700000000000000000e+01,1.348932593324200724e+01,8.906630222961535281e+00,7.465538080653829844e+00
6.800000000000000000e+01,1.348932593324200724e+01,9.046975108592631543e+00,7.564340456740114682e+00
6.900000000000000000e+01,1.348932593324200724e+01,9.185142837031806451e+00,7.661170372821871410e+00
7.000000000000000000e+01,1.348932593324200724e+01,9.321232174146997451e+00,7.756095110589221520e+00
7.100000000000000000e+01,1.348932593324200724e+01,9.455334616468620723e+00,7.849177204997470625e+00
7.200000000000000000e+01,1.348932593324200724e+01,9.587535120279753187e+00,7.940474879776462380e+00
7.300000000000000000e+01,1.348932593324200724e+01,9.717912739169094039e+00,8.030042431950544568e+00
7.400000000000000000e+01,1.348932593324200724e+01,9.846541183728154678e+00,8.117930572488072372e+00
7.500000000000000000e+01,1.348932593324200724e+01,9.973489314719135024e+00,8.204186729049723681e+00
7.600000000000000000e+01,1.348932593324200724e+01,1.009882157914089795e+01,8.288855315864671169e+00
7.700000000000000000e+01,1.348932593324200724e+01,1.022259839707992057e+01,8.371977974990642224e+00
7.800000000000000000e+01,1.348932593324200724e+01,1.034487650597609587e+01,8.453593792575027521e+00
7.900000000000000000e+01,1.348932593324200724e+01,1.046570926790204936e+01,8.533739493203739812e+00
8.000000000000000000e+01,1.348932593324200724e+01,1.058514694460435379e+01,8.612449614981938950e+00
8.100000000000000000e+01,1.348932593324200724e+01,1.070323694435038142e+01,8.689756667619963793e+00
8.200000000000000000e+01,1.348932593324200724e+01,1.082002404403799467e+01,8.765691275485824718e+00
8.300000000000000000e+01,1.348932593324200724e+01,1.093555058953479175e+01,8.840282307322070210e+00
8.400000000000000000e+01,1.348932593324200724e+01,1.104985667680178629e+01,8.913556994101377029e+00
8.500000000000000000e+01,1.348932593324200724e+01,1.116298031600918605e+01,8.985541036305065177e+00
8.600000000000000000e+01,1.348932593324200724e+01,1.127495758055809283e+01,9.056258701746315865e+00
8.700000000000000000e+01,1.348932593324200724e+01,1.138582274267235483e+01,9.125732914920741123e+00
8.800000000000000000e+01,1.348932593324200724e+01,1.149560839701204351e+01,9.193985338747356906e+00
8.900000000000000000e+01,1.348932593324200724e+01,1.160434557357808849e+01,9.261036449459863817e+00
9.000000000000000000e+01,1.348932593324200724e+01,1.171206384102146103e+01,9.326905605318978942e+00
9.100000000000000000e+01,1.348932593324200724e+01,1.181879140133596984e+01,9.391611109739232077e+00
9.200000000000000000e+01,1.348932593324200724e+01,1.192455517679770693e+01,9.455170269356379720e+00
9.300000000000000000e+01,1.348932593324200724e+01,1.202938088991379928e+01,9.517599447502956167e+00
9.400000000000000000e+01,1.348932593324200724e+01,1.213329313705596846e+01,9.578914113508234962e+00
9.500000000000000000e+01,1.348932593324200724e+01,1.223631545637852724e+01,9.639128888193953415e+00
9.600000000000000000e+01,1.348932593324200724e+01,1.233847039055427253e+01,9.698257585897710698e+00
9.700000000000000000e+01,1.348932593324200724e+01,1.243977954480380888e+01,9.756313253321206247e+00
9.800000000000000000e+01,1.348932593324200724e+01,1.254026364064312205e+01,9.813308205469846612e+00
9.900000000000000000e+01,1.348932593324200724e+01,1.263994256572957298e+01,9.869254058923136341e+00
1.000000000000000000e+02,1.348932593324200724e+01,1.273883542014721115e+01,9.924161762651250385e+00
1.010000000000000000e+02,1.348932593324200724e+01,1.283696055943765657e+01,9.978041626571853229e+00
1.020000000000000000e+02,1.348932593324200724e+01,1.293433563465209346e+01,1.003090334802223538e+01
1.030000000000000000e+02,1.348932593324200724e+01,1.303097762967278506e+01,1.008275603630492157e+01
1.040000000000000000e+02,1.348932593324200724e+01,1.312690289602836735e+01,1.013360823544976164e+01
1.050000000000000000e+02,1.348932593324200724e+01,1.322212718540573384e+01,1.018346794532197741e+01
1.060000000000000000e+02,1.348932593324200724e+01,1.331666568004218831e+01,1.023234264119349213e+01
1.070000000000000000e+02,1.348932593324200724e+01,1.341053302116447732e+01,1.028023929188394447e+01
1.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.032716437656794994e+01
1.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.037312731028481316e+01
1.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.041815527310608580e+01
1.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.046227428993890918e+01
1.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.050550929673705269e+01
1.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.054788420190077325e+01
1.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.058942194328596109e+01
1.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.063014454120025221e+01
1.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.067007314772599003e+01
1.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.070922809267636033e+01
1.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.074762892646127099e+01
1.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.078529446011309112e+01
1.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.082224280269875116e+01
1.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.085849139632365201e+01
1.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.089405704891401960e+01
1.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.092895596494745725e+01
1.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.096320377428631154e+01
1.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.099681555925490173e+01
1.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.102980588008940011e+01
1.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.106218879887814843e+01
1.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.109397790210022272e+01
1.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.112518632186109357e+01
1.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.115582675591607398e+01
1.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.118591148656486922e+01
1.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.121545239849387876e+01
1.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.124446099563678381e+01
1.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.127294841711846907e+01
1.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.130092545234225021e+01
1.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.132840255527582229e+01
1.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.135538985798713618e+01
1.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.138189718347759261e+01
1.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.140793405785642811e+01
1.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.143350972189697856e+01
1.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.145863314201254823e+01
1.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.148331302068693560e+01
1.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.150755780639217285e+01
1.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.153137570302376069e+01
1.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.155477467888160348e+01
1.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.157776247522289204e+01
1.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.160034661441142312e+01
1.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.162253440768619583e+01
1.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.164433296257059958e+01
1.500000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.166574918994213661e+01
1.510000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.168678981078128665e+01
1.520000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.170746136261694836e+01
1.530000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.172777020568477546e+01
1.540000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.174772252881368750e+01
1.550000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.176732435505489249e+01
1.560000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.178658154706684691e+01
1.570000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.180549981226878842e+01
1.580000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.182408470777466292e+01
1.590000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.184234164511860854e+01
1.600000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.186027589478244515e+01
1.610000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.187789259053501567e+01
1.620000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.189519673359267138e+01
1.630000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.191219319660960885e+01
1.640000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.192888672750629731e+01
1.650000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.194528195314376084e+01
1.660000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.196138338285101277e+01
1.670000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.197719541181256808e+01
1.680000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.199272232432255336e+01
1.690000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.200796829691155843e+01
1.700000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.202293740135207045e+01
1.710000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.203763360754798839e+01
1.720000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.205206078631343125e+01
1.730000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.206622271204576258e+01
1.740000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.208012306529750468e+01
1.750000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.209376543525156222e+01
1.760000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.210715332210394557e+01
1.770000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.212029013935797117e+01
1.780000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.213317921603369243e+01
1.790000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.214582379879615459e+01
1.800000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.215822705400584525e+01
1.810000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.217039206969458576e+01
1.820000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.218232185746989771e+01
1.830000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.219401935435077533e+01
1.840000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.220548742453761015e+01
1.850000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.221672886111890222e+01
1.860000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.222774638771725719e+01
1.870000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.223854266007704616e+01
1.880000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.224912026759599115e+01
1.890000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.225948173480283288e+01
1.900000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.226962952278312358e+01
1.910000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.227956603055511309e+01
1.920000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.228929359639757912e+01
1.930000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.229881449913137992e+01
1.940000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.230813095935642210e+01
1.950000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.231724514064565490e+01
1.960000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.232615915069763091e+01
1.970000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.233487504244909694e+01
1.980000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.234339481514902381e+01
1.990000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235172041539540189e+01
2.000000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.235985373813608135e+01
2.010000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.236779662763488297e+01
2.020000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.237555087840411971e+01
2.030000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.238311823610466966e+01
2.040000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239050039841463402e+01
2.050000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.239769901586760703e+01
2.060000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.240471569266152585e+01
2.070000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241155198743901167e+01
2.080000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.241820941404010092e+01
2.090000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.242468944222819438e+01
2.100000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243099349839004653e+01
2.110000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.243712296621055025e+01
2.120000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244307918732305929e+01
2.130000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.244886346193595017e+01
2.140000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245447704943609146e+01
2.150000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.245992116896986523e+01
2.160000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.246519700000234820e+01
2.170000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247030568285524055e+01
2.180000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.247524831922409838e+01
2.190000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248002597267539926e+01
2.200000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248463966912395229e+01
2.210000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.248909039729113069e+01
2.220000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249337910914439398e+01
2.230000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.249750672031854215e+01
2.240000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250147411051910140e+01
2.250000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250528212390826610e+01
2.260000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.250893156947375573e+01
2.270000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251242322138094742e+01
2.280000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251575781930864473e+01
2.290000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.251893606876877385e+01
2.300000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252195864141034853e+01
2.310000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252482617530796638e+01
2.320000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.252753927523512800e+01
2.330000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253009851292262944e+01
2.340000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253250442730226588e+01
2.350000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253475752473609539e+01
2.360000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253685827923145446e+01
2.370000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.253880713264193858e+01
2.380000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254060449485452722e+01
2.390000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254225074396303619e+01
2.400000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254374622642805015e+01
2.410000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254509125722348450e+01
2.420000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254628611996991339e+01
2.430000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254733106705478107e+01
2.440000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254822631973961933e+01
2.450000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254897206825435596e+01
2.460000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.254956847187881230e+01
2.470000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255001565901145888e+01
2.480000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255031372722549143e+01
2.490000000000000000e+02,1.348932593324200724e+01,1.348932593324200724e+01,1.255046274331228950e+01


==> data/vp_sim_max_tc.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130396149e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130438249e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130422795e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130413735e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130473243e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130416578e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130626898e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545131528577e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545133396594e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103972659614992047e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103762201334092197e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103347049285244630e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.102726854002735202e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.101901036314546545e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.100868785063543598e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.099629053774501664e+01
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.098180556234879823e+01
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.096521760945986834e+01
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.094650884389157142e+01
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.092565883038546914e+01
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.090264444037895331e+01
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.087743974442796713e+01
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.085001588912348502e+01
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.082034095714083755e+01
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.078837980883404057e+01
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.075409390352735883e+01
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.071744109835681691e+01
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.067837542216732061e+01
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.063684682156657502e+01
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.059280087576351725e+01
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.054617847626171745e+01
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.049691546681954613e+01
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.044494223830651158e+01
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.039018327215154081e+01
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.033255662495962923e+01
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.027197334552459829e+01
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.020833681383278524e+01
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.014154198966500076e+01
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.007147455597219654e+01
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.998009939207712193e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.921012185094857827e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.840332663695120274e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.755808571858723965e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.667261193838312394e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.574493871562493652e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.477289624167578808e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.375408341009860536e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.268583452333480466e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.156517955381593410e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.038879638649628845e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103214400180013399e+01,8.915295299803796425e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.091765050344112176e+01,8.785343690706513442e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.080193044709356975e+01,8.648546851003681368e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.068494339779786451e+01,8.504359274271422464e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.056664664366638817e+01,8.357864943282837800e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.044699501192218882e+01,8.208997527506717518e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.032594066534873889e+01,8.057646244867452623e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.020343287653635933e+01,7.903674861719407474e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.007941777688782103e+01,7.746918610465746369e+00
3.000000000000000000e+01,1.103978545130310351e+01,9.953838076841439175e+00,7.587180720788271771e+00
3.050000000000000000e+01,1.103978545130310351e+01,9.826632753166634870e+00,7.424227807392978384e+00
3.100000000000000000e+01,1.103978545130310351e+01,9.697736698461593363e+00,7.257819852318307952e+00
3.150000000000000000e+01,1.103978545130310351e+01,9.567080327106758375e+00,7.087698551694878724e+00
3.200000000000000000e+01,1.103978545130310351e+01,9.434589130864763362e+00,6.913572002892946600e+00
3.250000000000000000e+01,1.103978545130310351e+01,9.300183176020455633e+00,6.735102916225726766e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.163776532363730354e+00,6.551927437554258660e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.025276622355006495e+00,6.363626679474931436e+00
3.400000000000000000e+01,1.103978545130310351e+01,8.884583476376507249e+00,6.169733416433979656e+00
3.450000000000000000e+01,1.103978545130310351e+01,8.741588876927982810e+00,5.969699072578452004e+00
3.500000000000000000e+01,1.103978545130310351e+01,8.596175370795153370e+00,5.762818175839522716e+00
3.550000000000000000e+01,1.103978545130310351e+01,8.448215123364548162e+00,5.548204593974706000e+00
3.600000000000000000e+01,1.103978545130310351e+01,8.297568583057262970e+00,5.324921226953501119e+00
3.650000000000000000e+01,1.103978545130310351e+01,8.144082915866333039e+00,5.091835867698902618e+00
3.700000000000000000e+01,1.103978545130310351e+01,7.987590159600209461e+00,4.847541771394597632e+00
3.750000000000000000e+01,1.103978545130310351e+01,7.827905033809708257e+00,4.590277321961687029e+00
3.800000000000000000e+01,1.103978545130310351e+01,7.664822323307875607e+00,4.317786455589809336e+00
3.850000000000000000e+01,1.103978545130310351e+01,7.498113728962104929e+00,4.027119793975775686e+00
3.900000000000000000e+01,1.103978545130310351e+01,7.327524046545532244e+00,3.714279172457256806e+00
3.950000000000000000e+01,1.103978545130310351e+01,7.152766489187900589e+00,3.373607332925602442e+00
4.000000000000000000e+01,1.103978545130310351e+01,6.980849762074716303e+00,2.996630961365488233e+00
4.050000000000000000e+01,1.103978545130310351e+01,6.812571686216230660e+00,2.569615833993891041e+00
4.100000000000000000e+01,1.103978545130310351e+01,6.648418178822718794e+00,2.067569436090625157e+00
4.150000000000000000e+01,1.103978545130310351e+01,6.488922236236509988e+00,1.435747555190086899e+00
4.200000000000000000e+01,1.103978545130310351e+01,6.334665314840384198e+00,2.410162040903436331e+00
4.250000000000000000e+01,1.103978545130310351e+01,6.186277550825315608e+00,2.958487109783138003e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.044436392966740179e+00,3.396072725962848704e+00
4.350000000000000000e+01,1.103978545130310351e+01,5.909863170227819040e+00,3.772013567133643441e+00
4.400000000000000000e+01,9.699847797069971023e+00,5.783317093787553986e+00,4.106045943135578469e+00
4.450000000000000000e+01,8.357993635208321948e+00,5.665586221767259900e+00,4.407467144699060313e+00
4.500000000000000000e+01,7.418009115580914248e+00,5.557475017698031650e+00,4.680099770362812883e+00
4.550000000000000000e+01,6.726935761108219225e+00,5.459788331553849794e+00,4.925117134801621610e+00
4.600000000000000000e+01,6.204226065216638553e+00,5.373311936116269116e+00,5.139373843874219361e+00
4.650000000000000000e+01,5.810214197968543104e+00,5.298790153489705723e+00,5.238990591593787549e+00
4.700000000000000000e+01,5.522124469264912960e+00,5.236901570791376415e+00,5.236901570785661875e+00
4.750000000000000000e+01,5.322308378204575696e+00,5.188234302868918846e+00,5.188234302867245518e+00
4.800000000000000000e+01,5.195572147308737065e+00,5.153262620507729430e+00,5.153262620506445124e+00
4.850000000000000000e+01,5.132326925675914531e+00,5.132326925675914531e+00,5.132326925674747464e+00
4.900000000000000000e+01,5.125618944118600417e+00,5.125618944118600417e+00,5.125618944117285025e+00
4.950000000000000000e+01,5.171168259755816621e+00,5.154147824340850725e+00,5.154147824339611716e+00
5.000000000000000000e+01,5.268428885710046750e+00,5.196634984532442658e+00,5.196634984531271151e+00
5.050000000000000000e+01,5.417998517585018270e+00,5.252661083566528610e+00,5.252661083565479672e+00
5.100000000000000000e+01,5.623395994629769135e+00,5.321681255451172099e+00,5.321681255449984604e+00
5.150000000000000000e+01,5.890476111493345712e+00,5.403047651269665685e+00,5.403047651268507501e+00
5.200000000000000000e+01,6.226276222124222492e+00,5.496034300543137796e+00,5.496034300542018691e+00
5.250000000000000000e+01,6.643183815312103668e+00,5.599862311972807483e+00,5.599862311971729234e+00
5.300000000000000000e+01,7.155360265676354636e+00,5.713723726569906347e+00,5.713723726568871619e+00
5.350000000000000000e+01,7.780983366422419500e+00,5.836802778473042963e+00,5.836802778472051756e+00
5.400000000000000000e+01,8.545450946615847698e+00,5.968293807130802264e+00,5.968293807129853690e+00
5.450000000000000000e+01,9.487119106809956293e+00,6.107415515217347490e+00,6.107415515216438884e+00
5.500000000000000000e+01,1.066386983635196195e+01,6.253421627635302293e+00,6.253421627634448754e+00
5.550000000000000000e+01,1.103978545130310351e+01,6.405608258141695543e+00,6.405608258140859768e+00
5.600000000000000000e+01,1.103978545130310351e+01,6.563318435809624596e+00,6.563318435808829676e+00
5.650000000000000000e+01,1.103978545130310351e+01,6.725944302346091419e+00,6.725944302345419956e+00
5.700000000000000000e+01,1.103978545130310351e+01,6.892927487226526040e+00,6.892927487225659178e+00
5.750000000000000000e+01,1.103978545130310351e+01,7.063758123844066539e+00,7.063758123843385306e+00
5.800000000000000000e+01,1.103978545130310351e+01,7.237972905438578408e+00,7.237972905458400774e+00
5.850000000000000000e+01,1.103978545130310351e+01,7.410673192705577783e+00,7.410673192649070984e+00
5.900000000000000000e+01,1.103978545130310351e+01,7.579348826820760721e+00,7.579348826836186603e+00
5.950000000000000000e+01,1.103978545130310351e+01,7.744270646433637495e+00,7.744270646463642827e+00
6.000000000000000000e+01,1.103978545130310351e+01,7.905680294555329723e+00,7.905680294536235664e+00
6.050000000000000000e+01,1.103978545130310351e+01,8.063794454681547208e+00,8.063427161018029921e+00
6.100000000000000000e+01,1.103978545130310351e+01,8.218808326503923567e+00,8.217693985451154148e+00
6.150000000000000000e+01,1.103978545130310351e+01,8.370898501909159961e+00,8.368707071603386893e+00
6.200000000000000000e+01,1.103978545130310351e+01,8.520225363262802887e+00,8.516724483066786533e+00
6.250000000000000000e+01,1.103978545130310351e+01,8.666935097654301146e+00,8.661864425462644235e+00
6.300000000000000000e+01,1.103978545130310351e+01,8.811161399791755500e+00,8.804211954245824145e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.953026920497066499e+00,8.943790859344190380e+00
6.400000000000000000e+01,1.103978545130310351e+01,9.092644505823237466e+00,9.080583895550633500e+00
6.450000000000000000e+01,1.103978545130310351e+01,9.230118262682362129e+00,9.214539313488550931e+00
6.500000000000000000e+01,1.103978545130310351e+01,9.365544479814788659e+00,9.345563419079571332e+00
6.550000000000000000e+01,1.103978545130310351e+01,9.499012427427880212e+00,9.473563837008029509e+00
6.600000000000000000e+01,1.103978545130310351e+01,9.630605054508848184e+00,9.598435483076476871e+00
6.650000000000000000e+01,1.103978545130310351e+01,9.760399599392066250e+00,9.720038976316491386e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.888468126430431937e+00,9.838289030826835813e+00
6.750000000000000000e+01,1.103978545130310351e+01,1.001487799942774082e+01,9.953175701452547486e+00
6.800000000000000000e+01,1.103978545130310351e+01,1.013969230071742444e+01,1.006475998300416208e+01
6.850000000000000000e+01,1.103978545130310351e+01,1.026297020333302612e+01,1.017315087132356766e+01
6.900000000000000000e+01,1.103978545130310351e+01,1.038476730253867863e+01,1.027512444111747314e+01
6.950000000000000000e+01,1.103978545130310351e+01,1.050513591202060937e+01,1.036932665568982337e+01
7.000000000000000000e+01,1.103978545130310351e+01,1.062412532924173014e+01,1.045616840844580331e+01
7.050000000000000000e+01,1.103978545130310351e+01,1.074178207379834049e+01,1.053600849655881966e+01
7.100000000000000000e+01,1.103978545130310351e+01,1.085815010206517961e+01,1.060916091809758299e+01
7.150000000000000000e+01,1.103978545130310351e+01,1.097327100095220587e+01,1.067590080357246940e+01
7.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.073646927035277621e+01
7.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.079107784363455025e+01
7.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.083991193499409178e+01
7.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.088313298960848918e+01
7.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.092088076564211718e+01
7.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.095327522518108587e+01
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.098041809781794953e+01
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.100239416493763933e+01
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.101927230245587985e+01
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103110631151016285e+01
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103793555987784103e+01
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130070543e+01
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130219402e+01
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130270916e+01
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130285482e+01
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130275712e+01
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130287969e+01
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130283706e+01
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130279443e+01
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130283884e+01
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282285e+01
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282107e+01
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282996e+01
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282818e+01
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130283351e+01
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130281219e+01
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130284061e+01
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282463e+01
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130284594e+01
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130282640e+01
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130284772e+01
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130014588e+01
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992739e+01
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129991318e+01
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129991673e+01
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992028e+01
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992384e+01
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992561e+01
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992739e+01
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129992916e+01
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545129993094e+01


==> data/vp_sim_min_tc.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.096232095849018151e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.088454423788277659e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.080645331420638122e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.072804631391083952e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.064932147552318575e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.057027716088600933e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.049091186735816983e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.041122424106164068e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.033121309126590504e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.025087740600968900e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.017021636906895488e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.008922937839009570e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.000791606611822893e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.926276320362454442e+00
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.844310308853085445e+00
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.762018504660181506e+00
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.679401714158386127e+00
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.596461107440211080e+00
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,9.513198251398602423e+00
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.429615145720008584e+00
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.345714262051444621e+00
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.261498586629203444e+00
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.176971666683233053e+00
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.092137660959735967e+00
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.007001394735508981e+00
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.921568419731009669e+00
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.835845079365183707e+00
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.749838579833879137e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.663557067535144540e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.577009713408955349e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.490206804805779939e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.403159845547746087e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.315881664897730730e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.228386536204935098e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.140690306049890523e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.052810534766349448e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.964766649270945464e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.876580109182254930e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.788274587256736048e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.699876165207197865e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.611413545996457586e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.522918283710093412e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.434425032102168096e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.345971812869406037e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.257600304634011401e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.169356153492594252e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.081289305805794854e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.993454363645007277e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.905910962960985167e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.818724174073043542e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103214400180013399e+01,6.731964923472658846e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.091765050344112176e+01,6.645710438862938219e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.080193044709356975e+01,6.560044747255155961e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.068494339779786451e+01,6.475059089416552283e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.056664664366638817e+01,6.390852398996188732e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.044699501192218882e+01,6.307531782129125908e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.032594066534873889e+01,6.225212988298388872e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.020343287653635933e+01,6.144020860798961259e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.007941777688782103e+01,6.064089752352925800e+00
3.000000000000000000e+01,1.103978545130310351e+01,9.953838076841439175e+00,5.985563888281226319e+00
3.050000000000000000e+01,1.103978545130310351e+01,9.826632753166634870e+00,5.908597656187013492e+00
3.100000000000000000e+01,1.103978545130310351e+01,9.697736698461593363e+00,5.833355797431688750e+00
3.150000000000000000e+01,1.103978545130310351e+01,9.567080327106758375e+00,5.760013471926027862e+00
3.200000000000000000e+01,1.103978545130310351e+01,9.434589130864763362e+00,5.688756164122918513e+00
3.250000000000000000e+01,1.103978545130310351e+01,9.300183176020455633e+00,5.619779394875608958e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.163776532363730354e+00,5.553288201399245061e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.025276622355006495e+00,5.489496346423877071e+00
3.400000000000000000e+01,1.103978545130310351e+01,8.884583476376507249e+00,5.428625218322840063e+00
3.450000000000000000e+01,1.103978545130310351e+01,8.741588876927982810e+00,5.370902387174415260e+00
3.500000000000000000e+01,1.103978545130310351e+01,8.596175370795153370e+00,5.316559788016617105e+00
3.550000000000000000e+01,1.103978545130310351e+01,8.448215123364548162e+00,5.265831512576358620e+00
3.600000000000000000e+01,1.103978545130310351e+01,8.297568583057262970e+00,5.218951204925056153e+00
3.650000000000000000e+01,1.103978545130310351e+01,8.144082915866333039e+00,5.176149074972848041e+00
3.700000000000000000e+01,1.103978545130310351e+01,7.987590159600209461e+00,5.137648566172045683e+00
3.750000000000000000e+01,1.103978545130310351e+01,7.827905033809708257e+00,5.103662739404242643e+00
3.800000000000000000e+01,1.103978545130310351e+01,7.664822323307875607e+00,5.074390462270015334e+00
3.850000000000000000e+01,1.103978545130310351e+01,7.498113728962104929e+00,5.050012519719447646e+00
3.900000000000000000e+01,1.103978545130310351e+01,7.327524046545532244e+00,5.030687785435376647e+00
3.950000000000000000e+01,1.103978545130310351e+01,7.152766489187900589e+00,5.016549610581425789e+00
4.000000000000000000e+01,1.103978545130310351e+01,6.980849762074716303e+00,5.007702594501947324e+00
4.050000000000000000e+01,1.103978545130310351e+01,6.812571686216230660e+00,5.004219885130329892e+00
4.100000000000000000e+01,1.103978545130310351e+01,6.648418178822718794e+00,5.006141172517018845e+00
4.150000000000000000e+01,1.103978545130310351e+01,6.488922236236509988e+00,5.013471483760710612e+00
4.200000000000000000e+01,1.103978545130310351e+01,6.334665314840384198e+00,5.020787381922910519e+00
4.250000000000000000e+01,1.103978545130310351e+01,6.186277550825315608e+00,5.028089002445259581e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.044436392966740179e+00,5.035376529822064740e+00
4.350000000000000000e+01,1.103978545130310351e+01,5.909863170227819040e+00,5.042650195900281851e+00
4.400000000000000000e+01,9.699847797069971023e+00,5.783317093787553986e+00,5.049910276829332467e+00
4.450000000000000000e+01,8.357993635208321948e+00,5.665586221767259900e+00,5.057157088558074776e+00
4.500000000000000000e+01,7.418009115580914248e+00,5.557475017698031650e+00,5.064390980793730179e+00
4.550000000000000000e+01,6.726935761108219225e+00,5.459788331553849794e+00,5.071612329365008165e+00
4.600000000000000000e+01,6.204226065216638553e+00,5.373311936116269116e+00,5.078821526969607980e+00
4.650000000000000000e+01,5.810214197968543104e+00,5.298790153489705723e+00,5.086018972334518828e+00
4.700000000000000000e+01,5.522124469264912960e+00,5.236901570791376415e+00,5.093205057874503616e+00
4.750000000000000000e+01,5.322308378204575696e+00,5.188234302868918846e+00,5.100380155996455223e+00
4.800000000000000000e+01,5.195572147308737065e+00,5.153262620507729430e+00,5.107544604259986798e+00
4.850000000000000000e+01,5.132326925675914531e+00,5.132326925675914531e+00,5.114698689661356212e+00
4.900000000000000000e+01,5.125618944118600417e+00,5.125618944118600417e+00,5.121842632351953917e+00
4.950000000000000000e+01,5.171168259755816621e+00,5.154147824340850725e+00,5.137306179747013424e+00
5.000000000000000000e+01,5.268428885710046750e+00,5.196634984532442658e+00,5.169274974905842868e+00
5.050000000000000000e+01,5.417998517585018270e+00,5.252661083566528610e+00,5.201044610670936486e+00
5.100000000000000000e+01,5.623395994629769135e+00,5.321681255451172099e+00,5.232618558963095801e+00
5.150000000000000000e+01,5.890476111493345712e+00,5.403047651269665685e+00,5.264000049098044975e+00
5.200000000000000000e+01,6.226276222124222492e+00,5.496034300543137796e+00,5.295192066072509363e+00
5.250000000000000000e+01,6.643183815312103668e+00,5.599862311972807483e+00,5.326197350008008868e+00
5.300000000000000000e+01,7.155360265676354636e+00,5.713723726569906347e+00,5.357018396673818295e+00
5.350000000000000000e+01,7.780983366422419500e+00,5.836802778473042963e+00,5.387657458972664237e+00
5.400000000000000000e+01,8.545450946615847698e+00,5.968293807130802264e+00,5.418116549250105329e+00
5.450000000000000000e+01,9.487119106809956293e+00,6.107415515217347490e+00,5.448397442279530267e+00
5.500000000000000000e+01,1.066386983635196195e+01,6.253421627635302293e+00,5.478501678776484418e+00
5.550000000000000000e+01,1.103978545130310351e+01,6.405608258141695543e+00,5.508430569305581059e+00
5.600000000000000000e+01,1.103978545130310351e+01,6.563318435809624596e+00,5.538185198457625802e+00
5.650000000000000000e+01,1.103978545130310351e+01,6.725944302346091419e+00,5.567766429191287614e+00
5.700000000000000000e+01,1.103978545130310351e+01,6.892927487226526040e+00,5.597174907250878739e+00
5.750000000000000000e+01,1.103978545130310351e+01,7.063758123844066539e+00,5.626411065588251326e+00
5.800000000000000000e+01,1.103978545130310351e+01,7.237972905438578408e+00,5.655475128731744405e+00
5.850000000000000000e+01,1.103978545130310351e+01,7.410673192705577783e+00,5.684367117058083174e+00
5.900000000000000000e+01,1.103978545130310351e+01,7.579348826820760721e+00,5.713086914740744149e+00
5.950000000000000000e+01,1.103978545130310351e+01,7.744270646433637495e+00,5.741634309418932602e+00
6.000000000000000000e+01,1.103978545130310351e+01,7.905680294555329723e+00,5.770008993526437813e+00
6.050000000000000000e+01,1.103978545130310351e+01,8.063794454681547208e+00,5.798210565629252855e+00
6.100000000000000000e+01,1.103978545130310351e+01,8.218808326503923567e+00,5.826238531755757677e+00
6.150000000000000000e+01,1.103978545130310351e+01,8.370898501909159961e+00,5.854092306706893289e+00
6.200000000000000000e+01,1.103978545130310351e+01,8.520225363262802887e+00,5.881771215336542014e+00
6.250000000000000000e+01,1.103978545130310351e+01,8.666935097654301146e+00,5.909274493794470118e+00
6.300000000000000000e+01,1.103978545130310351e+01,8.811161399791755500e+00,5.936601290725867841e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.953026920497066499e+00,5.963750668422821199e+00
6.400000000000000000e+01,1.103978545130310351e+01,9.092644505823237466e+00,5.990721603924061611e+00
6.450000000000000000e+01,1.103978545130310351e+01,9.230118262682362129e+00,6.017512990060149392e+00
6.500000000000000000e+01,1.103978545130310351e+01,9.365544479814788659e+00,6.044123636441878666e+00
6.550000000000000000e+01,1.103978545130310351e+01,9.499012427427880212e+00,6.070552270390173533e+00
6.600000000000000000e+01,1.103978545130310351e+01,9.630605054508848184e+00,6.096797537806143197e+00
6.650000000000000000e+01,1.103978545130310351e+01,9.760399599392066250e+00,6.122858003980270247e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.888468126430431937e+00,6.148732154339921152e+00
6.750000000000000000e+01,1.103978545130310351e+01,1.001487799942774082e+01,6.174418395134570581e+00
6.800000000000000000e+01,1.103978545130310351e+01,1.013969230071742444e+01,6.199915054058243058e+00
6.850000000000000000e+01,1.103978545130310351e+01,1.026297020333302612e+01,6.225220380808793585e+00
6.900000000000000000e+01,1.103978545130310351e+01,1.038476730253867863e+01,6.250332547583692389e+00
6.950000000000000000e+01,1.103978545130310351e+01,1.050513591202060937e+01,6.275249649512043781e+00
7.000000000000000000e+01,1.103978545130310351e+01,1.062412532924173014e+01,6.299969705022578026e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.074178207379834049e+01,6.324490656147355949e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.085815010206517961e+01,6.348810368760932299e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.097327100095220587e+01,6.372926632754682963e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.396837162145980749e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.420540791467004738e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.444037989355628326e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.467329196442070938e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.490414826010193927e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.513295264621723923e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.535970872704920609e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.558441985109132233e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.580708911626591551e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.602771937482711628e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.624631323796092097e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.646287308009354966e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.667740104291869585e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.688989903915364188e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.710036875603362816e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.730881165855323367e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.751522899246304554e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.771962178702943369e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.792199085756458032e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.812233680773369215e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.832066003164571910e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.851696071573353031e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.871123884042913410e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.890349418163906670e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.909372631202485238e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.928193460209291388e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.946811822109809853e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.965227613776465709e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,6.983440712082809476e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.001450973940120726e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.019258236316713528e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.036862316240206638e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.054263010783002663e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.071460097031177838e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.088453332036976029e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.105242452755056171e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.121827175962643253e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.138207198163681433e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.154382195477087869e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.170351823509169442e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.186115717210248555e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.201673490715515769e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.217024737170111948e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.232169028538422140e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.247105915397527021e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.261834926714756833e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.276355569609255447e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.290667329097450633e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.304769667822297308e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.318662025766142776e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.332343819947044317e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.345814444098340168e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.359073268331256301e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.372119638780311845e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.384952877231257595e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,7.397572280731261607e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.409977121181028359e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.422166644908523736e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.434140072223938134e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.445896596955503988e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.457435385965759167e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.468755578647813032e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.479856286401147081e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.490736592086461698e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.501395549459029866e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.511832182580015171e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.522045485205154591e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.532034420150187870e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.541797918632379805e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.551334879587436433e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.560644168961089484e+00
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.569724618974581709e+00
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.578575027363237737e+00
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.587194156587274918e+00
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.595580733013956198e+00
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.603733446070136459e+00
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.611650947364222652e+00
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.619331849776497023e+00
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.626774726516710956e+00
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.633978110147799256e+00
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.640940491574506943e+00
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.647660318995651352e+00
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.654135996818691723e+00
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.660365884535196734e+00
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.666348295555735604e+00
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.672081496002643775e+00
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.677563703459026279e+00
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.682793085672295241e+00
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.687767759210426100e+00
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.692485788069046038e+00
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.696945182227353577e+00
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.701143896150769663e+00
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.705079827238119350e+00
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.708750814211005498e+00
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.712154635442932893e+00
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.715289007225601736e+00
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.718151581969651787e+00
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.720739946336987458e+00
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.723051619301669390e+00
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.725084050136179492e+00
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.726834616319703919e+00
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.728300621364878609e+00
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.729479292559256365e+00
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.730367778617534213e+00
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.730963147240361266e+00
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,7.731262382575306624e+00


==> data/vp_sim_no_tc.csv <==
space,lim,ref,opt
0.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.103978545130310351e+01
5.000000000000000000e-01,1.103978545130310351e+01,1.103978545130310351e+01,1.100434464821638336e+01
1.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.096878280050448673e+01
1.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.093309137223479155e+01
2.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.089726163767016942e+01
2.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.086128467433140976e+01
3.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.082515135570966969e+01
3.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.078885234360840073e+01
4.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.075237808009269003e+01
4.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.071571877902242775e+01
5.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.067886441714398060e+01
5.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.064180472471324812e+01
6.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.060452917562092878e+01
6.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.056702697698869642e+01
7.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.052928705820259658e+01
7.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.049129805934740922e+01
8.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.045304831900293152e+01
8.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.041452586136006353e+01
9.000000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.037571838261126622e+01
9.500000000000000000e+00,1.103978545130310351e+01,1.103978545130310351e+01,1.033661323656632014e+01
1.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.029719741944030353e+01
1.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.025745755375638524e+01
1.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.021737987130123670e+01
1.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.017695019506561316e+01
1.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.013615392009691618e+01
1.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.009497599318421202e+01
1.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.005340089128918635e+01
1.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,1.001141259862886734e+01
1.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.968994582307441732e+00
1.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.926129766385100694e+00
1.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.882800504261503249e+00
1.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.838988549239923387e+00
1.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.794675023125378743e+00
1.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.749840382695870389e+00
1.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.704464383870053723e+00
1.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.658526043377069215e+00
1.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.612003597714593894e+00
1.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.564874459159202758e+00
1.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.517115168568510697e+00
1.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.468701344686909493e+00
2.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.419607629635668999e+00
2.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.369807630233198736e+00
2.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.319273854751754627e+00
2.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.267977644672283688e+00
2.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.215889100948526647e+00
2.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.162977004234107881e+00
2.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.109208728461062776e+00
2.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.054550147083782363e+00
2.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.998965531217315572e+00
2.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.942417438801477658e+00
2.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.884866593810311741e+00
2.550000000000000000e+01,1.103978545130310351e+01,1.103214400180013399e+01,8.826271754397586378e+00
2.600000000000000000e+01,1.103978545130310351e+01,1.091765050344112176e+01,8.766591988229839316e+00
2.650000000000000000e+01,1.103978545130310351e+01,1.080193044709356975e+01,8.705818476016885299e+00
2.700000000000000000e+01,1.103978545130310351e+01,1.068494339779786451e+01,8.643941886036841993e+00
2.750000000000000000e+01,1.103978545130310351e+01,1.056664664366638817e+01,8.580952362318814863e+00
2.800000000000000000e+01,1.103978545130310351e+01,1.044699501192218882e+01,8.516839512440368409e+00
2.850000000000000000e+01,1.103978545130310351e+01,1.032594066534873889e+01,8.451592394997636148e+00
2.900000000000000000e+01,1.103978545130310351e+01,1.020343287653635933e+01,8.385199506821622961e+00
2.950000000000000000e+01,1.103978545130310351e+01,1.007941777688782103e+01,8.317648770033569505e+00
3.000000000000000000e+01,1.103978545130310351e+01,9.953838076841439175e+00,8.248927519055778035e+00
3.050000000000000000e+01,1.103978545130310351e+01,9.826632753166634870e+00,8.179022487723038637e+00
3.100000000000000000e+01,1.103978545130310351e+01,9.697736698461593363e+00,8.107919796674908142e+00
3.150000000000000000e+01,1.103978545130310351e+01,9.567080327106758375e+00,8.035604941251991207e+00
3.200000000000000000e+01,1.103978545130310351e+01,9.434589130864763362e+00,7.962062780171756948e+00
3.250000000000000000e+01,1.103978545130310351e+01,9.300183176020455633e+00,7.887277525323616700e+00
3.300000000000000000e+01,1.103978545130310351e+01,9.163776532363730354e+00,7.811232733101553194e+00
3.350000000000000000e+01,1.103978545130310351e+01,9.025276622355006495e+00,7.733911297789080486e+00
3.400000000000000000e+01,1.103978545130310351e+01,8.884583476376507249e+00,7.655295447629950623e+00
3.450000000000000000e+01,1.103978545130310351e+01,8.741588876927982810e+00,7.575366744364223415e+00
3.500000000000000000e+01,1.103978545130310351e+01,8.596175370795153370e+00,7.494106087189969401e+00
3.550000000000000000e+01,1.103978545130310351e+01,8.448215123364548162e+00,7.411493722334673073e+00
3.600000000000000000e+01,1.103978545130310351e+01,8.297568583057262970e+00,7.327509259698534727e+00
3.650000000000000000e+01,1.103978545130310351e+01,8.144082915866333039e+00,7.242131698378669213e+00
3.700000000000000000e+01,1.103978545130310351e+01,7.987590159600209461e+00,7.155339463317239357e+00
3.750000000000000000e+01,1.103978545130310351e+01,7.827905033809708257e+00,7.067110455861967289e+00
3.800000000000000000e+01,1.103978545130310351e+01,7.664822323307875607e+00,6.977422121715904701e+00
3.850000000000000000e+01,1.103978545130310351e+01,7.498113728962104929e+00,6.886251540626486367e+00
3.900000000000000000e+01,1.103978545130310351e+01,7.327524046545532244e+00,6.793575543277313500e+00
3.950000000000000000e+01,1.103978545130310351e+01,7.152766489187900589e+00,6.699370862274204086e+00
4.000000000000000000e+01,1.103978545130310351e+01,6.980849762074716303e+00,6.603614325960799114e+00
4.050000000000000000e+01,1.103978545130310351e+01,6.812571686216230660e+00,6.506279022698265635e+00
4.100000000000000000e+01,1.103978545130310351e+01,6.648418178822718794e+00,6.407333467725352172e+00
4.150000000000000000e+01,1.103978545130310351e+01,6.488922236236509988e+00,6.306740829429458017e+00
4.200000000000000000e+01,1.103978545130310351e+01,6.334665314840384198e+00,6.204458007858059787e+00
4.250000000000000000e+01,1.103978545130310351e+01,6.186277550825315608e+00,6.100434536718514877e+00
4.300000000000000000e+01,1.103978545130310351e+01,6.044436392966740179e+00,5.994611274364791242e+00
4.350000000000000000e+01,1.103978545130310351e+01,5.909863170227819040e+00,5.886918842267314211e+00
4.400000000000000000e+01,9.699847797069971023e+00,5.783317093787553986e+00,5.777275760843419761e+00
4.450000000000000000e+01,8.357993635208321948e+00,5.665586221767259900e+00,5.665586221767241248e+00
4.500000000000000000e+01,7.418009115580914248e+00,5.557475017698031650e+00,5.557475017698083164e+00
4.550000000000000000e+01,6.726935761108219225e+00,5.459788331553849794e+00,5.459788331553780516e+00
4.600000000000000000e+01,6.204226065216638553e+00,5.373311936116269116e+00,5.373311936116342835e+00
4.650000000000000000e+01,5.810214197968543104e+00,5.298790153489705723e+00,5.298790153489638222e+00
4.700000000000000000e+01,5.522124469264912960e+00,5.236901570791376415e+00,5.236901570791424376e+00
4.750000000000000000e+01,5.322308378204575696e+00,5.188234302868918846e+00,5.188234302868845127e+00
4.800000000000000000e+01,5.195572147308737065e+00,5.153262620507729430e+00,5.153262620508371583e+00
4.850000000000000000e+01,5.132326925675914531e+00,5.132326925675914531e+00,5.131562796730695375e+00
4.900000000000000000e+01,5.125618944118600417e+00,5.125618944118600417e+00,5.125618944108554231e+00
4.950000000000000000e+01,5.171168259755816621e+00,5.154147824340850725e+00,5.145791275836368861e+00
5.000000000000000000e+01,5.268428885710046750e+00,5.196634984532442658e+00,5.180981473076251120e+00
5.050000000000000000e+01,5.417998517585018270e+00,5.252661083566528610e+00,5.242378464160088569e+00
5.100000000000000000e+01,5.623395994629769135e+00,5.321681255451172099e+00,5.321681255569559177e+00
5.150000000000000000e+01,5.890476111493345712e+00,5.403047651269665685e+00,5.403047651257938178e+00
5.200000000000000000e+01,6.226276222124222492e+00,5.496034300543137796e+00,5.496034300544386575e+00
5.250000000000000000e+01,6.643183815312103668e+00,5.599862311972807483e+00,5.598074646591673087e+00
5.300000000000000000e+01,7.155360265676354636e+00,5.713723726569906347e+00,5.698219026612226124e+00
5.350000000000000000e+01,7.780983366422419500e+00,5.836802778473042963e+00,5.796559561880805234e+00
5.400000000000000000e+01,8.545450946615847698e+00,5.968293807130802264e+00,5.893171957834667296e+00
5.450000000000000000e+01,9.487119106809956293e+00,6.107415515217347490e+00,5.988118226001009958e+00
5.500000000000000000e+01,1.066386983635196195e+01,6.253421627635302293e+00,6.081448947252276582e+00
5.550000000000000000e+01,1.103978545130310351e+01,6.405608258141695543e+00,6.173205155368164831e+00
5.600000000000000000e+01,1.103978545130310351e+01,6.563318435809624596e+00,6.263419905016706757e+00
5.650000000000000000e+01,1.103978545130310351e+01,6.725944302346091419e+00,6.352119576778573418e+00
5.700000000000000000e+01,1.103978545130310351e+01,6.892927487226526040e+00,6.439324962749620518e+00
5.750000000000000000e+01,1.103978545130310351e+01,7.063758123844066539e+00,6.525052168924097451e+00
5.800000000000000000e+01,1.103978545130310351e+01,7.237972905438578408e+00,6.609313364556707704e+00
5.850000000000000000e+01,1.103978545130310351e+01,7.410673192705577783e+00,6.692117403733395697e+00
5.900000000000000000e+01,1.103978545130310351e+01,7.579348826820760721e+00,6.773472903038855186e+00
5.950000000000000000e+01,1.103978545130310351e+01,7.744270646433637495e+00,6.853389607110885073e+00
6.000000000000000000e+01,1.103978545130310351e+01,7.905680294555329723e+00,6.931878079676327964e+00
6.050000000000000000e+01,1.103978545130310351e+01,8.063794454681547208e+00,7.008949450861480912e+00
6.100000000000000000e+01,1.103978545130310351e+01,8.218808326503923567e+00,7.084615210310137634e+00
6.150000000000000000e+01,1.103978545130310351e+01,8.370898501909159961e+00,7.158887037704332990e+00
6.200000000000000000e+01,1.103978545130310351e+01,8.520225363262802887e+00,7.231776663907020897e+00
6.250000000000000000e+01,1.103978545130310351e+01,8.666935097654301146e+00,7.303295757232788787e+00
6.300000000000000000e+01,1.103978545130310351e+01,8.811161399791755500e+00,7.373455830377731779e+00
6.350000000000000000e+01,1.103978545130310351e+01,8.953026920497066499e+00,7.442268164360073435e+00
6.400000000000000000e+01,1.103978545130310351e+01,9.092644505823237466e+00,7.509743746482829607e+00
6.450000000000000000e+01,1.103978545130310351e+01,9.230118262682362129e+00,7.575893219862430250e+00
6.500000000000000000e+01,1.103978545130310351e+01,9.365544479814788659e+00,7.640726842498942517e+00
6.550000000000000000e+01,1.103978545130310351e+01,9.499012427427880212e+00,7.704254454214707337e+00
6.600000000000000000e+01,1.103978545130310351e+01,9.630605054508848184e+00,7.766485450074822161e+00
6.650000000000000000e+01,1.103978545130310351e+01,9.760399599392066250e+00,7.827428759137522896e+00
6.700000000000000000e+01,1.103978545130310351e+01,9.888468126430431937e+00,7.887092827575195919e+00
6.750000000000000000e+01,1.103978545130310351e+01,1.001487799942774082e+01,7.945485605365306903e+00
6.800000000000000000e+01,1.103978545130310351e+01,1.013969230071742444e+01,8.002614535881416913e+00
6.850000000000000000e+01,1.103978545130310351e+01,1.026297020333302612e+01,8.058486547822647950e+00
6.900000000000000000e+01,1.103978545130310351e+01,1.038476730253867863e+01,8.113108049009646550e+00
6.950000000000000000e+01,1.103978545130310351e+01,1.050513591202060937e+01,8.166484921649487916e+00
7.000000000000000000e+01,1.103978545130310351e+01,1.062412532924173014e+01,8.218622518733830873e+00
7.050000000000000000e+01,1.103978545130310351e+01,1.074178207379834049e+01,8.269525661286055040e+00
7.100000000000000000e+01,1.103978545130310351e+01,1.085815010206517961e+01,8.319198636215977771e+00
7.150000000000000000e+01,1.103978545130310351e+01,1.097327100095220587e+01,8.367645194576390111e+00
7.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.414868550045348172e+00
7.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.460888296976211365e+00
7.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.505745996138987408e+00
7.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.549481032661487845e+00
7.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.592130768688544862e+00
7.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.633730682491629338e+00
7.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.674314495470389019e+00
7.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.713914288309636547e+00
7.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.752560607402207538e+00
7.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.790282562516093634e+00
7.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.827107916569968182e+00
7.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.863063168282137028e+00
7.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.898173628371695898e+00
7.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.932463489915544841e+00
7.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.965955893399106813e+00
7.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,8.998672986941055996e+00
8.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.030635982121719252e+00
8.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.061865205800303968e+00
8.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.092380148266773432e+00
8.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.122199508039502192e+00
8.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.151341233589018742e+00
8.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.179822562240866901e+00
8.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.207660056486322020e+00
8.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.234869637908056816e+00
8.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.261466618908553272e+00
8.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.287465732411783748e+00
8.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.312881159693255029e+00
8.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.337726556479623241e+00
8.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.362015077446645961e+00
8.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.385759399233032596e+00
8.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.408971742077678613e+00
8.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.431663890178635157e+00
8.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.453847210863957073e+00
8.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.475532672657127620e+00
8.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.496730862312992016e+00
8.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.517452000894051523e+00
9.000000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.537705958951374186e+00
9.050000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.557502270869340677e+00
9.100000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.576850148428857068e+00
9.150000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.595758493639431563e+00
9.200000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.614235910886730352e+00
9.250000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.632290718438701660e+00
9.300000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.649930959350147219e+00
9.350000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.667164411802737334e+00
9.400000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.683998598914728362e+00
9.450000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.700440798052214930e+00
9.500000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.716498049671463022e+00
9.550000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.732177165719805956e+00
9.600000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.747484737620677464e+00
9.650000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.762427143866553081e+00
9.700000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.777010557242014954e+00
9.750000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.791240951697574246e+00
9.800000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.805124108893576107e+00
9.850000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.818665624432183492e+00
9.900000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.831870913794260147e+00
9.950000000000000000e+01,1.103978545130310351e+01,1.103978545130310351e+01,9.844745217996900166e+00
1.000000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.857293608986301692e+00
1.005000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.869520994779769296e+00
1.010000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.881432124369730730e+00
1.015000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.893031592401861474e+00
1.020000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.904323843638637825e+00
1.025000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.915313177218948226e+00
1.030000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.926003750723735308e+00
1.035000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.936399584057026502e+00
1.040000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.946504563151149725e+00
1.045000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.956322443504383557e+00
1.050000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.965856853558825890e+00
1.055000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.975111297925769449e+00
1.060000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.984089160465456914e+00
1.065000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,9.992793707227676236e+00
1.070000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.000122808925928553e+01
1.075000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.000939534528438379e+01
1.080000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.001729840426252416e+01
1.085000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.002494008783005341e+01
1.090000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.003232311262934218e+01
1.095000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.003945009253042997e+01
1.100000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.004632354074931477e+01
1.105000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005294587186689093e+01
1.110000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.005931940375230305e+01
1.115000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.006544635939424559e+01
1.120000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.007132886864356713e+01
1.125000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.007696896987030755e+01
1.130000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.008236861153813280e+01
1.135000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.008752965369894561e+01
1.140000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.009245386941029210e+01
1.145000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.009714294607801399e+01
1.150000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.010159848672645566e+01
1.155000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.010582201119840029e+01
1.160000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.010981495728674595e+01
1.165000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.011357868179982589e+01
1.170000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.011711446156215288e+01
1.175000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.012042349435223443e+01
1.180000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.012350689977899343e+01
1.185000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.012636572009823688e+01
1.190000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.012900092097049232e+01
1.195000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.013141339216143244e+01
1.200000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.013360394818601939e+01
1.205000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.013557332889739548e+01
1.210000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.013732220002146178e+01
1.215000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.013885115363800082e+01
1.220000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014016070860909835e+01
1.225000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014125131095554622e+01
1.230000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014212333418183398e+01
1.235000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014277707955022478e+01
1.240000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014321277630438267e+01
1.245000000000000000e+02,1.103978545130310351e+01,1.103978545130310351e+01,1.014343058184287827e+01

